Switching Frequency Limitation with Finite Control Set Model Predictive Control via Slack Variables

Past work proposed an extension to finite control set model predictive control to track both a current reference and a switching frequency reference, simultaneously. Such an objective can jeopardize the current tracking performance, and this can potentially be alleviated by instead limiting the switching frequency. To this end, we propose to limit the switching frequency in finite control set model predictive control. The switching frequency is captured with an infinite impulse response filter and bounded by an inequality constraint; its corresponding slack variable is penalized in the cost function. To solve the resulting problem efficiently, a sphere decoder with a computational speed-up is presented.

==> Figures/f_sw-ss.txt <==
f_sw_ref f_sw_2 f_sw_3 t
250 250 250 0
250 250.565876273549 250.369582814799 0.001
250 250.575199826151 250.398170598101 0.002
250 250.086803226344 249.927623761964 0.003
250 249.489042297656 249.185885386764 0.004
250 249.2716455379 248.456196388746 0.005
250 249.529885334527 247.900236029808 0.006
250 249.866130607994 247.343486569275 0.007
250 250.387787817567 246.924680026306 0.008
250 250.858748994701 246.797795424256 0.009
250 251.039094305431 246.621660412671 0.01
250 251.027196872565 246.576818391913 0.011
250 251.150676635618 246.883563926546 0.012
250 251.437289411057 246.901316960178 0.013
250 251.335842171034 246.730960413031 0.014
250 251.202838515985 246.524440821112 0.015
250 251.078665161538 246.285258861326 0.016
250 250.744185797167 246.057140345162 0.017
250 250.76145292727 246.080111327714 0.018
250 251.011227173227 246.312836695809 0.019
250 250.815055950221 246.287225556583 0.02
250 250.758278933187 246.478236391674 0.021
250 250.78398492181 246.775177285143 0.022
250 250.740664431243 247.22916322026 0.023
250 250.665622443881 247.613680690229 0.024
250 251.077126572498 248.182439158768 0.025
250 251.743296945675 248.698662530301 0.026
250 252.120232682198 248.70979494145 0.027
250 252.396269984325 248.56475050705 0.028
250 252.518895509017 248.540662189519 0.029
250 252.445814877319 248.336630417463 0.03
250 252.395871042903 248.323921207071 0.031
250 252.52449720484 248.511066717151 0.032
250 252.270531215252 248.941286149599 0.033
250 251.802724790897 249.294342051735 0.034
250 251.41470588923 249.795310848555 0.035
250 251.399397434365 250.488755775402 0.036
250 251.359816962337 250.772663622859 0.037
250 251.661788677743 251.170288098514 0.038
250 251.970454045473 251.747596220341 0.039
250 252.00240050101 252.061120787254 0.04
250 252.14914311281 252.446454396742 0.041
250 252.256556546253 252.963962223555 0.042
250 251.984428704862 253.303095649367 0.043
250 251.681626995368 253.48402727826 0.044
250 251.921539950669 253.501455113183 0.045
250 252.4326354242 253.448181748232 0.046
250 252.707731138622 252.971630520246 0.047
250 253.210509653633 252.375235632989 0.048
250 253.674498781315 251.933743070272 0.049
250 253.82257959238 251.344012835956 0.05
250 253.632896258467 250.975208450748 0.051
250 253.292484132845 250.957022177745 0.052
250 252.834689560604 251.17329566013 0.053
250 252.242669615979 251.226403198549 0.054
250 251.938204601527 251.232080944866 0.055
250 251.878341041361 251.214254408568 0.056
250 251.738721282999 250.934195069064 0.057
250 252.108045956331 250.821262821277 0.058
250 252.654318988924 250.977977789837 0.059
250 252.837281574407 250.872456136101 0.06
250 252.860617561938 250.921173208785 0.061
250 252.816437868117 251.119849839354 0.062
250 252.707069234488 251.151545431033 0.063
250 252.427748676589 250.946251971517 0.064
250 252.54598920693 251.114581063795 0.065
250 252.867645905942 251.261563362654 0.066
250 252.970333549096 250.932550534571 0.067
250 253.354943405266 250.495327611866 0.068
250 253.673234753182 250.241347633721 0.069
250 253.853494315838 249.765449767152 0.07
250 253.927273621667 249.503392446784 0.071
250 253.824488934649 249.564663650455 0.072
250 253.580383025601 249.81710567135 0.073
250 253.037546024438 250.048325279207 0.074
250 252.898925650452 250.575252524863 0.075
250 252.82304395448 251.127965880169 0.076
250 252.747855161336 251.428335749847 0.077
250 252.996309817265 251.655212436995 0.078
250 253.249800249543 252.058060980415 0.079
250 253.248537441696 252.213025505441 0.08
250 253.187773378078 252.493977737275 0.081
250 253.26254986708 252.83687992198 0.082
250 253.338593512454 252.980523073458 0.083
250 253.386037556791 252.744850355354 0.084
250 253.636078672843 252.407189062807 0.085
250 253.772920553059 252.235677042865 0.086
250 253.506803270444 251.917495331132 0.087
250 253.120323288648 251.92351339266 0.088
250 253.08794999753 252.106965264424 0.089
250 253.022092981729 252.179646547959 0.09
250 253.021690955728 252.368252694968 0.091
250 253.274985781859 252.706394749226 0.092
250 253.347402700435 252.863828281719 0.093
250 253.172271716335 252.60385121771 0.094
250 253.045736567688 252.324409002697 0.095
250 253.200778868484 252.065084992717 0.096
250 253.156875086016 251.564530835841 0.097
250 253.230961633996 251.25063002467 0.098
250 253.306328492153 251.224520442792 0.099
250 253.143798117475 250.953024493662 0.1
250 252.93740007273 250.851207789941 0.101
250 253.062786424374 250.954296848182 0.102
250 253.080043492704 251.162135732862 0.103
250 252.817059062034 251.353232594464 0.104
250 252.989162433163 251.738082404277 0.105
250 253.337282198857 252.079441308451 0.106
250 253.483956944107 251.924308686969 0.107
250 253.907130321258 251.621175768616 0.108
250 254.25898678656 251.446773424909 0.109
250 254.468209630336 251.099819766153 0.11
250 254.525673775623 250.951217290562 0.111
250 254.426882751196 251.111660316909 0.112
250 254.186550372657 251.409073317422 0.113
250 253.603233981127 251.697348816342 0.114
250 253.027514823602 251.912639507823 0.115
250 252.598911690442 251.982543349774 0.116
250 252.170624829367 251.820620877478 0.117
250 252.416586978876 251.812437725758 0.118
250 253.129602107497 252.061540698992 0.119
250 253.639882771867 252.037004249511 0.12
250 254.21701825508 252.155998747998 0.121
250 254.806896790307 252.455717197331 0.122
250 255.12986478519 252.7988263523 0.123
250 255.311104594189 253.147412296385 0.124
250 255.619479946621 253.670439897712 0.125
250 255.867368396979 254.09336072063 0.126
250 255.895233946316 254.046037626377 0.127
250 255.871511719114 253.835358938676 0.128
250 255.711129424392 253.698256048354 0.129
250 255.095233323028 253.42067548551 0.13
250 254.507849850149 253.044211388033 0.131
250 254.009208254109 252.597693082761 0.132
250 253.74293018219 251.785007240079 0.133
250 253.47649064095 250.851753891218 0.134
250 253.585056335812 249.985285049461 0.135
250 253.712105810335 249.44186396903 0.136
250 253.818365627951 248.98828169854 0.137
250 254.087491069577 248.742065883717 0.138
250 254.658847460264 248.783180877426 0.139
250 254.760065621703 248.578332320956 0.14
250 254.704858870917 248.542481582284 0.141
250 254.545400877724 248.670537088897 0.142
250 254.026387506918 248.644202466429 0.143
250 253.454118268159 248.433865700011 0.144
250 253.487247712792 248.60103622076 0.145
250 253.826156249295 249.035186673598 0.146
250 253.92351298133 249.311986861655 0.147
250 254.301022131517 249.722385157457 0.148
250 254.61062877071 250.298107771709 0.149
250 254.780791477526 250.749192097227 0.15
250 254.84322061813 251.099336222448 0.151
250 254.727979138469 251.333395522854 0.152
250 254.470445144485 251.438999442336 0.153
250 253.872495502848 251.155960649827 0.154
250 253.722836986526 250.857725275422 0.155
250 253.635000742501 250.484196068438 0.156
250 253.54705698508 249.965733948217 0.157
250 253.782063098992 249.639454880969 0.158
250 254.021509716523 249.605998860911 0.159
250 254.005698171779 249.331725868402 0.16
250 253.929963388065 249.231272281471 0.161
250 254.131560754115 249.299241013642 0.162
250 254.254825751037 249.217048525006 0.163
250 254.064095882953 248.954812919716 0.164
250 253.899270594196 249.073790028786 0.165
250 253.661571025391 249.463214231043 0.166
250 253.159004678803 249.737545517995 0.167
250 252.939837734837 250.105659013565 0.168
250 253.373521978321 250.478849818311 0.169
250 253.72858291306 250.490433222522 0.17
250 254.025993437571 250.327183420682 0.171
250 254.522381887217 250.356672992739 0.172
250 254.878497053373 250.55716637026 0.173
250 254.812661228201 250.423744694176 0.174
250 254.541209698731 250.340665199598 0.175
250 254.186665014839 250.282677870785 0.176
250 253.476861801095 249.790800130826 0.177
250 253.169076468376 249.488987702768 0.178
250 253.244220329665 249.478024110499 0.179
250 253.280755330134 249.224403891618 0.18
250 253.525527752485 249.142889543223 0.181
250 253.696115093368 249.228202163192 0.182
250 253.719666001035 249.161868935662 0.183
250 253.654758598471 248.914111675499 0.184
250 253.487615190274 249.04628333221 0.185
250 253.448545729104 249.16508061796 0.186
250 253.367135433983 248.777126441047 0.187
250 253.524051516141 248.452478795896 0.188
250 253.717264104006 248.366306503228 0.189
250 253.85774290301 248.243876187865 0.19
250 253.960731457949 248.381841195357 0.191
250 254.302233080104 248.751815813867 0.192
250 254.517161527966 249.159717985541 0.193
250 254.325661367022 249.35690569712 0.194
250 254.062228955549 249.474582155855 0.195
250 253.83461067878 249.561800940017 0.196
250 253.379341639261 249.326320644044 0.197
250 253.263426394655 249.133714570138 0.198
250 253.2881441124 249.203549107153 0.199
250 253.019866291055 249.023675778271 0.2
250 252.892590909143 249.009353423676 0.201
250 252.849421864286 249.155767806043 0.202
250 252.738859449271 249.144881007143 0.203
250 252.618631817124 248.947321772288 0.204
250 252.862118268784 249.086007308023 0.205
250 253.212612354358 249.532072227489 0.206
250 253.224808695881 249.818462701462 0.207
250 253.526950920806 250.236325882064 0.208
250 253.770230049522 250.654208450805 0.209
250 253.882400932507 250.705801347512 0.21
250 253.99541702435 250.578229774836 0.211
250 254.204550821363 250.639394191061 0.212
250 254.243301885515 250.867865198899 0.213
250 253.912726756717 250.697338398315 0.214
250 253.784236805858 250.501978758738 0.215
250 253.839309259975 250.160070665185 0.216
250 253.759507252842 249.477668581088 0.217
250 253.917715117029 248.880410619016 0.218
250 254.010454548611 248.584798269135 0.219
250 253.861956570201 248.075816806606 0.22
250 253.666535821959 247.766045376019 0.221
250 253.618356115558 247.648165206801 0.222
250 253.620743009654 247.401798287552 0.223
250 253.562629718481 246.995387617965 0.224
250 253.716561844999 246.988625909137 0.225
250 253.766270153599 247.269289458558 0.226
250 253.42134682483 247.450478680541 0.227
250 253.045265453398 247.739801479379 0.228
250 252.980856891806 248.087392510797 0.229
250 252.928961050566 248.041518653175 0.23
250 253.119407377162 247.993868406533 0.231
250 253.500636694893 248.214445356366 0.232
250 253.47225354265 248.369421425492 0.233
250 253.205639337175 248.360531849428 0.234
250 252.996267751772 248.414691534336 0.235
250 253.038072418375 248.362939049298 0.236
250 252.728012313372 247.947310308324 0.237
250 252.76422125058 247.535207292954 0.238
250 253.006958166625 247.090254795696 0.239
250 252.838106610594 246.389843712421 0.24
250 252.801207715804 245.893126813619 0.241
250 252.840012614244 245.669847432398 0.242
250 252.803627177616 245.332863894769 0.243
250 252.67087089158 244.890468918682 0.244
250 252.663134322099 244.776357088328 0.245
250 252.707786531408 245.004039870361 0.246
250 252.423688417469 245.142716578295 0.247
250 252.300572797681 245.399098168997 0.248
250 252.444100595095 245.845829261863 0.249
250 252.306550405251 246.314001229568 0.25
250 252.421000608383 246.989925698705 0.251
250 252.735152381735 247.864813630983 0.252
250 252.832108334501 248.596084681191 0.253
250 252.733102370436 249.268940955902 0.254
250 252.597575306709 250.074762150495 0.255
250 252.48897193216 250.846814375051 0.256
250 252.124993703689 251.377513492872 0.257
250 252.131682868593 251.696098114045 0.258
250 252.313640432487 251.863143180846 0.259
250 252.46612113977 251.625693428117 0.26
250 252.74322591305 251.271615969888 0.261
250 253.12366350715 250.910655513311 0.262
250 253.33842004282 250.555705677739 0.263
250 253.406754600336 250.043531233618 0.264
250 253.361130923056 249.894992372739 0.265
250 253.173291113005 250.079297441087 0.266
250 252.614896616506 250.166603235795 0.267
250 252.047634582397 250.364505968946 0.268
250 251.91332731755 250.623123831395 0.269
250 251.801804918059 250.490702958608 0.27
250 251.977231904236 250.155112244605 0.271
250 252.28936541083 249.812927950764 0.272
250 252.521820593829 249.159157352756 0.273
250 252.627924572831 248.416779423629 0.274
250 252.819683149797 247.84771097572 0.275
250 252.884774682519 247.255413861567 0.276
250 252.737175747409 246.546769497458 0.277
250 252.760206246651 245.978783724185 0.278
250 253.112115075172 245.813310057967 0.279
250 253.018515701669 245.449096106466 0.28
250 252.791237653341 245.275169268046 0.281
250 252.579770209384 245.267093345719 0.282
250 252.317607825332 245.125747783006 0.283
250 252.002606372642 244.819780793137 0.284
250 252.232108155415 244.909081667173 0.285
250 252.77069316101 244.998986413065 0.286
250 253.051202107938 244.594853620748 0.287
250 253.558056518852 244.265567179939 0.288
250 253.983650468944 244.185206221235 0.289
250 254.301451411764 244.180534448333 0.29
250 254.457535032095 244.39420307088 0.291
250 254.448119084894 244.938213450857 0.292
250 254.288585578394 245.354760233558 0.293
250 253.778116806782 245.589695967821 0.294
250 253.267878361386 245.911473051893 0.295
250 252.858521493796 246.067380508947 0.296
250 252.325540734889 245.84509001635 0.297
250 252.596250801891 245.672736481594 0.298
250 253.189265885935 245.76916417455 0.299
250 253.716491737751 245.662807789033 0.3
250 254.327650857518 246.001856196656 0.301
250 255.025713676968 246.553394918729 0.302
250 255.52324559573 246.915208085353 0.303
250 255.784950378393 247.060126552656 0.304
250 255.828372807244 247.472699629717 0.305
250 255.649117822476 247.792112165772 0.306
250 254.958614313988 247.908637312423 0.307
250 254.283853737699 248.01724023899 0.308
250 253.705059184226 248.241326573111 0.309
250 253.051981818615 248.324149826445 0.31
250 253.01814641671 248.647597491691 0.311
250 253.314103601737 249.061178544224 0.312
250 253.527882495995 249.5739980619 0.313
250 253.595651064726 249.702051715805 0.314
250 253.811683470374 249.73874247548 0.315
250 254.014625781778 249.648986710301 0.316
250 254.012107578278 249.195905867832 0.317
250 254.16140733537 248.806767778972 0.318
250 254.221517444047 248.699598870095 0.319
250 254.084214434881 248.381229149785 0.32
250 253.79731217289 248.241765042244 0.321
250 253.767104924975 248.257773652847 0.322
250 253.425330581133 248.131066829115 0.323
250 253.035663614903 247.831158824231 0.324
250 253.114705197403 247.879926464222 0.325
250 253.33307491055 247.964904920974 0.326
250 253.186620758267 247.549226560084 0.327
250 253.385764923906 247.181809277598 0.328
250 253.639968497364 246.837179237137 0.329
250 253.873423679507 246.350448908209 0.33
250 254.141747737538 246.203040899647 0.331
250 254.573786470473 246.25962837328 0.332
250 254.866416136821 246.389994123942 0.333
250 254.826422709539 246.363573061298 0.334
250 254.658032101621 246.447074311798 0.335
250 254.331610040954 246.386154748116 0.336
250 253.908816607876 245.926938121559 0.337
250 253.680102801496 245.580078634152 0.338
250 253.802082338263 245.518867886047 0.339
250 253.561129011285 245.229256815183 0.34
250 253.457277916722 245.124734042711 0.341
250 253.413115668553 245.198837274126 0.342
250 253.302104235786 245.131994982131 0.343
250 253.140518290493 244.893409499591 0.344
250 253.343747833313 245.043488402577 0.345
250 253.716926115394 245.188052328847 0.346
250 253.748437398306 244.832912894934 0.347
250 254.066800534184 244.547377345721 0.348
250 254.323462909961 244.505920313965 0.349
250 254.446418070613 244.535674864077 0.35
250 254.466941995995 244.819252932601 0.351
250 254.314692007907 245.427913318068 0.352
250 254.024667576234 245.859781121394 0.353
250 253.419225583655 246.107369300788 0.354
250 253.262076026469 246.439354566513 0.355
250 253.252863588838 246.603234699068 0.356
250 253.173354290446 246.346855364992 0.357
250 253.396253931001 246.182480923836 0.358
250 253.606635139266 246.284908187458 0.359
250 253.565522361925 246.182746335127 0.36
250 253.467951934775 246.524346394261 0.361
250 253.508763313381 247.076944500855 0.362
250 253.59191442646 247.438464599482 0.363
250 253.56609219043 247.581867256561 0.364
250 253.790039910009 247.991822041085 0.365
250 253.902909429182 248.307625225842 0.366
250 253.614795795604 248.399845938369 0.367
250 253.289642684351 248.785526287633 0.368
250 253.230903724252 249.156560693851 0.369
250 253.140854357207 249.150126707341 0.37
250 253.179955154742 248.891483905335 0.371
250 253.421345143913 248.662143508685 0.372
250 253.80919334984 248.113203309946 0.373
250 253.814073599704 247.468156118232 0.374
250 253.76993933551 246.989401493215 0.375
250 253.700986294247 246.418563091024 0.376
250 253.389566881211 245.497991076016 0.377
250 253.403755075733 244.674981039319 0.378
250 253.505607967891 243.905376656082 0.379
250 253.346800335973 242.878681943075 0.38
250 253.317771390616 242.05638149871 0.381
250 253.341627493971 241.586587962711 0.382
250 253.292317047263 241.0363650229 0.383
250 252.987643499614 240.370297794336 0.384
250 253.101208495221 240.14448345883 0.385
250 253.155085741632 240.243348708098 0.386
250 252.796377653813 240.276874821952 0.387
250 252.648287796012 240.449766512329 0.388
250 252.806848465059 240.709457525393 0.389
250 252.682030121468 240.601703272866 0.39
250 252.807100207272 240.5158581631 0.391
250 253.168752376403 240.758574125533 0.392
250 253.084611336805 240.912557075239 0.393
250 252.76848451197 240.920592654349 0.394
250 252.515368188106 241.007846098582 0.395
250 252.51875036128 241.003734560293 0.396
250 252.195799159668 240.608772233717 0.397
250 252.239432562472 240.293133545575 0.398
250 252.454552725754 240.31242366943 0.399
250 252.636695856706 240.149330637187 0.4
250 252.940225858321 240.411416497959 0.401
250 253.344097117838 240.945537940542 0.402
250 253.579525108153 241.304999261825 0.403
250 253.665982986194 241.461199854832 0.404
250 253.636134241895 241.976610113106 0.405
250 253.461907283292 242.458987123953 0.406
250 252.956183602677 242.415960011165 0.407
250 252.67331686509 242.418541586197 0.408
250 252.652055955477 242.519462479759 0.409
250 252.403395059494 242.263756804323 0.41
250 252.417101873415 242.040100614322 0.411
250 252.719788507976 242.151470788828 0.412
250 252.921835812582 242.186269588351 0.413
250 253.00107705682 242.083445483836 0.414
250 253.18687065716 242.067634623096 0.415
250 253.16318698833 241.967756907355 0.416
250 253.017046664671 241.52387946638 0.417
250 253.14262444698 241.101575789583 0.418
250 253.282392112926 240.662773457557 0.419
250 253.219392880431 239.983288968428 0.42
250 253.102851061954 239.520815557079 0.421
250 253.127373392308 239.343744415114 0.422
250 253.196700867192 239.06368210879 0.423
250 253.200156280687 238.646720165494 0.424
250 253.410650493727 238.611552408979 0.425
250 253.51225665381 238.925384062953 0.426
250 253.214887813376 239.156521264 0.427
250 252.800835086826 239.510851905614 0.428
250 252.784099369936 239.936918707353 0.429
250 252.693297614773 239.98151627415 0.43
250 252.732787552913 240.034972599795 0.431
250 253.016849953906 240.363393189261 0.432
250 253.40305061969 240.76222032969 0.433
250 253.407411257683 241.226370224682 0.434
250 253.363778959342 241.906664061166 0.435
250 253.214576345287 242.674265506808 0.436
250 252.913349537614 243.032466031246 0.437
250 252.898882320015 243.33212463517 0.438
250 253.015054210563 243.541085447651 0.439
250 252.870372225736 243.881844661113 0.44
250 252.855260256463 244.368425945875 0.441
250 252.854390138622 244.918561576181 0.442
250 252.822332641426 245.324431000422 0.443
250 252.575847991872 245.492172192912 0.444
250 252.701617657264 245.932384200174 0.445
250 252.767490485622 246.434163024927 0.446
250 252.44139349796 246.562955704068 0.447
250 252.404750973122 246.986110008185 0.448
250 252.744033456342 247.395344746298 0.449
250 252.917507857488 247.427676872795 0.45
250 253.052591947922 247.452239795504 0.451
250 253.425298180478 247.697977812997 0.452
250 253.6705507127 247.920186834035 0.453
250 253.508505621821 248.250848140465 0.454
250 253.31409931946 248.852414984175 0.455
250 253.069666935617 249.514390523505 0.456
250 252.662252488648 249.840796940436 0.457
250 252.589747340677 250.312993967562 0.458
250 252.737617284729 250.880284053703 0.459
250 252.85824857618 251.027695754614 0.46
250 253.106799493724 251.002386833712 0.461
250 253.479997642937 250.898431014524 0.462
250 253.685759914472 250.721161096507 0.463
250 253.746925346119 250.484676124817 0.464
250 253.793899668024 250.524622220055 0.465
250 254.005615942919 250.539071470011 0.466
250 253.890376969956 250.413575001702 0.467
250 254.075649019676 250.457418488695 0.468
250 254.211894654261 250.576450661185 0.469
250 254.062210772619 250.31787066948 0.47
250 253.643227939343 250.072363244106 0.471
250 253.17727173057 250.14780485924 0.472
250 252.882024770456 250.128027360381 0.473
250 252.637057870312 249.995271588006 0.474
250 252.642817769637 249.935444845406 0.475
250 252.880042677429 249.736531306325 0.476
250 253.087957160043 249.144475748551 0.477
250 253.511845063769 248.669758151103 0.478
250 253.940772715885 248.485500604922 0.479
250 254.139370632976 248.118740770545 0.48
250 254.175231968925 247.973942939951 0.481
250 254.31541741887 247.927115402438 0.482
250 254.247121462359 247.744356686326 0.483
250 253.883121963128 247.394667874219 0.484
250 253.804173398269 247.399446583392 0.485
250 253.741144035356 247.445780644614 0.486
250 253.517498475773 246.996384979412 0.487
250 253.605210572836 246.620413082717 0.488
250 253.71704377682 246.368847143883 0.489
250 253.862538160619 245.785077312019 0.49
250 254.051317977393 245.256234119521 0.491
250 254.551525334651 245.08687883527 0.492
250 254.765977840331 244.857752218964 0.493
250 254.715943031158 244.509792987822 0.494
250 254.617398354382 244.266430819714 0.495
250 254.215162208355 243.955452201328 0.496
250 253.724064894971 243.235411882878 0.497
250 253.535901040481 242.659838794616 0.498
250 253.493422518442 242.438332591272 0.499
250 253.204080302507 242.052331289207 0.5
250 253.057309536593 241.865610448878 0.501
250 252.996111049402 241.834496312961 0.502
250 252.868888392571 241.680514800612 0.503
250 252.736513712355 241.350518727456 0.504
250 252.985584674165 241.411424410582 0.505
250 253.222190699143 241.821506961645 0.506
250 253.168739957696 242.113755428836 0.507
250 253.173025456207 242.516299523965 0.508
250 253.031228060673 243.102141271242 0.509
250 252.754220361945 243.702712210951 0.51
250 252.741445811596 244.504647731264 0.511
250 252.97855920662 245.499466940537 0.512
250 253.045632441912 246.363896494728 0.513
250 252.901514201341 246.941929886328 0.514
250 252.844294403154 247.448737130349 0.515
250 253.043933909906 247.795371425502 0.516
250 252.916062954062 247.753535224085 0.517
250 253.058408771182 247.785866668333 0.518
250 253.234379604423 247.898106699309 0.519
250 253.162601050879 247.580935792372 0.52
250 252.954717949385 247.389238600876 0.521
250 252.701150123825 247.435690344784 0.522
250 252.440865909132 247.379905556772 0.523
250 252.208181351897 247.145949808886 0.524
250 252.367773777908 247.294832752941 0.525
250 252.564729806421 247.715562185037 0.526
250 252.43716581583 248.022389782715 0.527
250 252.376156315103 248.403374379952 0.528
250 252.46124076121 248.691793485642 0.529
250 252.505208431297 248.793472937455 0.53
250 252.742550298288 249.132856332284 0.531
250 253.047614340788 249.438162337596 0.532
250 253.414122489893 249.656632105029 0.533
250 253.439289866841 249.896910697898 0.534
250 253.414403365751 250.07308632716 0.535
250 253.282037392914 250.008668313655 0.536
250 252.995879940639 249.57764854897 0.537
250 252.994847354098 249.147725786251 0.538
250 253.082311735636 248.682799085891 0.539
250 252.889819637085 248.363439214959 0.54
250 252.634655326235 248.280421049941 0.541
250 252.356317992029 248.347398855382 0.542
250 252.014971253199 248.26658507558 0.543
250 251.76979352753 247.987035147538 0.544
250 251.941330493435 248.03728464974 0.545
250 252.506776608301 248.462303051683 0.546
250 252.714529626836 248.752189686843 0.547
250 253.194794150175 249.136729929994 0.548
250 253.599998504345 249.69046092327 0.549
250 253.695080065214 250.143728807227 0.55
250 253.498392139361 250.758720736808 0.551
250 253.193034412469 251.348688837664 0.552
250 253.045618333782 251.757808676001 0.553
250 252.772129047427 252.029609414496 0.554
250 252.754544680559 252.58729218936 0.555
250 252.790295925512 253.089655662959 0.556
250 252.814372939437 253.410260526726 0.557
250 253.053577533491 253.533932972558 0.558
250 253.316534088061 253.520265614382 0.559
250 253.366484878133 253.11538062201 0.56
250 253.269725831598 252.667544333245 0.561
250 253.292105851934 252.214835296621 0.562
250 253.119687808268 251.716088262995 0.563
250 252.685026524829 251.07105979758 0.564
250 252.681726573281 250.759451590217 0.565
250 252.913118069508 250.455319839951 0.566
250 252.873171160845 250.041831844791 0.567
250 252.890378842272 249.826043726049 0.568
250 252.80157781582 249.835063780383 0.569
250 252.532448675744 249.816068141039 0.57
250 252.486494776762 250.042242682038 0.571
250 252.576736539622 250.468816594211 0.572
250 252.786067504585 250.923815071632 0.573
250 252.655312840117 251.180223349328 0.574
250 252.58993701485 251.467634571975 0.575
250 252.784407138804 251.619586669015 0.576
250 252.671707482068 251.340426927492 0.577
250 252.828361478538 251.083680452385 0.578
250 253.058868733427 250.770783480444 0.579
250 252.995830751154 250.181033938493 0.58
250 252.796253079631 249.775360853525 0.581
250 252.550577198863 249.625161269566 0.582
250 252.297792022457 249.344832414796 0.583
250 252.072233151819 248.882221811318 0.584
250 252.238596494623 248.764733015515 0.585
250 252.481400078769 249.036274833984 0.586
250 252.417346230866 249.14693901114 0.587
250 252.69286931028 249.407443430895 0.588
250 252.914487326276 249.888954493336 0.589
250 252.80432024145 250.235805601111 0.59
250 252.606469494962 250.793526353958 0.591
250 252.559017011754 251.292373255961 0.592
250 252.643830672209 251.619198509432 0.593
250 252.400776326336 251.898975585606 0.594
250 252.534864503379 252.382156757084 0.595
250 252.706548006725 252.817615618142 0.596
250 252.718093988666 253.09856111402 0.597
250 252.764539398018 253.370691696624 0.598
250 252.956117719918 253.686318729206 0.599
250 252.9422395729 253.578919990442 0.6
250 252.883212304053 253.337819402506 0.601
250 252.684047077126 253.053286994078 0.602
250 252.312670274775 252.764150208847 0.603
250 252.001391918606 252.325268208093 0.604
250 252.130424947469 252.237576607756 0.605
250 252.600137780821 252.150275699237 0.606
250 252.737102834077 251.60720360899 0.607
250 252.794585686194 251.135470168569 0.608
250 252.861507859437 250.909829586124 0.609
250 252.630755177605 250.757663018173 0.61
250 252.324236294867 250.658006377571 0.611
250 252.179156075991 250.528048491898 0.612
250 252.17656261455 250.064550831961 0.613
250 251.997895433145 249.492131707717 0.614
250 252.107554621212 249.07423944809 0.615
250 252.261795249669 248.55347455948 0.616
250 252.352904335396 247.713116861195 0.617
250 252.6538498553 246.917359353472 0.618
250 252.973613335284 246.167048117538 0.619
250 253.075771921254 245.152400296904 0.62
250 253.026935461773 244.110733911654 0.621
250 253.09324707884 243.22476888439 0.622
250 252.961045334076 242.333391523823 0.623
250 252.563143326413 241.355612253021 0.624
250 252.593387528557 240.806648418257 0.625
250 252.816717279404 240.650447994182 0.626
250 252.808355310537 240.413251956523 0.627
250 252.734203506327 240.37995380802 0.628
250 252.722619479109 240.617265668398 0.629
250 252.380768436135 240.867880790769 0.63
250 252.095022565178 241.259552166114 0.631
250 252.086176748531 241.792322075964 0.632
250 252.193472060175 242.427745756565 0.633
250 252.288575715457 242.989426541222 0.634
250 252.605580185077 243.669056907777 0.635
250 252.884312084573 244.316971519943 0.636
250 253.031500171536 244.477919420553 0.637
250 253.036330094912 244.942317504505 0.638
250 253.054233192808 245.490886923773 0.639
250 252.619589944211 245.693049018594 0.64
250 252.0847535523 245.750829366334 0.641
250 251.638212592741 245.814056855023 0.642
250 251.568617822517 245.81655792485 0.643
250 251.884457981217 245.639064918565 0.644
250 252.480404623724 245.803810034487 0.645
250 253.1894666725 246.281293894714 0.646
250 253.405355308908 246.50422784334 0.647
250 253.492781977284 247.012683698928 0.648
250 253.463990696235 247.499019597535 0.649
250 252.949277950849 247.600850436221 0.65
250 252.643723204972 247.526146146094 0.651
250 252.617644661559 247.642430009503 0.652
250 252.721653279015 247.927926048688 0.653
250 252.638116569148 247.877683132272 0.654
250 252.832301509819 247.87593366102 0.655
250 252.959766411224 247.897409572667 0.656
250 252.969936434003 247.483116427249 0.657
250 253.014535177592 247.379124341848 0.658
250 253.062118468191 247.488732940236 0.659
250 252.916254785965 247.248818497296 0.66
250 252.725272265607 246.902973145594 0.661
250 252.704390700919 246.559901553437 0.662
250 252.732055683086 246.231533428371 0.663
250 252.679502444867 245.753740798312 0.664
250 252.840773745011 245.646557626839 0.665
250 252.938429110659 245.878428176152 0.666
250 252.599628014762 245.880140687063 0.667
250 252.269470134219 246.189969016825 0.668
250 252.250634060145 246.702586509504 0.669
250 252.241728774355 247.127842249909 0.67
250 252.391259558816 247.641887864752 0.671
250 252.617728437696 248.33132242478 0.672
250 252.952783387749 249.092836944702 0.673
250 252.973624656468 249.470420942208 0.674
250 253.023998266068 249.811240667153 0.675
250 253.041503857978 249.856960255107 0.676
250 252.67099840926 249.525934734511 0.677
250 252.592616282512 249.246420327611 0.678
250 252.653480933744 249.196939721729 0.679
250 252.459631680038 248.990812827639 0.68
250 252.340585816637 249.192836724226 0.681
250 252.269956992249 249.610177630722 0.682
250 252.232656644165 249.884705564636 0.683
250 252.183147360283 249.862088613766 0.684
250 252.508501895028 250.238275724597 0.685
250 252.855071693267 250.575383127421 0.686
250 252.923416801868 250.419999582218 0.687
250 253.25644718268 250.301810940756 0.688
250 253.467835609987 250.397983317107 0.689
250 253.48978940435 250.415022747141 0.69
250 253.486438487488 250.432163444884 0.691
250 253.653410462791 250.409232608271 0.692
250 253.412206896487 250.202116234272 0.693
250 252.992033040035 249.820450830017 0.694
250 252.643840047712 249.476252597602 0.695
250 252.522451850051 249.645116428229 0.696
250 252.16892421605 249.594988856471 0.697
250 252.34231924581 249.693256292127 0.698
250 252.770995739267 250.043720890786 0.699
250 252.932026019129 250.115700261899 0.7
250 253.03124715896 250.326596321162 0.701
250 252.974881265237 250.632138808269 0.702
250 252.731987078775 250.80309000895 0.703
250 252.433425382254 250.703768184332 0.704
250 252.575696228014 250.589647943837 0.705
250 252.775521928361 250.483758456525 0.706
250 252.752148939893 249.927854284836 0.707
250 253.022859056963 249.448526822299 0.708
250 253.27976203147 249.220048772475 0.709
250 253.160228200112 248.966846546501 0.71
250 252.953053498458 248.984785855393 0.711
250 252.8963380559 249.223909465724 0.712
250 252.933742520608 249.636459445195 0.713
250 252.827711242509 249.973076906002 0.714
250 252.96147829128 250.316276935658 0.715
250 253.073601024958 250.643964825295 0.716
250 253.069620272326 250.500109374859 0.717
250 253.101179809935 250.552063661726 0.718
250 253.198637160974 250.777535110537 0.719
250 253.014906764081 250.775103194524 0.72
250 252.706103873547 250.917109905957 0.721
250 252.382670524661 251.158922910046 0.722
250 252.058149665248 251.270964622937 0.723
250 251.828089600564 251.117234335323 0.724
250 251.992744591466 250.952907354194 0.725
250 252.533234065613 250.800732053456 0.726
250 252.696121138264 250.202199613431 0.727
250 252.777151276036 249.68365442709 0.728
250 252.905843805295 249.419137606752 0.729
250 252.690450459119 249.132858465291 0.73
250 252.397683107569 249.120479244879 0.731
250 252.264867113932 249.290808829724 0.732
250 252.273163130995 249.578645369562 0.733
250 252.104115789546 249.507538178189 0.734
250 252.222223295704 249.80511317254 0.735
250 252.342373944631 250.226660051871 0.736
250 252.42303684237 250.213743911106 0.737
250 252.756803684309 250.260366114378 0.738
250 253.105050802781 250.543916113792 0.739
250 253.231068152592 250.554168260847 0.74
250 253.184407453748 250.708177191617 0.741
250 253.252310894087 250.961346924118 0.742
250 253.121168931931 251.084134302496 0.743
250 252.723842884201 250.961404555279 0.744
250 252.754223998545 251.204385428993 0.745
250 252.733681603232 251.379867458238 0.746
250 252.288446965477 251.115194482084 0.747
250 252.146795730234 250.896479807704 0.748
250 252.491194313237 250.900293892107 0.749
250 252.609084050117 250.853209410854 0.75
250 252.81430961092 251.053096170785 0.751
250 253.29349196779 251.389991074361 0.752
250 253.492324827144 251.787060083019 0.753
250 253.431204632274 251.805114909719 0.754
250 253.346327805992 251.737272795159 0.755
250 253.161664722611 251.548178570587 0.756
250 252.888997917916 251.000695631536 0.757
250 252.797391665262 250.521846573345 0.758
250 253.005961233608 250.329424766906 0.759
250 253.021754742041 249.909620511437 0.76
250 253.135461589864 249.676136523872 0.761
250 253.426231123032 249.662926655308 0.762
250 253.557556118395 249.768646969969 0.763
250 253.530857911753 249.870697046697 0.764
250 253.39896996591 250.178537786822 0.765
250 253.172218788843 250.775010889488 0.766
250 252.539397325926 251.094842784582 0.767
250 252.248286589608 251.679980961432 0.768
250 252.474640908915 252.224528627309 0.769
250 252.570667441974 252.367723437654 0.77
250 252.814334413916 252.319043557741 0.771
250 253.124948632861 252.44741329927 0.772
250 253.496292683826 252.655516544051 0.773
250 253.58730960724 252.539202419026 0.774
250 253.619640703154 252.348054112349 0.775
250 253.437455707713 252.045955912786 0.776
250 253.126444527133 251.395058596613 0.777
250 252.921848486584 250.82171719508 0.778
250 252.969835753313 250.543099867987 0.779
250 252.84045117658 250.086063073322 0.78
250 252.901298825892 250.097309757264 0.781
250 253.066733878959 250.342526572322 0.782
250 253.08553926735 250.418180875752 0.783
250 252.979016202145 250.295864163064 0.784
250 252.937394119565 250.499391560806 0.785
250 252.950967877263 250.718106220201 0.786
250 252.738477064788 250.416826274815 0.787
250 252.598753209586 250.166665805613 0.788
250 252.626692267804 250.143778110005 0.789
250 252.523232808425 250.074347157367 0.79
250 252.627167466811 250.25588071671 0.791
250 252.852663750954 250.578078642487 0.792
250 253.14546429246 251.002016814155 0.793
250 253.229122910163 251.069662350485 0.794
250 253.57433900697 251.166926478619 0.795
250 253.876275894009 251.231288533927 0.796
250 254.002869806801 250.886663411419 0.797
250 254.088672573594 250.878396536262 0.798
250 254.210939284183 250.985199748938 0.799
250 254.152503426214 250.774602890652 0.8
250 253.954420176258 250.446851135228 0.801
250 253.821402180935 250.111676554169 0.802
250 253.513133790512 249.781962626797 0.803
250 253.050767018013 249.29446626532 0.804
250 252.924275263657 249.17004188621 0.805
250 253.121526472458 249.37789395817 0.806
250 253.15229666651 249.488177127295 0.807
250 253.471028833086 249.70848702136 0.808
250 253.729874270228 250.112286894815 0.809
250 253.651434547079 250.408292259866 0.81
250 253.399193394252 250.618965157563 0.811
250 253.340837679892 250.748630516065 0.812
250 253.416508928163 250.759602628581 0.813
250 253.221008026268 250.435218227754 0.814
250 253.174141849988 250.179364426769 0.815
250 253.286065118079 250.126435094263 0.816
250 253.076660304476 249.876868886007 0.817
250 253.105628540888 249.995624219389 0.818
250 253.280007483233 250.221018156296 0.819
250 253.165666671076 250.079313583069 0.82
250 252.980539498028 250.04037340506 0.821
250 252.764731753649 250.218673950614 0.822
250 252.47897373863 250.275509029137 0.823
250 252.244749533034 250.136509265375 0.824
250 252.442904875977 250.325325893432 0.825
250 252.934985832197 250.492727924847 0.826
250 253.192069968291 250.184024686172 0.827
250 253.695193511415 249.927705474924 0.828
250 254.038567962678 249.776473455089 0.829
250 253.780243377098 249.275321763556 0.83
250 253.483004563968 248.712407042997 0.831
250 253.164973567868 248.322996397864 0.832
250 252.890732048713 248.149409181859 0.833
250 252.879363886359 247.704178681544 0.834
250 253.076422910076 247.664805292747 0.835
250 253.408067779087 247.710994621653 0.836
250 253.436950737841 247.69877667294 0.837
250 253.356537652844 247.835889120552 0.838
250 253.337617610568 248.244971687405 0.839
250 253.067698819323 248.415528454518 0.84
250 252.742068340548 248.959679394612 0.841
250 252.399729831667 249.687069307411 0.842
250 252.286679862779 250.241887033851 0.843
250 252.617104619137 250.430717862259 0.844
250 253.146154023905 250.579913022621 0.845
250 253.536741163676 250.731885423956 0.846
250 253.461499123613 250.4474942112 0.847
250 253.226961840171 250.21253816344 0.848
250 253.110773645776 250.203294901818 0.849
250 252.895005353575 250.125439588973 0.85
250 252.896455646833 250.037011445884 0.851
250 253.0285998424 249.920918483556 0.852
250 253.236532580376 249.649729787262 0.853
250 253.141699540965 249.211424213533 0.854
250 253.087031223293 248.817444397407 0.855
250 253.00936412433 248.740659994841 0.856
250 252.532007949693 248.653579063623 0.857
250 252.476579281794 248.797928065584 0.858
250 252.560061691711 249.133957083972 0.859
250 252.664289640655 249.195052412931 0.86
250 252.838016296848 249.39830320389 0.861
250 253.185392012011 249.740606858664 0.862
250 253.366893128879 249.90552565494 0.863
250 253.387641168802 249.865183896421 0.864
250 253.318243165337 250.143896117129 0.865
250 253.148213999818 250.393052300748 0.866
250 252.56676123972 250.158542971568 0.867
250 252.322053764574 249.969401255308 0.868
250 252.590208640528 250.002183268649 0.869
250 252.6831409234 249.962825160888 0.87
250 252.964351394596 250.133615677585 0.871
250 253.308569282943 250.464393682165 0.872
250 253.709872671795 250.937178257255 0.873
250 253.765809279475 250.987494396667 0.874
250 253.727548931395 250.95079049606 0.875
250 253.560457486286 250.791744091371 0.876
250 252.988048505902 250.273250769419 0.877
250 252.584208092977 249.822364775456 0.878
250 252.552424854661 249.656910564902 0.879
250 252.593072217974 249.304360498252 0.88
250 252.805343982537 249.169583081259 0.881
250 252.947648839473 249.169187689704 0.882
250 252.987202820973 249.287680258993 0.883
250 252.76364625633 249.322171466617 0.884
250 252.951125927436 249.650456282513 0.885
250 253.072225894207 249.984056951385 0.886
250 252.754313226532 249.78845863297 0.887
250 252.483519515905 249.63540080759 0.888
250 252.475842736609 249.701623021122 0.889
250 252.477681285527 249.816366475917 0.89
250 252.677407212561 250.002481833641 0.891
250 253.147547875956 250.348786898497 0.892
250 253.500053411295 250.835893740612 0.893
250 253.714018681008 250.961079388837 0.894
250 253.7781920047 251.030597137578 0.895
250 253.748500869138 250.86740662669 0.896
250 253.312777554851 250.344983652783 0.897
250 253.136451331645 249.890371397152 0.898
250 253.165676320629 249.721383820498 0.899
250 252.941981237539 249.324231766121 0.9
250 252.794783602844 249.112638404567 0.901
250 252.697602758769 249.080352492826 0.902
250 252.635261008222 248.907991794187 0.903
250 252.500260133992 248.564927794517 0.904
250 252.790330064044 248.572902200552 0.905
250 253.123343343068 248.901950895957 0.906
250 253.178783854225 249.123007409138 0.907
250 253.499530217677 249.444396866895 0.908
250 253.678392039035 249.940265606403 0.909
250 253.672215444927 250.319968601203 0.91
250 253.662017380714 250.545501468056 0.911
250 253.901843193123 250.649528390593 0.912
250 254.02575165755 250.339528071783 0.913
250 253.753088443054 249.9053069951 0.914
250 253.417603657605 249.611442558087 0.915
250 253.126346844065 249.201590504393 0.916
250 252.65583695655 248.41999638146 0.917
250 252.525670764016 247.71572296886 0.918
250 252.602113070859 247.046260939996 0.919
250 252.74054363082 246.102648647904 0.92
250 253.000886160656 245.226305340089 0.921
250 253.24624567558 244.68562757867 0.922
250 253.320079681945 244.199826347919 0.923
250 253.165000724527 243.584474306077 0.924
250 253.413466631581 243.358038471776 0.925
250 253.588630290848 243.487501875245 0.926
250 253.318389886229 243.540953162414 0.927
250 253.048534727022 243.724067510205 0.928
250 253.001939230593 244.108523977955 0.929
250 253.005923805912 244.422006405735 0.93
250 253.165265393371 244.96343775624 0.931
250 253.638489788636 245.623853095266 0.932
250 253.654155378658 246.365587969304 0.933
250 253.426953341793 246.87210818688 0.934
250 253.231872094815 247.373618809258 0.935
250 253.248227728794 247.976438063802 0.936
250 252.973295204791 248.223794077558 0.937
250 252.982470788478 248.516607808658 0.938
250 253.079199170495 249.044512475388 0.939
250 252.89509482358 249.358648591988 0.94
250 252.647505551913 249.769578367299 0.941
250 252.375989962683 250.238172186933 0.942
250 252.343199990942 250.520956041201 0.943
250 252.473700135811 250.417030365771 0.944
250 252.880965923472 250.384224335102 0.945
250 253.260926707602 250.353049536829 0.946
250 253.398324492022 250.12650131673 0.947
250 253.792685513524 250.21969286367 0.948
250 254.037439220596 250.322710861253 0.949
250 253.689903974192 250.071039067917 0.95
250 253.312180193315 249.67064829941 0.951
250 253.063285436831 249.528024941081 0.952
250 252.964666993566 249.53399076636 0.953
250 252.776292683237 249.367353413716 0.954
250 252.796253030042 249.253954459789 0.955
250 252.8054133397 249.335439403842 0.956
250 252.786363243816 249.068518516454 0.957
250 253.007258161621 248.971930826329 0.958
250 253.293614555681 249.147851562153 0.959
250 253.363194198828 249.064078049874 0.96
250 253.366035685277 249.136592026242 0.961
250 253.498124450022 249.361255335496 0.962
250 253.663871472432 249.420662175661 0.963
250 253.570654436544 249.286032125917 0.964
250 253.475799701975 249.48083446998 0.965
250 253.34162305613 249.694090929236 0.966
250 252.792140571005 249.390321059956 0.967
250 252.311775960949 249.140361752126 0.968
250 252.155560894018 249.160740360587 0.969
250 252.063223133421 249.194694611287 0.97
250 252.318651515386 249.470935693858 0.971
250 252.778454300238 249.980977619766 0.972
250 253.324201376971 250.393584340335 0.973
250 253.473077837384 250.612911958255 0.974
250 253.519591546476 250.868135626115 0.975
250 253.429684665705 250.992403457735 0.976
250 252.967430425103 250.68969934502 0.977
250 252.560979213204 250.413209766634 0.978
250 252.42917528299 250.124277892371 0.979
250 252.264209541913 249.517540030534 0.98
250 252.509528655485 249.098085029328 0.981
250 252.982090965806 248.895578683943 0.982
250 253.457067359017 248.611094345861 0.983
250 253.644076759955 248.167311776889 0.984
250 253.763525275839 248.085125499071 0.985
250 253.822344372159 248.333779788261 0.986
250 253.485528727761 248.483468732596 0.987
250 253.035145117784 248.741826977339 0.988
250 252.72255788349 249.059012087878 0.989
250 252.391679214646 248.983310331658 0.99
250 252.470352831499 248.80596005279 0.991
250 252.851988376889 248.805949440633 0.992
250 253.283043015827 248.942650169549 0.993
250 253.568583330317 248.895690414606 0.994
250 253.697851812029 248.912513781171 0.995
250 253.688023831298 249.188252212411 0.996
250 253.309643387531 249.341932263383 0.997
250 253.185197617315 249.723107701717 0.998
250 253.220606453896 250.28880500361 0.999
250 252.98069380911 250.554900328978 1
250 252.805756301369 250.940345930353 1.001
250 252.976318804362 251.381487433061 1.002
250 253.161934033352 251.617477608457 1.003
250 253.324927960706 251.468600953648 1.004
250 253.601785286195 251.492504112696 1.005
250 253.961663112434 251.507739669998 1.006
250 253.919296792596 251.058958943387 1.007
250 253.811728902304 250.673832883716 1.008
250 253.726913248797 250.568272899517 1.009
250 253.356828429931 250.403262999175 1.01
250 252.922532761461 250.495947984897 1.011
250 252.743144159122 250.717971495335 1.012
250 252.907965205278 251.05095646643 1.013
250 252.954101393149 250.974536464052 1.014
250 253.266031668435 250.863644256219 1.015
250 253.538594774646 250.597281826796 1.016
250 253.640650759257 249.982174111635 1.017
250 253.980685345499 249.444585462087 1.018
250 254.096621431992 249.201602096045 1.019
250 254.011711385967 248.738755067424 1.02
250 253.830614373547 248.469132761398 1.021
250 253.714699855487 248.385891377963 1.022
250 253.621763903176 248.169095739992 1.023
250 253.653172903491 247.787601552153 1.024
250 253.888070038596 247.762669587433 1.025
250 254.04982483831 248.063887468648 1.026
250 253.766352282683 248.222757077393 1.027
250 253.363552159964 248.529077633303 1.028
250 253.093224482068 249.013502700012 1.029
250 252.79968827636 249.385068795091 1.03
250 252.691029071824 249.725379845427 1.031
250 252.882367377571 249.934605102016 1.032
250 253.086634113644 250.000457696317 1.033
250 253.265033080691 249.727533277375 1.034
250 253.556295414891 249.519922237576 1.035
250 253.893140981362 249.351244123536 1.036
250 253.96578180276 248.761460670148 1.037
250 254.086821729661 248.434804563861 1.038
250 254.446023979817 248.402089621568 1.039
250 254.594639325057 248.071929067754 1.04
250 254.684846382577 247.923930197831 1.041
250 254.812957135457 247.952013803056 1.042
250 255.012375671257 247.836960979116 1.043
250 254.885342455883 247.548298282071 1.044
250 254.678688331003 247.646731045471 1.045
250 254.440736121044 248.020981601309 1.046
250 254.157628781209 248.285033901016 1.047
250 253.928628518042 248.647320738359 1.048
250 253.773128128959 249.058746633605 1.049
250 253.542000346673 249.068296713396 1.05
250 253.528009824281 249.028713419742 1.051
250 253.603838532759 249.293735564549 1.052
250 253.800265786494 249.486337482513 1.053
250 253.713084769631 249.508814969274 1.054
250 253.763029725224 249.629032541989 1.055
250 253.961121786624 249.593721370069 1.056
250 253.828052633014 249.150003575299 1.057
250 253.924278914997 248.749631752877 1.058
250 254.095666873788 248.31238867487 1.059
250 254.059327784525 247.616030445009 1.06
250 253.903018819867 247.120048944634 1.061
250 253.809354767089 246.894502199527 1.062
250 253.634841989466 246.552540387251 1.063
250 253.309318378271 246.061683488234 1.064
250 252.969910265974 245.94194619157 1.065
250 252.891509252673 245.87912551458 1.066
250 252.657149155552 245.334731978615 1.067
250 252.801322342113 244.876795727569 1.068
250 253.322674312723 244.555251602709 1.069
250 253.67868308243 243.912513661518 1.07
250 253.935818737427 243.334803137179 1.071
250 254.078961785541 243.167880995616 1.072
250 254.095759404783 242.903550689646 1.073
250 253.72603526331 242.528416802185 1.074
250 253.343240371692 242.305635641423 1.075
250 252.968951281721 241.977548745409 1.076
250 252.485997403329 241.327207483622 1.077
250 252.541554221525 240.718604559898 1.078
250 252.863156818532 240.152411705692 1.079
250 253.183863116654 239.318695603072 1.08
250 253.571212396819 238.679474780344 1.081
250 254.048815355792 238.38336853656 1.082
250 254.252609659558 237.99792133861 1.083
250 254.146381107231 237.467341186562 1.084
250 254.202463704828 237.315650493252 1.085
250 254.201515320311 237.583618735295 1.086
250 253.770497185531 237.7184245779 1.087
250 253.234215878365 238.028084457494 1.088
250 252.84344886418 238.417285759181 1.089
250 252.462392324475 238.432166664339 1.09
250 252.593977582785 238.258649229127 1.091
250 252.883061077658 238.091513277866 1.092
250 253.252751899316 237.624109997192 1.093
250 253.500480840228 237.077893189816 1.094
250 253.57648028596 236.713376573672 1.095
250 253.557969319589 236.270441025086 1.096
250 253.132815115718 235.489827509563 1.097
250 252.966479970264 234.837560114867 1.098
250 253.005149261728 234.565372399952 1.099
250 252.790381288521 234.1523421731 1.1
250 252.712059995525 233.960053390934 1.101
250 252.67518567436 233.942798451875 1.102
250 252.609189939271 234.122649768545 1.103
250 252.409680426746 234.228061157989 1.104
250 252.363586051202 234.680445221759 1.105
250 252.373883858156 235.178319267165 1.106
250 252.279260360599 235.3706794111 1.107
250 252.307538235373 235.55906402249 1.108
250 252.531411629143 235.924542032947 1.109
250 252.658871376259 236.247199233226 1.11
250 252.77357332633 236.775338695 1.111
250 253.12711102852 237.582412197562 1.112
250 253.336508988924 238.254510616367 1.113
250 253.142827909601 238.776013359551 1.114
250 252.880249847916 239.334852214969 1.115
250 252.656229614244 239.720927801192 1.116
250 252.247666324833 239.722019224488 1.117
250 252.1745132915 239.726758897327 1.118
250 252.222894284025 240.037220403816 1.119
250 252.335212168076 240.13818185203 1.12
250 252.577492861898 240.43556488181 1.121
250 252.946284059969 240.806757161818 1.122
250 253.149335449844 241.32159553701 1.123
250 253.209330761663 241.733666004258 1.124
250 253.155232139096 242.460467569429 1.125
250 252.98001257692 243.132914846482 1.126
250 252.394266567904 243.260216453414 1.127
250 252.106673923593 243.414861215318 1.128
250 252.475618768505 243.65095863894 1.129
250 252.560356778602 243.514830545276 1.13
250 252.793813772406 243.396355148297 1.131
250 253.354980925249 243.561210057999 1.132
250 253.790934841263 243.679478067636 1.133
250 254.062141016769 243.828744754866 1.134
250 254.414891082904 244.055801766761 1.135
250 254.842282256696 244.312796824352 1.136
250 254.817426012368 244.284078529193 1.137
250 254.848233455353 244.308373649999 1.138
250 254.902598356241 244.287308862652 1.139
250 254.555951979956 244.318366326276 1.14
250 254.157355672135 244.542521921195 1.141
250 253.724795329108 244.837655368027 1.142
250 253.242462675405 245.274055394749 1.143
250 252.8682510206 245.584889130577 1.144
250 252.936688274892 246.195955091871 1.145
250 253.329432257238 246.809849850372 1.146
250 253.498287136446 247.079361637912 1.147
250 253.941105163266 247.268709449205 1.148
250 254.270238374085 247.34866211993 1.149
250 254.294903161132 247.102461070073 1.15
250 254.134393397663 246.875837299451 1.151
250 254.157261570217 246.934543331389 1.152
250 254.226826063947 246.969558280625 1.153
250 254.020466786275 246.871483756765 1.154
250 253.744322144073 246.670320411241 1.155
250 253.505964117167 246.475816167606 1.156
250 253.083223657822 245.952842250408 1.157
250 253.171942212401 245.508629436269 1.158
250 253.46522207944 245.138123654435 1.159
250 253.517706207825 244.390852790781 1.16
250 253.663418342198 243.81770766897 1.161
250 253.981878260561 243.569092693087 1.162
250 254.136924150039 243.555261629088 1.163
250 254.151132629472 243.424272635686 1.164
250 254.053363645429 243.640825473035 1.165
250 253.836492685285 244.186379313489 1.166
250 253.211021209827 244.55549917256 1.167
250 252.885540269496 244.801756175058 1.168
250 253.118703874829 244.979106254248 1.169
250 253.178719468049 244.786660133003 1.17
250 253.388334281986 244.49106610428 1.171
250 253.926512514628 244.460891675465 1.172
250 254.340304326638 244.555916900296 1.173
250 254.590149317026 244.501910274463 1.174
250 254.963772108913 244.564907117801 1.175
250 255.288484589386 244.489937844943 1.176
250 255.309996418695 244.002534745143 1.177
250 255.216048928596 243.836150192504 1.178
250 254.998446391744 243.97575968802 1.179
250 254.392943957671 243.799418149187 1.18
250 253.796453288552 243.958376977341 1.181
250 253.350302330125 244.371694676745 1.182
250 253.012402742198 244.954736453261 1.183
250 253.086419623734 245.401591397485 1.184
250 253.519173305344 246.094925407899 1.185
250 253.861613768604 247.065914657172 1.186
250 253.98425950371 247.773790486649 1.187
250 254.064063747869 248.358027167188 1.188
250 254.02807208475 248.792596739296 1.189
250 253.701434123603 248.863734534456 1.19
250 253.346657390117 248.776002843515 1.191
250 253.313589480748 248.659334003974 1.192
250 253.313825287377 248.154446986956 1.193
250 253.469061965952 247.566740017023 1.194
250 253.778797448665 246.940215465394 1.195
250 254.165004145706 246.360279908435 1.196
250 254.128519326224 245.46890760938 1.197
250 254.146491832958 244.933583332604 1.198
250 254.334403098485 244.736822981156 1.199
250 254.328333622243 244.254378645306 1.2
250 254.279247698153 244.13534621986 1.201
250 254.322749592426 244.296767122525 1.202
250 254.406388968426 244.652119510053 1.203
250 254.237121715404 244.812455806881 1.204
250 254.334897168524 245.329242038776 1.205
250 254.508292868183 245.859922000289 1.206
250 254.234254953494 246.095641984293 1.207
250 253.999613418895 246.318225087344 1.208
250 253.818238301173 246.607055858932 1.209
250 253.32017368897 246.896637355351 1.21
250 252.850849803279 247.206451971154 1.211
250 252.755604677108 247.492802539185 1.212
250 252.877783058933 247.693130514569 1.213
250 252.886363165935 247.744471065167 1.214
250 253.085827836646 247.695610781813 1.215
250 253.257084104973 247.63643081552 1.216
250 253.384594464659 247.233098534259 1.217
250 253.693219038586 246.894054704532 1.218
250 254.143782566469 246.615374417923 1.219
250 254.355141704304 245.947638906256 1.22
250 254.340310195773 245.403506599106 1.221
250 254.297494036624 245.216576411255 1.222
250 254.166411371459 245.254608205533 1.223
250 253.720842600604 245.126452887966 1.224
250 253.46836861203 245.381516060111 1.225
250 253.190027737405 245.675313652468 1.226
250 252.595201562483 245.697188617185 1.227
250 252.490026393774 245.72727766558 1.228
250 252.747425741275 245.88443202106 1.229
250 252.772428202615 246.015611724151 1.23
250 252.889299344025 246.143397595388 1.231
250 253.344374576129 246.231203963688 1.232
250 253.665933068584 246.353073019918 1.233
250 253.592153437276 246.355874499828 1.234
250 253.436965495497 246.428979307917 1.235
250 253.164794681845 246.620713953748 1.236
250 252.618343807245 246.607154456877 1.237
250 252.258102249497 246.918445809674 1.238
250 252.207907401202 247.248840578108 1.239
250 252.275020732988 247.590753328892 1.24
250 252.567488089489 248.028439792687 1.241
250 252.867790175711 248.486749542295 1.242
250 253.185610694 249.06625652175 1.243
250 253.211876833364 249.53475933016 1.244
250 253.488984402628 250.298403876877 1.245
250 253.826627731057 251.041914618667 1.246
250 253.702799271909 251.358153975974 1.247
250 253.423733444281 251.65918158181 1.248
250 253.184292372351 251.829666773697 1.249
250 252.97991480475 251.65465180729 1.25
250 252.887544784762 251.317567510638 1.251
250 252.756852577078 250.951646718749 1.252
250 252.49290465787 250.63274999998 1.253
250 252.332891204372 250.226404050399 1.254
250 252.378794802903 249.757583398074 1.255
250 252.75066837921 249.274957025822 1.256
250 252.983022515723 248.603956042616 1.257
250 253.346836173003 248.139226517031 1.258
250 253.706030654163 247.863200998241 1.259
250 253.637996370157 247.397090736806 1.26
250 253.43236407504 246.943417311612 1.261
250 253.179690673509 246.642840587956 1.262
250 252.89986190942 246.390369616592 1.263
250 252.486877029318 246.020680373218 1.264
250 252.344785923946 245.973880195479 1.265
250 252.286869549699 245.993193157704 1.266
250 252.152148925069 245.865482061619 1.267
250 252.323361660648 245.879338512565 1.268
250 252.712075735476 246.085304639631 1.269
250 252.735412622214 246.375720453491 1.27
250 252.953689098303 246.646692240517 1.271
250 253.281841335499 246.862823104272 1.272
250 253.366242688188 247.099266135679 1.273
250 253.020774798864 247.183095535748 1.274
250 252.640794750611 247.145739565712 1.275
250 252.351366143506 247.098280834631 1.276
250 252.223423363812 246.68682866868 1.277
250 252.279864383627 246.70280229694 1.278
250 252.509012393402 246.865322446683 1.279
250 252.465354919343 247.014872851627 1.28
250 252.566028486546 247.300756135354 1.281
250 252.745676484761 247.684173452727 1.282
250 252.780277351085 248.232249479449 1.283
250 252.449444859379 248.558368304186 1.284
250 252.303801430864 249.195544595764 1.285
250 252.124884171485 249.827286904121 1.286
250 251.643376900989 250.08534279008 1.287
250 251.601769698855 250.296763769769 1.288
250 252.06233250739 250.389446345951 1.289
250 252.426095341263 250.147492760708 1.29
250 252.953064033035 249.794300195359 1.291
250 253.477754081927 249.474701993942 1.292
250 253.783887952233 249.142978520894 1.293
250 253.655848315389 248.707953625618 1.294
250 253.472430232174 248.197591876975 1.295
250 253.193673303344 247.719733003595 1.296
250 252.52112725075 247.018114816253 1.297
250 251.988201940183 246.529479155303 1.298
250 251.943359763828 246.195453201386 1.299
250 251.870217188783 245.68023609967 1.3
250 252.162013897605 245.165385469743 1.301
250 252.541154623599 244.65276456153 1.302
250 252.891058586188 244.416708370059 1.303
250 252.987071987896 244.04560132878 1.304
250 253.326415728397 244.042255014435 1.305
250 253.682096970424 244.105493804767 1.306
250 253.574931257178 244.022030488649 1.307
250 253.332077690058 244.08032019869 1.308
250 253.124013011028 244.289737936811 1.309
250 252.826427885035 244.628581069258 1.31
250 252.715564826611 244.988379429293 1.311
250 252.805974302017 245.467181240277 1.312
250 252.978881252785 246.007006076338 1.313
250 252.911034072683 246.328992534077 1.314
250 253.182183379764 246.92730567519 1.315
250 253.534910656422 247.610346764747 1.316
250 253.490479397368 247.839452507368 1.317
250 253.58347047364 248.21442068491 1.318
250 253.653820795231 248.735272519113 1.319
250 253.312017484841 248.924852512687 1.32
250 252.956655458008 248.98661838086 1.321
250 252.70858841436 249.182670046281 1.322
250 252.474713734342 249.41898947899 1.323
250 252.339301789696 249.498900712708 1.324
250 252.589505721191 249.849846062474 1.325
250 252.808848397991 250.146261483389 1.326
250 252.862474098092 250.236356265433 1.327
250 252.842706184876 250.295476914914 1.328
250 252.720167504804 250.250390092104 1.329
250 252.298784914113 249.88414123962 1.33
250 251.979502764543 249.378296674045 1.331
250 252.246082804977 248.923998591576 1.332
250 252.431067065013 248.489363107221 1.333
250 252.418781655635 247.985239220335 1.334
250 252.461770001778 247.615106740888 1.335
250 252.409465652435 247.422655749905 1.336
250 252.024299936467 247.018577864054 1.337
250 251.809964617121 246.75784760885 1.338
250 251.855009348119 246.67065770611 1.339
250 251.903590818409 246.3775952402 1.34
250 252.28700997333 246.062041180758 1.341
250 252.747555827889 245.727562835063 1.342
250 253.210621924879 245.650087269006 1.343
250 253.347800725454 245.419485877343 1.344
250 253.524349320754 245.539958560756 1.345
250 253.836593579429 245.71162547413 1.346
250 253.885360517178 245.622932953458 1.347
250 253.963993453822 245.553178983116 1.348
250 253.92421081334 245.620430431502 1.349
250 253.635204787785 245.710327795635 1.35
250 253.231111695057 245.842132121838 1.351
250 252.958349343563 245.93148384089 1.352
250 252.879826157025 245.978169820373 1.353
250 252.708071408285 245.893022668664 1.354
250 252.744659286573 245.70589229609 1.355
250 252.904052390388 245.526387621591 1.356
250 252.687609840134 244.99924248091 1.357
250 252.464575395199 244.914592732883 1.358
250 252.558775322355 244.990362134966 1.359
250 252.770987289209 245.045085137477 1.36
250 253.042344534496 245.170635605727 1.361
250 253.416086850817 245.256380444478 1.362
250 253.605471128018 245.438727898368 1.363
250 253.451140882029 245.443670328821 1.364
250 253.462768961573 245.777160616141 1.365
250 253.423350970023 246.140958521551 1.366
250 252.920551339153 246.225043509706 1.367
250 252.3806125753 246.310146708306 1.368
250 251.988964702557 246.515674255765 1.369
250 251.709208991239 246.465099047429 1.37
250 251.933847857029 246.333045734224 1.371
250 252.61054940684 246.182535676155 1.372
250 253.286118471784 246.053098442618 1.373
250 253.676761056636 245.929400202456 1.374
250 253.959334609267 245.846258679862 1.375
250 254.086597258202 245.857595206548 1.376
250 253.870899008187 245.602959222789 1.377
250 253.691914396322 245.480799317469 1.378
250 253.598690103465 245.562236374833 1.379
250 253.121649622471 245.384152305826 1.38
250 252.772089217434 245.174983455746 1.381
250 252.744553800584 244.938862547918 1.382
250 252.906790151731 244.914023763296 1.383
250 252.895291530095 244.771060695177 1.384
250 253.21224932511 244.910894136222 1.385
250 253.449827349005 245.143793689303 1.386
250 253.197537932349 245.131077349817 1.387
250 252.862926274976 245.131227872005 1.388
250 252.616829049194 245.262724212659 1.389
250 252.446414259845 245.411593175966 1.39
250 252.488787956379 245.558243232074 1.391
250 252.716780093222 245.700933009805 1.392
250 252.831822935441 245.77558688989 1.393
250 252.755309892067 245.738658019975 1.394
250 252.61727084797 245.756097308489 1.395
250 252.427037704943 245.959104044098 1.396
250 252.093669850847 245.916259571823 1.397
250 252.243672543031 245.984939630871 1.398
250 252.473707360899 246.237807514128 1.399
250 252.771136185646 246.213186803662 1.4
250 252.919277940352 246.202532285513 1.401
250 253.325954076484 246.203400890799 1.402
250 253.69889101683 246.306704827782 1.403
250 253.753370967498 246.238069009198 1.404
250 253.673006796411 246.441633187494 1.405
250 253.388721749759 246.728525431318 1.406
250 252.790389828646 246.760863589273 1.407
250 252.300705071868 246.797875335434 1.408
250 252.014179571735 246.958733072606 1.409
250 251.848494326449 246.86669007798 1.41
250 252.096353513684 246.616107375309 1.411
250 252.608427391642 246.360507686185 1.412
250 252.963299499189 246.171418959621 1.413
250 253.224397346897 246.034894440571 1.414
250 253.689509684693 245.939897977304 1.415
250 254.000373763639 245.901669293897 1.416
250 254.153543095506 245.640738015018 1.417
250 254.22092434122 245.512793020156 1.418
250 254.193730454507 245.588920352924 1.419
250 253.77499949397 245.40596927084 1.42
250 253.153545768385 245.254016866141 1.421
250 252.686756393617 245.129333082316 1.422
250 252.551513045357 245.121628269937 1.423
250 252.587230042821 244.955405366189 1.424
250 252.909617080372 245.073757091956 1.425
250 253.193492215047 245.286834782076 1.426
250 253.304575269767 245.255845478029 1.427
250 253.335727162937 245.239167861776 1.428
250 253.258072645097 245.355183291783 1.429
250 252.876007026688 245.489827063593 1.43
250 252.551295837965 245.623421866239 1.431
250 252.568374734557 245.754145933633 1.432
250 252.432177744386 245.880139982849 1.433
250 252.328535057647 245.987920966713 1.434
250 252.248240662958 246.114038098676 1.435
250 252.246850590215 246.275414857759 1.436
250 252.046095583228 246.194155420201 1.437
250 252.31617495966 246.227420667021 1.438
250 252.614027868274 246.447672357118 1.439
250 252.695684633235 246.393045073484 1.44
250 252.704003897722 246.354816394056 1.441
250 252.584337340706 246.370196705533 1.442
250 252.651167427572 246.446409530555 1.443
250 252.629087341859 246.392953081528 1.444
250 252.901533792339 246.628275229318 1.445
250 253.194479536906 246.827373565417 1.446
250 253.138008171617 246.837739360865 1.447
250 253.057607963653 246.85469092767 1.448
250 252.879707011921 246.956222985466 1.449
250 252.407861795658 246.851532515973 1.45
250 252.042669908461 246.669602309631 1.451
250 251.944498600184 246.473168647269 1.452
250 251.948923595425 246.301493763447 1.453
250 252.052800872401 246.077321839126 1.454
250 252.396107784691 245.905137673915 1.455
250 252.843861645476 245.856598412493 1.456
250 253.099712093395 245.485783940938 1.457
250 253.384407709027 245.421321392372 1.458
250 253.709489304355 245.649341694078 1.459
250 253.557147503478 245.447498685614 1.46
250 253.351730127722 245.216685838158 1.461
250 253.037166958159 244.960885865628 1.462
250 252.946016614822 244.95641610663 1.463
250 252.760901012972 244.793309340634 1.464
250 252.884321993452 244.993898051772 1.465
250 253.005274003204 245.306042806751 1.466
250 252.871739386651 245.540001907111 1.467
250 252.783324448171 246.022297815123 1.468
250 252.733911793163 246.546785128743 1.469
250 252.541116443168 246.948822938288 1.47
250 252.428037481681 247.279975202939 1.471
250 252.515550721852 247.52819893894 1.472
250 252.503995864218 247.773046587608 1.473
250 252.352165960061 247.883505019417 1.474
250 252.108502152589 248.030746425769 1.475
250 252.006519233888 248.364963858274 1.476
250 252.146477858037 248.293147997333 1.477
250 252.506514108892 248.554681298914 1.478
250 252.864627717387 248.852832549469 1.479
250 253.143287196868 248.903137852789 1.48
250 253.347416365996 248.892161275177 1.481
250 253.623298288975 248.784983970476 1.482
250 253.442231833252 248.928223583509 1.483
250 253.155650704507 248.908278707554 1.484
250 252.807390959757 249.129288721371 1.485
250 252.588105283714 249.388313330684 1.486
250 252.384596933975 249.40755321515 1.487
250 252.432201429096 249.465619856206 1.488
250 252.490275630385 249.598104348238 1.489
250 252.213436290948 249.515099099209 1.49
250 252.26269455804 249.266361757453 1.491
250 252.502311067834 249.044913113207 1.492
250 252.763711203053 248.820626658767 1.493
250 252.819757302772 248.485161582975 1.494
250 252.801478605326 248.227577819796 1.495
250 252.66032042857 248.195115691057 1.496
250 252.227061416387 247.833255192988 1.497
250 252.090582000933 247.851329554651 1.498
250 252.122883698944 248.053020363882 1.499
250 252.262146694397 248.235166099384 1.5
250 252.505348410913 248.526785358882 1.501
250 252.777024426302 248.914061696114 1.502
250 252.875605957366 249.481916181032 1.503
250 252.640879133433 249.864191391313 1.504
250 252.581716329294 250.446568954966 1.505
250 252.480366071501 250.930904750039 1.506
250 251.944629137599 251.347191000389 1.507
250 251.781794274885 251.560634341073 1.508
250 252.267013093825 251.692145636559 1.509
250 252.774087429041 251.442187634589 1.51
250 253.145453281838 251.037816918519 1.511
250 253.375378394856 250.611696791721 1.512
250 253.431725060837 250.259989011913 1.513
250 253.060722090664 249.985620948906 1.514
250 252.65754725787 249.756486668219 1.515
250 252.162907884183 249.587793025258 1.516
250 251.621417830257 249.200031132415 1.517
250 251.619728825176 248.848764421184 1.518
250 251.956401869415 248.516147075833 1.519
250 252.390436237776 248.193386416934 1.52
250 252.840155680071 247.854072498803 1.521
250 253.140967763257 247.772135781857 1.522
250 253.160160602608 247.713548851534 1.523
250 252.797243333854 247.475861038051 1.524
250 252.422257410463 247.585208196893 1.525
250 252.259210745755 247.804213915568 1.526
250 252.244691774982 247.969733196388 1.527
250 252.463592446995 248.38431013565 1.528
250 252.63652773547 248.841892432889 1.529
250 252.461800577437 249.138507702261 1.53
250 252.163890039384 249.408483914192 1.531
250 251.989732433516 249.635095950412 1.532
250 252.00272334015 249.816516013094 1.533
250 251.993471626686 249.864712845733 1.534
250 252.01859237345 249.807940879253 1.535
250 251.872508108879 249.697937701172 1.536
250 251.505290192195 249.363004548017 1.537
250 251.784184382517 249.159219648657 1.538
250 252.134136424249 249.158025649533 1.539
250 252.39939449944 248.896597935752 1.54
250 252.71962599854 248.60364003566 1.541
250 253.138351845164 248.283527433781 1.542
250 253.369092542899 248.212937954114 1.543
250 253.231905411685 247.982234794335 1.544
250 253.260968415889 248.014804103875 1.545
250 253.257224596544 248.209362035712 1.546
250 252.807926607531 248.387694488984 1.547
250 252.395926535702 248.772025328748 1.548
250 251.979276301778 249.242133005264 1.549
250 251.696704443266 249.549122201242 1.55
250 251.837958497413 249.827501317184 1.551
250 252.161810572665 250.021896763593 1.552
250 252.500224954079 250.212090292583 1.553
250 252.626568737966 250.267278185499 1.554
250 252.672343825401 250.21586818595 1.555
250 252.589438034199 250.109740463613 1.556
250 252.147576498228 249.676664924371 1.557
250 252.007299062803 249.62591125984 1.558
250 252.094047291882 249.698806209055 1.559
250 252.282632115292 249.34173926201 1.56
250 252.570401909635 248.786663913644 1.561
250 252.882239183181 248.310502239658 1.562
250 253.055320689603 247.895209204911 1.563
250 252.828268489002 247.334612321646 1.564
250 252.77700339041 247.090522385909 1.565
250 252.740171876654 246.970911039128 1.566
250 252.223722337729 246.634942433984 1.567
250 251.813425208994 246.339081001471 1.568
250 251.679737645359 246.158871562536 1.569
250 251.711151868315 245.801220627167 1.57
250 252.056537639347 245.312912903346 1.571
250 252.459984464178 244.845379589302 1.572
250 252.655678791463 244.50965330633 1.573
250 252.433419430245 244.203033002503 1.574
250 252.286385494255 243.95854466032 1.575
250 252.185913670433 243.789819925553 1.576
250 251.893069623243 243.41588833419 1.577
250 251.723139013407 243.090958028622 1.578
250 251.726058679738 242.837385625394 1.579
250 251.839690880238 242.558285436159 1.58
250 252.081549806414 242.211295790843 1.581
250 252.351423416384 242.236541662116 1.582
250 252.468585668001 242.248128962437 1.583
250 252.213184082187 242.087190264526 1.584
250 252.136340956759 242.196759572323 1.585
250 252.058482606537 242.371544016309 1.586
250 251.630097054503 242.370565620115 1.587
250 251.676191954238 242.387932637354 1.588
250 251.974916597839 242.541560277199 1.589
250 252.056776759894 242.453534872615 1.59
250 252.106875288875 242.297192237682 1.591
250 252.188183012878 242.134356379712 1.592
250 251.932663685265 242.003445134864 1.593
250 251.681436699295 241.847255037875 1.594
250 251.509995750036 241.785291305632 1.595
250 251.571884251474 241.786874798131 1.596
250 251.822897998285 241.571793292215 1.597
250 252.322432490009 241.495050152877 1.598
250 252.848429227121 241.627098507478 1.599
250 253.15651440585 241.504203791019 1.6
250 253.550296703657 241.415905079395 1.601
250 253.877654771838 241.357977022467 1.602
250 253.780410715712 241.419674508461 1.603
250 253.3106808772 241.324876913915 1.604
250 252.837843955433 241.595549131722 1.605
250 252.481952013256 241.875880064819 1.606
250 252.11526174566 242.013357093176 1.607
250 251.8979967892 242.276312924348 1.608
250 251.938726007008 242.716228982851 1.609
250 252.1066754394 243.002326185897 1.61
250 252.416914779486 243.20373205112 1.611
250 252.828138277441 243.502692481209 1.612
250 253.072079856738 243.563057777813 1.613
250 253.207542076509 243.219278382447 1.614
250 253.260177142897 242.844040479434 1.615
250 253.142456013112 242.720768000418 1.616
250 252.707399574037 242.390508264549 1.617
250 252.57194000064 242.107534860431 1.618
250 252.600641225362 241.894267707053 1.619
250 252.73626317194 241.653882327934 1.62
250 252.957455215583 241.344076227394 1.621
250 253.286020468844 241.262694910391 1.622
250 253.47326915519 241.303404076672 1.623
250 253.258033745519 241.230123556976 1.624
250 253.216431006615 241.420638299661 1.625
250 253.148868669634 241.630880681132 1.626
250 252.642098775166 241.763223668656 1.627
250 252.239557942797 242.022133066434 1.628
250 252.111868255441 242.335854140835 1.629
250 252.127050333194 242.233467352069 1.63
250 252.299046022764 242.085284268138 1.631
250 252.688011681472 242.029838196142 1.632
250 252.905564006101 241.813937143709 1.633
250 252.921605857511 241.224425095631 1.634
250 252.866895457402 240.651876006957 1.635
250 252.751445621465 240.032715093962 1.636
250 252.404286810834 239.164348138291 1.637
250 252.223424684403 238.463574055124 1.638
250 252.215259793769 238.077204840604 1.639
250 252.276443927404 237.49382918247 1.64
250 252.412361879057 236.936888916251 1.641
250 252.665090187646 236.385027860229 1.642
250 252.785220138617 236.038191980613 1.643
250 252.531746338905 235.702843638567 1.644
250 252.455885675321 235.751786039115 1.645
250 252.339731121737 235.882141788248 1.646
250 251.914486121338 235.77957337749 1.647
250 251.962742244747 235.720794920011 1.648
250 252.262737035888 235.78043325777 1.649
250 252.466348660279 235.664557878855 1.65
250 252.726354017798 235.519874009396 1.651
250 252.991092622692 235.48328613408 1.652
250 253.060040575528 235.300092099372 1.653
250 252.701325268955 234.755736680729 1.654
250 252.310125022666 234.260331669803 1.655
250 251.847981734109 234.007855543658 1.656
250 251.572388946977 233.581542606394 1.657
250 251.934007809007 233.33281575224 1.658
250 252.316977011558 233.328795366529 1.659
250 252.632458626202 233.102646206229 1.66
250 252.715934991839 232.900185997605 1.661
250 252.76593177899 232.800153732742 1.662
250 252.760890614161 232.844218385737 1.663
250 252.435287093335 232.754172385512 1.664
250 252.513212305827 232.989795827347 1.665
250 252.576892205887 233.36433046941 1.666
250 252.490258152936 233.740954622555 1.667
250 252.344499474901 234.380509143534 1.668
250 252.109179051871 235.07508067503 1.669
250 251.607858310935 235.658398340478 1.67
250 251.455495813807 236.281207158649 1.671
250 251.675356004107 236.937081458877 1.672
250 251.781025869952 237.376821075655 1.673
250 251.836063528052 237.513543598617 1.674
250 251.861644277767 237.943917897927 1.675
250 251.716351277059 238.537325060601 1.676
250 251.35022239504 238.707033525552 1.677
250 251.630472383581 239.227784413712 1.678
250 251.94055996665 239.823739611195 1.679
250 252.191011823794 240.44241664719 1.68
250 252.358650611197 241.109340242194 1.681
250 252.724068737678 241.871433062469 1.682
250 253.041701879011 242.660726501441 1.683
250 253.108162687091 243.4353750856 1.684
250 253.360034178139 244.388264111093 1.685
250 253.395098596699 245.222249135033 1.686
250 253.085638306623 245.968476681308 1.687
250 252.776506841368 246.532661466754 1.688
250 252.392365090464 246.954048065489 1.689
250 251.755742139897 246.977639393274 1.69
250 251.562719944061 246.831395517337 1.691
250 252.001555193758 246.648833905161 1.692
250 252.343932223599 246.526923821766 1.693
250 252.474234234691 246.306987197341 1.694
250 252.523954088814 245.996935389094 1.695
250 252.503792660406 245.666921750748 1.696
250 252.243424686773 245.041935976724 1.697
250 252.141458956842 244.828656321318 1.698
250 252.204860489405 244.788670817213 1.699
250 252.330809216119 244.737740827088 1.7
250 252.525183952457 244.59194695874 1.701
250 252.830523211613 244.651169702426 1.702
250 252.99785015863 244.810971577584 1.703
250 252.786563023793 244.796814297783 1.704
250 252.748255791612 245.032887133497 1.705
250 252.665373636939 245.315329027673 1.706
250 252.14590093401 245.404702397324 1.707
250 251.733055029657 245.435284795285 1.708
250 251.6354774736 245.658820904932 1.709
250 251.640774793191 245.622673723007 1.71
250 251.804990932133 245.526310735007 1.711
250 252.144837444195 245.509516856858 1.712
250 252.362431994883 245.320263788822 1.713
250 252.379810249067 244.807541793745 1.714
250 252.327603783257 244.574908120205 1.715
250 252.21570805792 244.614571638638 1.716
250 251.873044863273 244.427178907588 1.717
250 251.697519302955 244.309216924905 1.718
250 251.736897288504 244.437686945528 1.719
250 251.842066261155 244.323873242926 1.72
250 252.076263585039 244.196211672726 1.721
250 252.33921906451 244.136843061023 1.722
250 252.450152273851 244.190595306713 1.723
250 252.230203120133 244.082192474779 1.724
250 252.40419457608 244.313348319542 1.725
250 252.555037583054 244.658177092751 1.726
250 252.507688530581 245.001994152006 1.727
250 252.437047064595 245.46025526617 1.728
250 252.269457249794 245.928079387741 1.729
250 251.808398226848 246.13701822324 1.73
250 251.475229825919 246.402659415676 1.731
250 251.768879088382 246.970686229032 1.732
250 251.94107578155 247.283644728857 1.733
250 252.055911750471 247.437850793108 1.734
250 252.094633630818 247.584685633856 1.735
250 252.001084142077 247.901796433262 1.736
250 251.579583762134 247.976150006123 1.737
250 251.333442694162 248.345867654535 1.738
250 251.350854603537 248.665472263142 1.739
250 251.396062403375 248.694380768675 1.74
250 251.757829881244 248.726597015416 1.741
250 252.239496172866 248.801026937804 1.742
250 252.682866866482 248.964666317156 1.743
250 252.863928876509 248.842140115086 1.744
250 253.22005358827 248.791725760557 1.745
250 253.349761147202 248.930150754651 1.746
250 253.126024400241 248.917474610503 1.747
250 252.894342818873 249.168588790942 1.748
250 252.579981390796 249.476426365403 1.749
250 251.985409007465 249.616054980506 1.75
250 251.671747024269 249.684244531281 1.751
250 251.841897457524 249.767508409383 1.752
250 251.902201285572 249.857779200959 1.753
250 251.936744047943 249.823422819617 1.754
250 252.023203167415 249.692071042807 1.755
250 252.134580672123 249.514879141011 1.756
250 251.994086693587 249.018940049298 1.757
250 252.001156208427 248.912891463094 1.758
250 252.082053614158 249.001189319327 1.759
250 252.265913081875 249.077100363917 1.76
250 252.433006611001 249.210777293793 1.761
250 252.756940721757 249.295629914354 1.762
250 253.036968416448 249.465718769896 1.763
250 253.069422257395 249.43091061721 1.764
250 253.290623287696 249.676641732535 1.765
250 253.298108793283 250.020434660111 1.766
250 253.003548053273 250.289212376741 1.767
250 252.668469839547 250.791031565459 1.768
250 252.261114620179 251.362594565989 1.769
250 251.603806240168 251.655835848904 1.77
250 251.652425954168 251.877485291867 1.771
250 252.009858332825 251.933989924336 1.772
250 252.318394548617 251.836903840722 1.773
250 252.578292933504 251.391980866584 1.774
250 252.805451362841 251.204940644302 1.775
250 252.820441847721 251.270001244591 1.776
250 252.394505555769 250.989011178336 1.777
250 252.323295664742 251.03408154311 1.778
250 252.272788860947 251.210158774231 1.779
250 252.337542033871 251.380750532918 1.78
250 252.516411806451 251.419469309859 1.781
250 252.806145405421 251.588857287662 1.782
250 252.940186325932 251.872145996234 1.783
250 252.698926131877 251.850906317164 1.784
250 252.633714427597 251.884925201677 1.785
250 252.526767984481 251.908147484324 1.786
250 251.985857771937 251.448011959803 1.787
250 251.554001809977 251.070092967466 1.788
250 251.439655533047 250.646827449607 1.789
250 251.489494037442 250.017565082188 1.79
250 251.893298007822 249.374159127043 1.791
250 252.330975309076 248.935396818915 1.792
250 252.857372633455 248.693329414325 1.793
250 253.051712471071 248.340483098188 1.794
250 253.418377016722 248.007248301338 1.795
250 253.861561121145 247.947894259336 1.796
250 253.993654283169 247.562297968141 1.797
250 254.002886172001 247.559548329786 1.798
250 253.881520507765 247.784142180654 1.799
250 253.324906644687 247.884759206196 1.8
250 252.816006974924 247.868534292273 1.801
250 252.42938435109 248.057968040959 1.802
250 252.150520087777 248.325620364391 1.803
250 252.057030458212 248.381589013763 1.804
250 252.184360532461 248.712145998951 1.805
250 252.332932367411 249.134978653763 1.806
250 252.461165063519 249.456539636748 1.807
250 252.591470073406 250.009698066711 1.808
250 252.582425745462 250.648797892418 1.809
250 252.650515092537 251.045267388375 1.81
250 252.868342036092 251.321344744129 1.811
250 253.296384713398 251.428414734821 1.812
250 253.628085798017 251.378279039793 1.813
250 253.747284323925 250.936692529619 1.814
250 254.084369758208 250.594830461665 1.815
250 254.237880999593 250.322158255373 1.816
250 254.125994249312 249.737917105401 1.817
250 254.040308874498 249.550271038998 1.818
250 254.030651310059 249.563231482489 1.819
250 253.628173685362 249.569648109904 1.82
250 253.102436084227 249.659495374952 1.821
250 252.759601333619 249.880327143978 1.822
250 252.618390918975 250.199070001426 1.823
250 252.566460619948 250.471182445924 1.824
250 252.891639963551 250.952654889917 1.825
250 253.178084016796 251.403924284538 1.826
250 253.291527771151 251.610662292169 1.827
250 253.324846364334 251.713181294066 1.828
250 253.24917787353 251.762994164002 1.829
250 252.868930096447 251.623725330398 1.83
250 252.585496158327 251.413785537185 1.831
250 252.762576198413 251.122229930058 1.832
250 252.98581903211 250.671008907056 1.833
250 253.006816750545 249.949976833272 1.834
250 253.078507830065 249.535254293067 1.835
250 253.050694135461 249.338289895116 1.836
250 252.646333724491 248.824886483193 1.837
250 252.452964808231 248.664886032427 1.838
250 252.4329374932 248.883895182144 1.839
250 252.482870455956 248.938074134802 1.84
250 252.628950409168 248.951351528934 1.841
250 252.888753001947 249.028945287515 1.842
250 252.995520570296 249.19310513519 1.843
250 252.77049958423 249.153379927481 1.844
250 252.938611580419 249.355910600214 1.845
250 253.082858592618 249.781865407147 1.846
250 253.067897023029 250.084939155496 1.847
250 252.98559334099 250.618893501495 1.848
250 252.806142617405 251.179124707591 1.849
250 252.333071296321 251.462553663707 1.85
250 251.966949027551 251.675788759829 1.851
250 252.231409355259 251.766415347412 1.852
250 252.395131818476 251.659380598675 1.853
250 252.501216616648 251.205882277288 1.854
250 252.530957719916 251.011529522462 1.855
250 252.428241215831 251.011616222691 1.856
250 251.997427258635 250.932048429326 1.857
250 251.741862293462 251.054620806961 1.858
250 251.749773034239 251.204811696384 1.859
250 251.785432474839 251.351999179764 1.86
250 251.995903140416 251.369614926019 1.861
250 252.198550174117 251.520032044011 1.862
250 252.255263960867 251.786324021406 1.863
250 251.986733175056 251.851826181798 1.864
250 252.017073646804 252.143096756093 1.865
250 252.256206589471 252.380872377478 1.866
250 252.211950109755 252.729000188838 1.867
250 252.18524915061 253.296768676838 1.868
250 252.236145142239 253.922000843352 1.869
250 252.215612425917 254.257674273894 1.87
250 252.172705631931 254.51148931777 1.871
250 252.169722417099 254.590795442556 1.872
250 251.837996747696 254.507985479918 1.873
250 251.619755117416 254.069592363431 1.874
250 251.756979527702 253.882059040023 1.875
250 252.009770264327 253.881453474205 1.876
250 251.920588055378 253.654104801406 1.877
250 251.974250412615 253.757746108258 1.878
250 252.077355825555 253.882553292056 1.879
250 252.3203323641 253.602067874589 1.88
250 252.401257594921 253.126298871034 1.881
250 252.746941258203 252.807954563838 1.882
250 252.688204631828 252.631955420333 1.883
250 252.316972192512 252.450703935949 1.884
250 252.052884177235 252.556943024814 1.885
250 251.806034375298 252.808296691061 1.886
250 251.286021364592 252.965569938317 1.887
250 251.412845399008 253.321508947991 1.888
250 252.077264834378 253.774286064762 1.889
250 252.628303067882 253.954307920651 1.89
250 252.924903226264 254.06804403095 1.891
250 253.12898338554 254.062944778359 1.892
250 253.263293681963 253.863826222299 1.893
250 253.40144936595 253.321758815175 1.894
250 253.754923740815 253.042228128133 1.895
250 253.946272020599 252.980215350931 1.896
250 254.165956793509 252.577968254182 1.897
250 254.380118974288 252.589383853805 1.898
250 254.64089443045 252.734110191202 1.899
250 254.48159473549 252.83128112585 1.9
250 254.093136334043 252.800115569614 1.901
250 253.755014463409 252.943412962388 1.902
250 253.451580103037 253.159449365998 1.903
250 252.977659439466 253.176207736894 1.904
250 252.900977577922 253.459834502824 1.905
250 252.940216994604 253.666709475236 1.906
250 252.991115704571 253.785841332843 1.907
250 253.267409779261 253.724646786398 1.908
250 253.449914878997 253.602545306501 1.909
250 253.322313301971 253.118600255744 1.91
250 253.064976244227 252.599237713962 1.911
250 252.945993040191 252.22372616985 1.912
250 253.024225784563 251.653111866526 1.913
250 252.971411157685 250.841940949015 1.914
250 252.937959499002 250.524294156813 1.915
250 252.815368522835 250.28871311292 1.916
250 252.365650590725 249.6611945121 1.917
250 252.092104757197 249.434582593928 1.918
250 252.082912659703 249.552847308391 1.919
250 252.102304416784 249.514292846776 1.92
250 252.47725391285 249.442305333374 1.921
250 252.951487028866 249.420760742388 1.922
250 253.384838109939 249.496099271374 1.923
250 253.536122473083 249.39433708059 1.924
250 253.863703323257 249.579788404691 1.925
250 253.966051341804 249.909914341659 1.926
250 253.716091799131 250.18641992387 1.927
250 253.459278411429 250.694905927466 1.928
250 253.120832167973 251.212880582613 1.929
250 252.503179656246 251.498430698498 1.93
250 252.264049591834 251.673086060865 1.931
250 252.40348631054 251.728819477011 1.932
250 252.434663869979 251.590309862078 1.933
250 252.441586002147 251.189978047391 1.934
250 252.501852527061 251.161466748835 1.935
250 252.588391859268 251.131886533868 1.936
250 252.4243443013 250.804647746611 1.937
250 252.409078591281 250.846938990764 1.938
250 252.468796294555 251.164858138651 1.939
250 252.653196981624 251.302021236546 1.94
250 252.918713331544 251.425932889391 1.941
250 253.287467418396 251.576859432314 1.942
250 253.511067886271 251.803063607786 1.943
250 253.288394768414 251.66929722131 1.944
250 252.93955651644 251.484685407387 1.945
250 252.575465476612 251.575739413259 1.946
250 251.906304141789 251.571557906344 1.947
250 251.51843553922 251.864228244083 1.948
250 251.599331840788 252.203214784394 1.949
250 251.727142516614 252.32448325979 1.95
250 252.198308596073 252.409605844207 1.951
250 252.737409608287 252.54048971202 1.952
250 253.354584417425 252.590144987579 1.953
250 253.589016063487 252.550779617413 1.954
250 253.872134443105 252.408377675844 1.955
250 253.919263647195 252.17568309688 1.956
250 253.711904156422 251.662210024521 1.957
250 253.540842906128 251.53398202064 1.958
250 253.455147263186 251.696005486127 1.959
250 253.385367317842 251.69087415723 1.96
250 253.30154382569 251.685135336541 1.961
250 253.491657471426 251.71815915163 1.962
250 253.676717771304 251.837369546529 1.963
250 253.693624973918 251.667786028667 1.964
250 253.560545001634 251.588882552914 1.965
250 253.351725697456 251.693249496278 1.966
250 252.716688397256 251.644145429804 1.967
250 252.197937239829 251.854597249019 1.968
250 252.123513732884 252.100195140866 1.969
250 252.087778207946 252.177249703909 1.97
250 252.371489421655 252.182712294229 1.971
250 252.740602857575 252.242077221875 1.972
250 253.203997491114 252.286805873617 1.973
250 253.340515924872 252.203845013923 1.974
250 253.633559319007 252.024233134377 1.975
250 253.826242344401 251.860931205123 1.976
250 253.517392940562 251.645357961417 1.977
250 253.311841402583 251.827869828057 1.978
250 253.319592186378 252.06690016062 1.979
250 253.13136250934 251.894082009851 1.98
250 252.901541111427 251.519792404985 1.981
250 253.00562755205 251.297087328205 1.982
250 253.004140087648 251.211215738951 1.983
250 252.804433230438 251.114890464173 1.984
250 252.91455075685 251.301147579496 1.985
250 253.023396069254 251.627888017651 1.986
250 252.878866291685 251.775318614104 1.987
250 252.75986298045 251.926022311499 1.988
250 252.725887843936 251.978908560007 1.989
250 252.748699650682 251.777194104609 1.99
250 253.004569731582 251.516346572173 1.991
250 253.365205603639 251.336440751759 1.992
250 253.542494814191 250.985707285089 1.993
250 253.656985759882 250.436299016065 1.994
250 253.970801250082 250.253940153896 1.995
250 254.143961272385 250.26893960893 1.996
250 254.009660700864 250.180263541136 1.997
250 253.90397761115 250.439853536723 1.998
250 253.876555765855 250.894878008627 1.999


==> Figures/i-fswstep.txt <==
t i_ref_1 i_ref_2 i_ref_3 i_ctrl1_1 i_ctrl1_2 i_ctrl1_3 i_ctrl2_1 i_ctrl2_2 i_ctrl2_3 i_ctrl3_1 i_ctrl3_2 i_ctrl3_3
0.3799 2.38697950294409e-15 -0.866025403784441 0.866025403784438 NaN NaN NaN -0.0292494708171924 -0.832617144146525 0.861866614963717 -0.0642731870076786 -0.863225562187557 0.927498749195235
0.38 0.0314107590781323 -0.881303452064995 0.849892692986863 NaN NaN NaN -0.027335586025909 -0.840928408141947 0.868263994167856 -0.0622973100113545 -0.871482649084309 0.933779959095663
0.3801 0.0627905195293189 -0.895711760239416 0.832921240710098 NaN NaN NaN -0.0291318768593298 -0.847371329890235 0.876503206749564 0.00998720825747866 -0.914880952939651 0.904893744682173
0.3802 0.0941083133185214 -0.909236109047073 0.815127795728551 NaN NaN NaN -0.0346299558109986 -0.852050960680423 0.886680916491421 0.0414293515830906 -0.882431627946857 0.841002276363767
0.3803 0.125333233564313 -0.921863151588505 0.796529918024192 NaN NaN NaN 0.0302011327590985 -0.892083358072912 0.861882225313813 0.0691163513733934 -0.848391324737233 0.779274973363839
0.3804 0.156434465040227 -0.933580426497201 0.777145961456974 NaN NaN NaN 0.0912271069219396 -0.93050158412678 0.83927447720484 0.13007344534664 -0.886886885973783 0.756813440627144
0.3805 0.187381314585722 -0.944376370237481 0.756995055651759 NaN NaN NaN 0.148467471475334 -0.967415118997491 0.818947647522157 0.187245051628821 -0.9238776191434 0.73663256751458
0.3806 0.218143241396556 -0.954240328516282 0.736097087119726 NaN NaN NaN 0.201945326033996 -1.00293466690016 0.800989340866163 0.166635342995037 -0.922464765391578 0.755829422396541
0.3807 0.248689887164869 -0.963162566797663 0.714472679632794 NaN NaN NaN 0.214677879170894 -0.963153120695843 0.748475241524949 0.216439858343068 -0.956844578059182 0.740404719716114
0.3808 0.278991106039231 -0.971134279909638 0.692143173870406 NaN NaN NaN 0.223770319270737 -0.922333245852217 0.698562926581479 0.262538643040249 -0.990054796000812 0.727516152960563
0.3809 0.309016994374951 -0.978147600733807 0.669130606358856 NaN NaN NaN 0.266265728404985 -0.954607456454731 0.688341728049746 0.304965431989727 -1.02220913901989 0.717243707030162
0.381 0.338737920245296 -0.984195607969244 0.645457687723947 NaN NaN NaN 0.305126238817428 -0.985940082496973 0.680813843679546 0.306747980363668 -0.979403183021274 0.672655202657606
0.3811 0.368124552684684 -0.98927233296299 0.621147780278306 NaN NaN NaN 0.340392516306106 -1.01644629706719 0.676053780761082 0.305001924047373 -0.93590204132217 0.630900117274797
0.3812 0.397147890634788 -0.993372765600398 0.59622487496561 NaN NaN NaN 0.372108633883424 -1.04624183023356 0.674133196350136 0.336780683202755 -0.965840138344126 0.629059455141371
0.3813 0.425779291565082 -0.996492859249506 0.570713567684424 NaN NaN NaN 0.400322028528959 -1.07544285529031 0.675120826761351 0.365056608550354 -0.995183474917522 0.630126866367168
0.3814 0.453990499739544 -0.998629534754574 0.54463903501503 NaN NaN NaN 0.462092917933925 -1.0671564112537 0.605063493319778 0.389880454665716 -1.02404855381715 0.634168099151435
0.3815 0.481753674101714 -0.999780683474846 0.518027009373132 NaN NaN NaN 0.446381427109483 -1.02156472195848 0.575183294848997 0.41130624368199 -1.05255209233329 0.6412458486513
0.3816 0.509041415750384 -0.999945169365513 0.490903753615129 NaN NaN NaN 0.427394849036236 -0.975859458389643 0.548464609353406 0.466400675534953 -1.04380144422962 0.577400768694669
0.3817 0.535826794978998 -0.999122830098859 0.463296035119861 NaN NaN NaN 0.479212388864707 -0.967166653755951 0.487954264891244 0.51814917479728 -1.03498838183989 0.516839207042614
0.3818 0.562083377852133 -0.997314477224458 0.435231099372325 NaN NaN NaN 0.527747483617206 -0.958527778203373 0.430780294586167 0.566615351185886 -1.02622946138829 0.459614110202403
0.3819 0.587785252292477 -0.994521895368273 0.406736643075796 NaN NaN NaN 0.573066779500354 -0.950059143990528 0.376992364490174 0.537846924067282 -0.980631531444762 0.44278460737748
0.382 0.61290705365297 -0.990747840471445 0.377840786818475 NaN NaN NaN 0.578230430269617 -0.978886167897095 0.400655737627478 0.580082377521227 -0.972394978715129 0.392312601193902
0.3821 0.637423989748696 -0.985996037070504 0.348572047321808 NaN NaN NaN 0.580385925810584 -1.00804936020332 0.427663434392737 0.619244058415442 -0.964560197156427 0.345316138740985
0.3822 0.661311865323659 -0.98027117462172 0.318959309298061 NaN NaN NaN 0.616617964376827 -1.00065426761403 0.384036303237208 0.655407317834697 -0.957242080668078 0.301834762833381
0.3823 0.684547105928697 -0.973578902873158 0.289031796944461 NaN NaN NaN 0.649929568114477 -0.993890170679388 0.343960602564911 0.688650264164895 -0.950554823586169 0.261904559421274
0.3824 0.707106781186546 -0.965925826289069 0.258819045102522 NaN NaN NaN 0.680401526199658 -0.987870451570681 0.307468925371023 0.719053686366681 -0.944611808323161 0.22555812195648
0.3825 0.728968627421411 -0.957319497532067 0.228350870110656 NaN NaN NaN 0.708117229010415 -0.982707568976397 0.274590339965982 0.746700974603002 -0.939525493808271 0.19282451920527
0.3826 0.75011106963047 -0.94776841000958 0.197657340379111 NaN NaN NaN 0.733162586186584 -0.97851294745336 0.245350361266775 0.771678038298977 -0.935407304838632 0.163729266539655
0.3827 0.770513242775791 -0.93728198949189 0.166768746716099 NaN NaN NaN 0.755625942202822 -0.975396867797864 0.219770925595043 0.794073221714922 -0.932367522450418 0.138294300735496
0.3828 0.790155012375693 -0.925870584809992 0.135715572434299 NaN NaN NaN 0.775597989538102 -0.973468358544958 0.197870369006856 0.813977217115856 -0.930515175418135 0.116537958302279
0.3829 0.809016994374951 -0.913545457642598 0.104528463267647 NaN NaN NaN 0.793171679527413 -0.972835088702979 0.179663409175566 0.831482975623186 -0.929957932989155 0.0984749573659691
0.383 0.827080574274558 -0.900318771402196 0.0732381971276378 NaN NaN NaN 0.771432667671687 -0.899584335205379 0.128151667533692 0.84668561583655 -0.930801998959348 0.0841163831227988
0.3831 0.84432792550202 -0.88620357923121 0.0418756537291899 NaN NaN NaN 0.784562580357937 -0.901989598907896 0.11742701854996 0.859682330315986 -0.933152007194349 0.0734696768783634
0.3832 0.860742027003949 -0.871213811120183 0.0104717841162345 NaN NaN NaN 0.79558550250381 -0.906003668078098 0.110418165574288 0.870572290016734 -0.937110918699568 0.0665386286828337
0.3833 0.876306680043862 -0.855364260160506 -0.0209424198833557 NaN NaN NaN 0.841611949670698 -0.874718266442717 0.0331063167720193 0.879456546770982 -0.942779920340535 0.063323373569553
0.3834 0.891006524188367 -0.838670567945423 -0.0523359562429442 NaN NaN NaN 0.885669785306967 -0.84530767767306 -0.0403621076339074 0.923447397224686 -0.913248862001603 -0.0101985352230828
0.3835 0.90482705246602 -0.821149209133702 -0.0836778433323175 NaN NaN NaN 0.89085417616642 -0.854878591151846 -0.0359755850145735 0.891555458153874 -0.848680592519214 -0.0428748656346598
0.3836 0.917754625683987 -0.802817475191103 -0.114937150492884 NaN NaN NaN 0.894346299986312 -0.86645119576642 -0.0278951042198925 0.858036877388187 -0.786245241007786 -0.0717916363804015
0.3837 0.929776485888252 -0.783693457325836 -0.146083028562417 NaN NaN NaN 0.933263184585169 -0.843109142764086 -0.0901540418210823 0.897018029900773 -0.763045153066094 -0.133972876834679
0.3838 0.940880768954227 -0.763796028634637 -0.17708474031959 NaN NaN NaN 0.970638791587582 -0.822018264657803 -0.148620526929779 0.934457791062292 -0.742095988741375 -0.192361802320917
0.3839 0.951056516295155 -0.743144825477388 -0.207911690817768 NaN NaN NaN 1.00658342913354 -0.803266966019439 -0.203316463114101 0.93345700590217 -0.760495616362174 -0.172961389539995
0.384 0.960293685676941 -0.721760228098364 -0.238533457578577 NaN NaN NaN 0.967189630400112 -0.749931759590993 -0.217257870809119 0.968211568036434 -0.744245578812212 -0.223965989224222
0.3841 0.968583161128633 -0.699663340513356 -0.268919820615277 NaN NaN NaN 0.926719837917355 -0.699171078574427 -0.227548759342927 1.00175889334124 -0.730504425684449 -0.271254467656791
0.3842 0.975916761938749 -0.67687596968265 -0.299040792256099 NaN NaN NaN 0.885287253274433 -0.651065674611051 -0.234221578663382 0.960193489083044 -0.682343561493263 -0.277849927589781
0.3843 0.982287250728687 -0.653420603990104 -0.328866646738584 NaN NaN NaN 0.917024825168335 -0.642703087953154 -0.274321737215181 0.917779549829438 -0.636916149460612 -0.280863400368825
0.3844 0.987688340595137 -0.629320391049834 -0.358367949545302 NaN NaN NaN 0.947897343255257 -0.637083673581479 -0.310813669673778 0.94865073204881 -0.63130697800764 -0.31734375404117
0.3845 0.992114701314477 -0.60459911486237 -0.387515586452107 NaN NaN NaN 0.978020364883204 -0.634280046828337 -0.343740318054867 0.978772420173701 -0.628513576043167 -0.350258844130534
0.3846 0.99556196460308 -0.579281172342661 -0.416280792260419 NaN NaN NaN 1.00750992859786 -0.634361925469899 -0.373148003127963 1.00826065274561 -0.628605661375456 -0.379654991370156
0.3847 0.998026728428271 -0.553391549243337 -0.444635179184934 NaN NaN NaN 1.03648244008404 -0.637396061133292 -0.399086378950752 1.03723183544518 -0.631649985663668 -0.40558184978151
0.3848 0.99950656036573 -0.526955795496669 -0.472550764869062 NaN NaN NaN 1.06505455774401 -0.643446173630555 -0.421608384113453 1.06580262667049 -0.637710268751817 -0.42809235791867
0.3849 0.999999999999999 -0.500000000000002 -0.499999999999997 NaN NaN NaN 1.05633361471367 -0.578553961660444 -0.477779653053223 1.05708035955329 -0.572828209370581 -0.48425215018271
0.385 0.99950656036573 -0.472550764869054 -0.526955795496676 NaN NaN NaN 1.0475114009797 -0.51692683703969 -0.53058456394001 1.04825682407611 -0.511211219368553 -0.537045604707556
0.3851 0.998026728428269 -0.444635179184914 -0.553391549243355 NaN NaN NaN 1.0387045286827 -0.458618828466095 -0.580085700216601 1.00243916906348 -0.489922790787255 -0.512516378276225
0.3852 0.995561964603077 -0.416280792260386 -0.579281172342691 NaN NaN NaN 0.99301994051744 -0.440690164400609 -0.552329776116831 0.956818770820193 -0.471938718505226 -0.484880052314967
0.3853 0.992114701314476 -0.387515586452099 -0.604599114862377 NaN NaN NaN 0.947648692118344 -0.426113326020906 -0.521535366097438 0.948521062038396 -0.420297106669972 -0.528223955368424
0.3854 0.987688340595136 -0.358367949545295 -0.629320391049841 NaN NaN NaN 0.939715781282428 -0.377923056923569 -0.561792724358859 0.940586607102059 -0.372117132318648 -0.568469474783411
0.3855 0.982287250728686 -0.328866646738576 -0.65342060399011 NaN NaN NaN 0.932261223702377 -0.333235130061236 -0.599026093641141 0.933130508154653 -0.32743948198056 -0.605691026174093
0.3856 0.975916761938744 -0.299040792256078 -0.676875969682666 NaN NaN NaN 0.925399459575117 -0.292086787704523 -0.633312671870593 0.926267205388269 -0.286301397958577 -0.639965807429692
0.3857 0.968583161128627 -0.268919820615255 -0.699663340513372 NaN NaN NaN 0.919244154543609 -0.254511791122517 -0.664732363421092 0.920110364441038 -0.248736641553981 -0.671373722887057
0.3858 0.960293685676938 -0.238533457578569 -0.72176022809837 NaN NaN NaN 0.913908087858063 -0.220540387242985 -0.693367700615079 0.914772764558351 -0.214775459726678 -0.699997304831673
0.3859 0.951056516295153 -0.20791169081776 -0.743144825477393 NaN NaN NaN 0.909503041411325 -0.190199278780863 -0.719303762630461 0.910366187628239 -0.184444555223688 -0.725921632404551
0.386 0.940880768954224 -0.177084740319582 -0.763796028634642 NaN NaN NaN 0.90613968975794 -0.163511597864487 -0.742628091893453 0.907001308200447 -0.15776706020537 -0.749234247995076
0.3861 0.929776485888244 -0.146083028562395 -0.78369345732585 NaN NaN NaN 0.90392749122544 -0.140496883185593 -0.763430608039847 0.904787584597709 -0.134762513395427 -0.770025071202282
0.3862 0.917754625683973 -0.114937150492848 -0.802817475191125 NaN NaN NaN 0.902974580225295 -0.121171060695646 -0.781803519529649 0.903833151226711 -0.115446840777238 -0.788386310449473
0.3863 0.904827052466016 -0.0836778433323092 -0.821149209133707 NaN NaN NaN 0.903387660869841 -0.105546427867561 -0.79784123300228 0.90424471219501 -0.0998323398555713 -0.804412372339439
0.3864 0.891006524188363 -0.0523359562429359 -0.838670567945428 NaN NaN NaN 0.905271902000135 -0.0936316415383091 -0.811640260461825 0.906127436338894 -0.0879276674991987 -0.818199768839695
0.3865 0.876306680043865 -0.0209424198833615 -0.855364260160504 NaN NaN NaN 0.908730833728353 -0.0854317093444444 -0.823299124383909 0.909584853765779 -0.0797378313764149 -0.829847022389364
0.3866 0.860742027003937 0.0104717841162571 -0.871213811120194 NaN NaN NaN 0.913866245596841 -0.080947984758982 -0.832918260837859 0.914718754013256 -0.0752641849919221 -0.839454569021334
0.3867 0.844327925502008 0.0418756537292124 -0.88620357923122 NaN NaN NaN 0.883768623142385 -0.00615923911072314 -0.877609384031662 0.921629085925275 -0.0745044263299629 -0.847124659595313
0.3868 0.827080574274553 0.0732381971276461 -0.900318771402199 NaN NaN NaN 0.855610946514425 0.0647905423129134 -0.920401488827338 0.893404396032389 -0.0034336734812393 -0.88997072255115
0.3869 0.809016994374946 0.104528463267655 -0.913545457642601 NaN NaN NaN 0.829489074215978 0.131911194138145 -0.961400268354122 0.867215629082929 0.0638077356488777 -0.931023364731807
0.387 0.790155012375688 0.135715572434308 -0.925870584809996 NaN NaN NaN 0.842506198484053 0.121197261914774 -0.963703460398828 0.843156513792052 0.127233273613011 -0.970389787405063
0.3871 0.770513242775777 0.166768746716121 -0.937281989491898 NaN NaN NaN 0.7836599294539 0.143825246235035 -0.927485175688935 0.784309093699581 0.149850574153378 -0.934159667852959
0.3872 0.750111069630455 0.197657340379133 -0.947768410009588 NaN NaN NaN 0.727189518781785 0.162740649456455 -0.88993016823824 0.727837534002536 0.168755312505265 -0.896592846507801
0.3873 0.728968627421406 0.228350870110664 -0.95731949753207 NaN NaN NaN 0.747200572272846 0.14095818498111 -0.888158757253956 0.710837977190541 0.220981128661105 -0.931819105851646
0.3874 0.70710678118654 0.25881904510253 -0.965925826289071 NaN NaN NaN 0.732617880183589 0.189599490624837 -0.922217370808426 0.696319647130656 0.269480793174989 -0.965800440305644
0.3875 0.684547105928691 0.289031796944469 -0.97357890287316 NaN NaN NaN 0.720598270883814 0.234545787658195 -0.955144058542008 0.684364285939043 0.31428569978422 -0.998649985723263
0.3876 0.661311865323642 0.318959309298082 -0.980271174621724 NaN NaN NaN 0.711220837623495 0.275831976256723 -0.987052813880218 0.675050987067318 0.355430748220592 -1.03048173528791
0.3877 0.637423989748679 0.348572047321829 -0.985996037070508 NaN NaN NaN 0.704561947143929 0.313496428396149 -1.01805837554008 0.631446654146154 0.355944846704941 -0.987391500851095
0.3878 0.612907053652975 0.377840786818469 -0.990747840471444 NaN NaN NaN 0.6636857012117 0.310571486920254 -0.974257188131954 0.590699822757216 0.352944771253052 -0.943644594010268
0.3879 0.58778525229247 0.406736643075804 -0.994521895368274 NaN NaN NaN 0.662747224467063 0.341186784769145 -1.00393400923621 0.589890531491288 0.383485068113575 -0.973375599604863
0.388 0.562083377852127 0.435231099372332 -0.997314477224459 NaN NaN NaN 0.590720251456246 0.405325247141961 -0.996045498598208 0.592011441923859 0.410539198938352 -1.00255064086221
0.3881 0.535826794978979 0.463296035119881 -0.99912283009886 NaN NaN NaN 0.521819460154026 0.465963753226186 -0.987783213380212 0.597127291829943 0.434159012982139 -1.03128630481208
0.3882 0.509041415750364 0.490903753615148 -0.999945169365513 NaN NaN NaN 0.530125208724895 0.486148055371847 -1.01627326409674 0.605299745049826 0.454399609724517 -1.05969935477434
0.3883 0.481753674101707 0.518027009373139 -0.999780683474846 NaN NaN NaN 0.541545853936095 0.503011535431862 -1.04455738936796 0.542568404219864 0.508328748051354 -1.05089715227122
0.3884 0.453990499739537 0.544639035015037 -0.998629534754574 NaN NaN NaN 0.48211780670916 0.553625090925068 -1.03574289763423 0.483138547072287 0.558932892043701 -1.04207143911599
0.3885 0.425779291565074 0.570713567684431 -0.996492859249505 NaN NaN NaN 0.463052561970236 0.526959337558863 -0.9900118995291 0.464071495616294 0.532257743835059 -0.996329239451353
0.3886 0.397147890634768 0.596224874965628 -0.993372765600396 NaN NaN NaN 0.410314247484875 0.571250786147831 -0.981565033632706 0.411331377611764 0.576539814210518 -0.987871191822283
0.3887 0.368124552684663 0.621147780278324 -0.989272332962987 NaN NaN NaN 0.361023165614062 0.612419856180405 -0.973443021794467 0.362038495414024 0.617699522629084 -0.979738018043107
0.3888 0.338737920245288 0.645457687723954 -0.984195607969242 NaN NaN NaN 0.315221142350678 0.65054001915043 -0.965761161501108 0.390253601634115 0.618800877243311 -1.00905447887743
0.3889 0.309016994374943 0.669130606358863 -0.978147600733806 NaN NaN NaN 0.34696549910034 0.648678090184577 -0.995643589284917 0.347846223819899 0.654004590076602 -1.0018508138965
0.389 0.278991106039223 0.692143173870412 -0.971134279909636 NaN NaN NaN 0.308122294293097 0.680997513360164 -0.989119807653261 0.309001460124186 0.686314585312797 -0.995316045436983
0.3891 0.248689887164834 0.71447267963282 -0.963162566797653 NaN NaN NaN 0.272873122475206 0.710504867297943 -0.983377989773149 0.273750732177065 0.715812527998701 -0.989563260175766
0.3892 0.218143241396534 0.736097087119742 -0.954240328516275 NaN NaN NaN 0.241245870639145 0.737284391244418 -0.978530261883563 0.242121926966134 0.742582657351276 -0.984704584317411
0.3893 0.187381314585714 0.756995055651764 -0.944376370237479 NaN NaN NaN 0.213264863592136 0.761422815838 -0.974687679430136 0.214139369293739 0.766711703979441 -0.980851073273181
0.3894 0.156434465040233 0.777145961456971 -0.933580426497203 NaN NaN NaN 0.188950839928882 0.783009277871496 -0.971960117800378 0.189823797749716 0.788288804646587 -0.978112602396303
0.3895 0.125333233564305 0.796529918024197 -0.921863151588502 NaN NaN NaN 0.168320931543498 0.802135232679388 -0.970456164222886 0.169192344223321 0.80740541465781 -0.976597758881131
0.3896 0.0941083133184989 0.815127795728564 -0.909236109047063 NaN NaN NaN 0.151388646700859 0.818894364236329 -0.970283010937188 0.152258516974582 0.824155217958432 -0.976413734933014
0.3897 0.0627905195292964 0.83292124071011 -0.895711760239406 NaN NaN NaN 0.138163856684077 0.833382493055634 -0.97154634973971 0.102022723969859 0.801624571720605 -0.903647295690464
0.3898 0.031410759078124 0.849892692986867 -0.881303452064991 NaN NaN NaN 0.128652786031266 0.845697481978648 -0.974350268009914 0.0925756233565909 0.813995772370581 -0.906571395727172
0.3899 -5.88418203051333e-15 0.866025403784443 -0.866025403784437 NaN NaN NaN 0.122858006371255 0.855939139947951 -0.978797146319206 0.0868447005087368 0.824293542571721 -0.911138243080458
0.39 -0.0314107590781357 0.881303452064997 -0.849892692986861 NaN NaN NaN 0.0467595072404888 0.901218587171282 -0.947978094411771 0.0848288717869752 0.832619539395951 -0.917448411182926
0.3901 -0.0627905195293081 0.895711760239412 -0.832921240710104 NaN NaN NaN -0.0254975090165642 0.944564258223156 -0.919066749206592 0.0125044725075176 0.876086631207752 -0.88859110371527
0.3902 -0.0941083133185248 0.909236109047074 -0.815127795728549 NaN NaN NaN -0.0569121990091358 0.9120623935873 -0.855150194578164 -0.0559869445509797 0.917724899040081 -0.861737954489101
0.3903 -0.125333233564316 0.921863151588506 -0.79652991802419 NaN NaN NaN -0.0845717940589757 0.877969643730129 -0.793397849671153 -0.120657640619127 0.957641053135301 -0.836983412516174
0.3904 -0.15643446504023 0.933580426497203 -0.777145961456972 NaN NaN NaN -0.145501531798328 0.916412851150031 -0.770911319351704 -0.181523506175788 0.995943241643291 -0.814419735467502
0.3905 -0.187381314585726 0.944376370237482 -0.756995055651757 NaN NaN NaN -0.202645830267326 0.953351323169597 -0.750705492902271 -0.201594582204361 0.958722017731533 -0.757127435527172
0.3906 -0.218143241396545 0.954240328516279 -0.736097087119734 NaN NaN NaN -0.256027788779185 0.988895764082206 -0.732867975303021 -0.217968938120204 0.920238025856067 -0.702269087735862
0.3907 -0.248689887164873 0.963162566797664 -0.714472679632792 NaN NaN NaN -0.305674078917813 1.02315799345083 -0.717483914533014 -0.23067312935968 0.880602853243273 -0.649929723883593
0.3908 -0.278991106039235 0.971134279909638 -0.692143173870404 NaN NaN NaN -0.351614918465239 1.05625083621667 -0.704635917751428 -0.276746721074753 0.913948019532808 -0.637201298458055
0.3909 -0.309016994374954 0.978147600733808 -0.669130606358854 NaN NaN NaN -0.356874578517 1.01426908519098 -0.657394506673979 -0.319148361633867 0.946237072040345 -0.627088710406478
0.391 -0.338737920245286 0.984195607969242 -0.645457687723956 NaN NaN NaN -0.358565247364579 0.971477183139189 -0.61291193577461 -0.357915269442166 0.977584513717344 -0.619669244275178
0.3911 -0.368124552684674 0.989272332962989 -0.621147780278314 NaN NaN NaN -0.356727474149281 0.927990070511334 -0.571262596362053 -0.393088110003917 1.00810551769854 -0.615017407694628
0.3912 -0.397147890634791 0.993372765600399 -0.596224874965607 NaN NaN NaN -0.388414678745166 0.957942171772992 -0.569527493027826 -0.424710956038276 1.03791581409855 -0.613204858060274
0.3913 -0.425779291565085 0.996492859249506 -0.570713567684421 NaN NaN NaN -0.416599211585433 0.987299487798495 -0.570700276213062 -0.415821780920181 0.993112649634095 -0.577290868713913
0.3914 -0.453990499739547 0.998629534754575 -0.544639035015027 NaN NaN NaN -0.441331826958794 1.01617852140651 -0.574846694447716 -0.40354630903896 0.94796246728409 -0.54441615824513
0.3915 -0.481753674101717 0.999780683474846 -0.518027009373129 NaN NaN NaN -0.462666546712073 1.04469598993111 -0.582029443219037 -0.42494790940427 0.976600678667363 -0.551652769263093
0.3916 -0.509041415750375 0.999945169365513 -0.490903753615138 NaN NaN NaN -0.48066060718331 1.07296871049162 -0.592308103308306 -0.443008732108421 1.0049939283709 -0.561985196262477
0.3917 -0.535826794979001 0.999122830098859 -0.463296035119858 NaN NaN NaN -0.532383866274036 1.06410402185124 -0.531720155577203 -0.457789171950566 1.03325901884811 -0.575469846897542
0.3918 -0.562083377852136 0.997314477224458 -0.435231099372322 NaN NaN NaN -0.580824847166313 1.05529356652779 -0.474468719361475 -0.506362185936094 1.02450315938023 -0.518140973444135
0.3919 -0.58778525229248 0.994521895368273 -0.406736643075793 NaN NaN NaN -0.626050195771385 1.04665365624138 -0.420603460469993 -0.551719333934976 1.01591774831437 -0.464198414379395
0.392 -0.612907053652973 0.990747840471444 -0.377840786818471 NaN NaN NaN -0.668129528861773 1.03830024392222 -0.370170715060448 -0.593930233133391 1.00761873875179 -0.4136885056184
0.3921 -0.637423989748688 0.985996037070506 -0.348572047321818 NaN NaN NaN -0.633116439102674 0.99333934630432 -0.360222907201646 -0.633067403233268 0.999721610909142 -0.366654207675873
0.3922 -0.661311865323661 0.980271174621719 -0.318959309298058 NaN NaN NaN -0.595236217694234 0.94896082722323 -0.353724609528996 -0.669206195242451 0.992341258490173 -0.323135063247722
0.3923 -0.684547105928699 0.973578902873157 -0.289031796944458 NaN NaN NaN -0.628585667262329 0.942288228013683 -0.313702560751354 -0.702424717470052 0.985591875635646 -0.283167158165594
0.3924 -0.707106781186549 0.965925826289068 -0.258819045102519 NaN NaN NaN -0.659095404190589 0.936359844678508 -0.277264440487919 -0.732803758800061 0.97958684456304 -0.24678308576298
0.3925 -0.728968627421414 0.957319497532066 -0.228350870110652 NaN NaN NaN -0.686848818975628 0.931288136192844 -0.244439317217216 -0.760426709318905 0.974438624006938 -0.214011914688032
0.3926 -0.750111069630453 0.947768410009588 -0.197657340379135 NaN NaN NaN -0.71193182137564 0.927184527399663 -0.215252706024023 -0.785379478375322 0.970258638570181 -0.184879160194859
0.3927 -0.770513242775793 0.937281989491889 -0.166768746716096 NaN NaN NaN -0.734432755983429 0.924159299380902 -0.189726543397473 -0.807750410153378 0.967157169094998 -0.15940675894162
0.3928 -0.790155012375695 0.925870584809991 -0.135715572434296 NaN NaN NaN -0.75444231539591 0.922321480956742 -0.167879165560832 -0.82763019684198 0.965243244162291 -0.137613047320311
0.3929 -0.809016994374953 0.913545457642596 -0.104528463267644 NaN NaN NaN -0.772053451065802 0.921778741420155 -0.149725290354353 -0.845111789486557 0.964624532826169 -0.119512743339612
0.393 -0.82708057427456 0.900318771402194 -0.0732381971276344 NaN NaN NaN -0.787361281923465 0.922637284612525 -0.13527600268906 -0.8602903066109 0.965407238689585 -0.105116932078685
0.3931 -0.844327925502014 0.886203579231215 -0.0418756537292007 NaN NaN NaN -0.800463000859077 0.925001744444926 -0.124538743585849 -0.873262940699339 0.967695995425595 -0.0944330547262558
0.3932 -0.86074202700395 0.871213811120181 -0.0104717841162311 NaN NaN NaN -0.811457779157433 0.928975081968125 -0.117517302810693 -0.847119399319633 0.897574837223565 -0.050455437903932
0.3933 -0.876306680043864 0.855364260160505 0.0209424198833591 NaN NaN NaN -0.820446668979689 0.934658484092926 -0.114211815113237 -0.819035704530771 0.829294891361612 -0.0102591868308418
0.3934 -0.891006524188369 0.838670567945421 0.0523359562429477 NaN NaN NaN -0.864541967300192 0.905141800748879 -0.0405998334486872 -0.826124036955602 0.836974165572664 -0.0108501286170615
0.3935 -0.904827052466021 0.8211492091337 0.0836778433323209 NaN NaN NaN -0.906773217846591 0.877597344129449 0.0291758737171425 -0.831413824176224 0.846559829421971 -0.0151460052457471
0.3936 -0.917754625683977 0.802817475191118 0.114937150492859 NaN NaN NaN -0.947246628171265 0.852120273091842 0.0951263550794232 -0.872020621116949 0.821137694986901 0.0508829261300481
0.3937 -0.929776485888254 0.783693457325834 0.14608302856242 NaN NaN NaN -0.98606987884579 0.828803585915682 0.157266292930108 -0.910977022312348 0.797875847175134 0.113101175137214
0.3938 -0.940880768954228 0.763796028634635 0.177084740319593 NaN NaN NaN -0.949333091032712 0.77072856542599 0.178604525606722 -0.948392075966674 0.776865032295712 0.171527043670962
0.3939 -0.951056516295156 0.743144825477385 0.207911690817771 NaN NaN NaN -0.911296513183159 0.715058586576346 0.196237926606813 -0.984376090343712 0.758193655171776 0.226182435171936
0.394 -0.960293685676942 0.721760228098361 0.23853345757858 NaN NaN NaN -0.872071372909593 0.661879509552187 0.210191863357406 -0.945021598744118 0.704938228796158 0.24008336994796
0.3941 -0.96858316112863 0.699663340513364 0.268919820615267 NaN NaN NaN -0.905788866983942 0.648284144901757 0.257504722082186 -0.904591043821313 0.654257186621209 0.250333857200103
0.3942 -0.97591676193875 0.676875969682647 0.299040792256103 NaN NaN NaN -0.938412256919277 0.63727827445326 0.301133982466017 -0.937216553911422 0.643240743850091 0.293975810061331
0.3943 -0.982287250728688 0.653420603990101 0.328866646738587 NaN NaN NaN -0.970055797211825 0.628940091583154 0.341115705628671 -0.968862210606057 0.634892007370442 0.333970203235615
0.3944 -0.987688340595137 0.629320391049832 0.358367949545306 NaN NaN NaN -1.00083445013394 0.623345037804407 0.377489412329531 -0.999642976184211 0.62928641866211 0.370356557522101
0.3945 -0.992114701314477 0.604599114862368 0.38751558645211 NaN NaN NaN -1.03086377273903 0.620565728525785 0.410298044213242 -1.02967440770593 0.626496593100797 0.403177814605129
0.3946 -0.995561964603078 0.579281172342682 0.416280792260396 NaN NaN NaN -1.06025980327871 0.62067188159978 0.439587921678927 -1.05907254342943 0.626592248505988 0.432480294923446
0.3947 -0.998026728428271 0.553391549243334 0.444635179184937 NaN NaN NaN -1.01512002052042 0.586720785417796 0.428399235102627 -1.01393486212879 0.592630673236143 0.421304188892647
0.3948 -0.99950656036573 0.526955795496666 0.472550764869065 NaN NaN NaN -0.96971102317789 0.555851130170166 0.413859893007724 -0.968527962524306 0.561750557448706 0.4067774050756
0.3949 -0.999999999999998 0.499999999999999 0.5 NaN NaN NaN -0.998168302134634 0.565132888619488 0.433035413515146 -0.996987335506087 0.571021873873445 0.425965461632642
0.395 -0.99950656036573 0.472550764869051 0.526955795496679 NaN NaN NaN -1.02645850469347 0.577548446008968 0.448910058684498 -1.02527962838352 0.583427007720791 0.441852620662726
0.3951 -0.99802672842827 0.444635179184923 0.553391549243347 NaN NaN NaN -1.01768889615957 0.519133136793926 0.498555759365645 -1.01651210646834 0.525001293413354 0.49151081305499
0.3952 -0.995561964603077 0.416280792260383 0.579281172342694 NaN NaN NaN -1.00905096911223 0.464087898697914 0.544963070414313 -1.00787626234639 0.469945668642026 0.537930593704365
0.3953 -0.992114701314476 0.387515586452096 0.60459911486238 NaN NaN NaN -1.00066080900035 0.412460182864689 0.588200626135659 -0.999488181473115 0.418307584517971 0.581180596955144
0.3954 -0.987688340595135 0.358367949545291 0.629320391049843 NaN NaN NaN -0.992634066373383 0.364294079919381 0.628339986454002 -0.991463514404486 0.370131131633773 0.621332382770713
0.3955 -0.982287250728685 0.328866646738573 0.653420603990112 NaN NaN NaN -0.98508584308516 0.319630276434829 0.665455566650331 -0.983917363000847 0.325456996529791 0.658460366471056
0.3956 -0.975916761938747 0.299040792256088 0.676875969682658 NaN NaN NaN -1.01514004235055 0.352524941381178 0.662615100969371 -0.976964167171663 0.284322421519927 0.692641745651737
0.3957 -0.968583161128626 0.268919820615252 0.699663340513375 NaN NaN NaN -1.00882589590491 0.314842968874783 0.693982927030126 -0.970717592272937 0.246761167916472 0.723956424356465
0.3958 -0.960293685676938 0.238533457578565 0.721760228098372 NaN NaN NaN -1.00333126895557 0.280764778418946 0.722566490536621 -0.965290417268431 0.212803482690332 0.752486934578099
0.3959 -0.951056516295151 0.207911690817756 0.743144825477395 NaN NaN NaN -0.998767942897726 0.25031707239345 0.748450870504275 -0.960794423765048 0.182476068599499 0.778318355165549
0.396 -0.940880768954223 0.177084740319578 0.763796028634644 NaN NaN NaN -0.995246591789179 0.22352298259208 0.771723609197099 -0.9573402860319 0.155802057815286 0.801538228216614
0.3961 -0.929776485888248 0.146083028562405 0.783693457325843 NaN NaN NaN -0.918857746837763 0.1633925840607 0.755465162777063 -0.955037462111586 0.132800989072331 0.822236473039256
0.3962 -0.917754625683977 0.114937150492859 0.802817475191118 NaN NaN NaN -0.917878409188252 0.144026236031559 0.773852173156694 -0.953994086131153 0.113488788364929 0.840505297766224
0.3963 -0.904827052466014 0.0836778433323057 0.821149209133709 NaN NaN NaN -0.918265109958773 0.128361149394747 0.789903960564026 -0.954316861919011 0.0978777532087438 0.856439108710268
0.3964 -0.891006524188362 0.0523359562429325 0.838670567945429 NaN NaN NaN -0.92012301790759 0.116405980860272 0.803717037047318 -0.956110958032802 0.085976540483426 0.870134417549376
0.3965 -0.876306680043863 0.0209424198833582 0.855364260160505 NaN NaN NaN -0.923555663064235 0.108165737937949 0.815389925126286 -0.959479904301782 0.0777901578681272 0.881689746433654
0.3966 -0.860742027003943 -0.0104717841162462 0.871213811120189 NaN NaN NaN -0.928664834888551 0.10364177397428 0.825023060914271 -0.890506563362062 0.036310495566481 0.854196067795581
0.3967 -0.844327925502006 -0.0418756537292158 0.886203579231222 NaN NaN NaN -0.898541018834971 0.0288128601717751 0.869728158663196 -0.823440824384912 -0.00138977812420477 0.824830602509117
0.3968 -0.827080574274551 -0.0732381971276495 0.900318771402201 NaN NaN NaN -0.870357194970728 -0.0421770183082121 0.91253421327894 -0.832399391664324 0.00169272888549438 0.83070666277883
0.3969 -0.809016994374944 -0.104528463267659 0.913545457642603 NaN NaN NaN -0.844209221716777 -0.109337696217744 0.953546917934521 -0.843328067280565 0.00847332786243554 0.834854739418129
0.397 -0.790155012375686 -0.135715572434311 0.925870584809997 NaN NaN NaN -0.820190827916301 -0.172682645856077 0.992873473772378 -0.819311233129161 -0.0550801480533779 0.874391381182539
0.3971 -0.770513242775793 -0.166768746716097 0.937281989491889 NaN NaN NaN -0.798393520548837 -0.121200574088693 0.91959409463753 -0.797515482650181 -0.114834623406346 0.912350106056527
0.3972 -0.750111069630452 -0.197657340379136 0.947768410009589 NaN NaN NaN -0.741897031324829 -0.140156023126698 0.882053054451527 -0.778030010870861 -0.170810803530311 0.948840814401172
0.3973 -0.728968627421403 -0.228350870110667 0.95731949753207 NaN NaN NaN -0.724872589111297 -0.192432460210412 0.91730504932171 -0.760941613048947 -0.223032981453692 0.983974594502639
0.3974 -0.707106781186538 -0.258819045102534 0.965925826289072 NaN NaN NaN -0.710329417697196 -0.240982656052799 0.951312073749995 -0.746334599228305 -0.271529014174811 1.01786361340312
0.3975 -0.684547105928688 -0.289031796944472 0.973578902873161 NaN NaN NaN -0.698349259120725 -0.285838004549755 0.98418726367048 -0.697281247934861 -0.279320832107654 0.976602080042515
0.3976 -0.66131186532365 -0.318959309298072 0.980271174621722 NaN NaN NaN -0.689011206755674 -0.327033405591382 1.01604461234706 -0.650935622644635 -0.283518305274893 0.934453927919528
0.3977 -0.637423989748676 -0.348572047321832 0.985996037070508 NaN NaN NaN -0.682391627466935 -0.364607230868471 1.04699885833541 -0.644383437386969 -0.321169152562054 0.965552589949023
0.3978 -0.612907053652972 -0.377840786818472 0.990747840471444 NaN NaN NaN -0.641554623144469 -0.361591822940376 1.00314644608484 -0.640623171119612 -0.355240093626495 0.995863264746107
0.3979 -0.587785252292468 -0.406736643075807 0.994521895368274 NaN NaN NaN -0.603645855239784 -0.35510735115135 0.958753206391134 -0.639725515202966 -0.385776327751515 1.02550184295448
0.398 -0.562083377852124 -0.435231099372335 0.997314477224459 NaN NaN NaN -0.605742418660017 -0.382211710719387 0.987954129379404 -0.641758217390825 -0.412826403031858 1.05458462042268
0.3981 -0.535826794979 -0.463296035119858 0.999122830098859 NaN NaN NaN -0.610833964648132 -0.405881664601231 1.01671562924936 -0.572767088557547 -0.473451632021459 1.04621872057901
0.3982 -0.509041415750362 -0.490903753615151 0.999945169365513 NaN NaN NaN -0.61898215696814 -0.426172312433828 1.04515446940197 -0.543973196183468 -0.456613217261116 1.00058641344458
0.3983 -0.481753674101704 -0.518027009373142 0.999780683474846 NaN NaN NaN -0.556226598180252 -0.480151413260129 1.03637801144038 -0.518359867055054 -0.436519510864414 0.954879377919468
0.3984 -0.453990499739534 -0.54463903501504 0.998629534754574 NaN NaN NaN -0.496772565940693 -0.530805431317992 1.02757799725868 -0.458972859175427 -0.487250757672789 0.946223616848216
0.3985 -0.425779291565071 -0.570713567684434 0.996492859249505 NaN NaN NaN -0.44067191887088 -0.578198995521274 1.01887091439215 -0.402939117831995 -0.534721413931193 0.937660531763188
0.3986 -0.397147890634778 -0.596224874965619 0.993372765600397 NaN NaN NaN -0.387973218269106 -0.622399749582986 1.01037296785209 -0.424326131156846 -0.541989660282681 0.966315791439527
0.3987 -0.36812455268466 -0.621147780278326 0.989272332962986 NaN NaN NaN -0.338721680165049 -0.663478285618208 1.00219996578326 -0.449029174784779 -0.5462010593861 0.995230234170879
0.3988 -0.338737920245285 -0.645457687723956 0.984195607969242 NaN NaN NaN -0.329968593987603 -0.627489148212814 0.957457742200417 -0.403071380313803 -0.584438430056364 0.987509810370166
0.3989 -0.30901699437494 -0.669130606358865 0.978147600733805 NaN NaN NaN -0.324677384340216 -0.58865855612625 0.913335940466466 -0.360641314948108 -0.619702964644264 0.980344279592372
0.399 -0.27899110603922 -0.692143173870415 0.971134279909635 NaN NaN NaN -0.285873629640799 -0.621084214266783 0.906957843907582 -0.321773903858027 -0.652073673980171 0.973847577838198
0.3991 -0.248689887164858 -0.714472679632802 0.96316256679766 NaN NaN NaN -0.250663838103787 -0.650697615132931 0.901361453236717 -0.286500568602576 -0.681632223301435 0.968132791904011
0.3992 -0.21814324139653 -0.736097087119744 0.954240328516274 NaN NaN NaN -0.219075896845252 -0.677582998304022 0.896658895149274 -0.254849196098396 -0.708462852015233 0.963312048113629
0.3993 -0.187381314585711 -0.756995055651767 0.944376370237477 NaN NaN NaN -0.191134130795792 -0.701827094750713 0.892961225546505 -0.226844111077008 -0.732652290920374 0.959496401997382
0.3994 -0.156434465040229 -0.777145961456973 0.933580426497202 NaN NaN NaN -0.166859278673266 -0.723519041597461 0.890378320270728 -0.202506052057546 -0.754289676969777 0.956795729027322
0.3995 -0.125333233564301 -0.796529918024199 0.9218631515885 NaN NaN NaN -0.146268472494729 -0.742750294509805 0.889018767004534 -0.181852150858689 -0.77346646565774 0.955318616516428
0.3996 -0.0941083133185097 -0.815127795728558 0.909236109047068 NaN NaN NaN -0.129375220647777 -0.759614537792867 0.888989758440644 -0.164895915670014 -0.790276341118436 0.95517225678845
0.3997 -0.062790519529293 -0.832921240710112 0.895711760239405 NaN NaN NaN -0.116189394538026 -0.774207592289855 0.890396986827881 -0.151647217699463 -0.804815124024456 0.95646234172392
0.3998 -0.0314107590781205 -0.849892692986869 0.88130345206499 NaN NaN NaN -0.106717218825878 -0.786627321171422 0.8933445399973 -0.0680933547862975 -0.854190140688032 0.92228349547433
0.3999 9.27036225562006e-15 -0.866025403784444 0.866025403784435 NaN NaN NaN -0.100961265262232 -0.796973533708873 0.897934798971105 0.0116131609110603 -0.901426229908193 0.889813068997133
0.4 0.0314107590781391 -0.881303452064998 0.849892692986859 NaN NaN NaN -0.0249015235053891 -0.731328960502354 0.756230484007744 0.0134547185788932 -0.90961570137507 0.896160982796177
0.4001 0.0627905195293116 -0.895711760239413 0.832921240710102 NaN NaN NaN -0.0267021226452738 -0.737965873984514 0.764667996629788 0.0485956919534096 -0.878927582856492 0.830331890903082
0.4002 0.0941083133185283 -0.909236109047076 0.815127795728547 NaN NaN NaN 0.0418144243461424 -0.668820226518131 0.627005802171989 0.0429600347003134 -0.883551358874068 0.840591324173754
0.4003 0.12533323356432 -0.921863151588508 0.796529918024188 NaN NaN NaN 0.0324912792432448 -0.672167480187781 0.639676200944536 0.0336348618596512 -0.886518537045344 0.852883675185693
0.4004 0.156434465040234 -0.933580426497204 0.77714596145697 NaN NaN NaN 0.130522663143849 -0.673965495461356 0.543442832317508 0.0946547582996916 -0.924946612868559 0.830291854568867
0.4005 0.187381314585729 -0.944376370237484 0.756995055651755 NaN NaN NaN 0.113674547683793 -0.674323637562616 0.560649089878823 0.151889055887894 -0.961869980074461 0.809980924186567
0.4006 0.218143241396548 -0.95424032851628 0.736097087119731 NaN NaN NaN 0.167213985943451 -0.710361959290275 0.543147973346824 0.205360854219932 -0.997399342909025 0.792038488689093
0.4007 0.248689887164865 -0.963162566797658 0.714472679632792 NaN NaN NaN 0.180008013777795 -0.671098268677876 0.491090254900082 0.218087361849766 -0.957627594264108 0.739540232414342
0.4008 0.278991106039238 -0.971134279909639 0.692143173870401 NaN NaN NaN 0.226171283076383 -0.704814259442257 0.478642976365873 0.227173767143133 -0.916817499638139 0.689643732495006
0.4009 0.309016994374961 -0.978147600733805 0.669130606358844 NaN NaN NaN 0.19464351586529 -0.700464016751001 0.505820500885711 0.26966315215255 -0.949101473147262 0.679438320994712
0.401 0.338737920245293 -0.984195607969239 0.645457687723946 NaN NaN NaN 0.270640261370832 -0.695237015019569 0.424596753648736 0.308517649102902 -0.980443844815705 0.671926195712803
0.4011 0.368124552684677 -0.989272332962989 0.621147780278312 NaN NaN NaN 0.231948652639669 -0.689248312594636 0.457299659954967 0.343777923773357 -1.0109597877623 0.667181863988942
0.4012 0.397147890634795 -0.993372765600399 0.596224874965605 NaN NaN NaN 0.263856716559727 -0.719622988317786 0.455766271758059 0.338478585845571 -0.966746105461931 0.62826751961636
0.4013 0.425779291565092 -0.996492859249503 0.570713567684411 NaN NaN NaN 0.255252254489819 -0.675383204221408 0.420130949731589 0.36675150589447 -0.996087838467648 0.629336332573178
0.4014 0.453990499739555 -0.998629534754571 0.544639035015016 NaN NaN NaN 0.280270455024748 -0.704814331676402 0.424543876651653 0.391572352030529 -1.02495131663792 0.633378964607394
0.4015 0.48175367410172 -0.999780683474846 0.518027009373126 NaN NaN NaN 0.338899717763923 -0.696873453526369 0.357973735762446 0.4500046096894 -1.01644379394609 0.566439184256689
0.4016 0.509041415750382 -0.999945169365509 0.490903753615127 NaN NaN NaN 0.357112846325926 -0.725761822234471 0.368648975908545 0.505030545183288 -1.00775705776499 0.502726512581703
0.4017 0.535826794979004 -0.999122830098858 0.463296035119855 NaN NaN NaN 0.409054785755484 -0.717511692040478 0.308456906284994 0.556710669325534 -0.999007794173312 0.442297124847778
0.4018 0.562083377852143 -0.997314477224454 0.43523109937231 NaN NaN NaN 0.420704596609057 -0.746324170702887 0.32561957409383 0.568099128306565 -1.02732202290739 0.459222894600829
0.4019 0.587785252292483 -0.994521895368273 0.40673664307579 NaN NaN NaN 0.466213359097171 -0.738231138253007 0.272017779155836 0.539328074892824 -0.981722159122886 0.442394084230061
0.402 0.612907053652976 -0.990747840471444 0.377840786818468 NaN NaN NaN 0.47156614111427 -0.767433099104977 0.295866957990707 0.544551443388283 -1.0104931392871 0.465941695898821
0.4021 0.637423989748695 -0.985996037070501 0.348572047321806 NaN NaN NaN 0.51091989645145 -0.759961101403859 0.249041204952408 0.583776014266591 -1.00259092373685 0.418814909470256
0.4022 0.661311865323669 -0.980271174621714 0.318959309298046 NaN NaN NaN 0.510265427028745 -0.790014589955229 0.279749162926484 0.620002052354257 -0.995205492615546 0.375203440261288
0.4023 0.684547105928696 -0.973578902873155 0.289031796944459 NaN NaN NaN 0.543765275447971 -0.78362332661757 0.239858051169599 0.653307666234217 -0.988451040048022 0.335143373813805
0.4024 0.707106781186551 -0.965925826289067 0.258819045102516 NaN NaN NaN 0.537415681708513 -0.814985244499886 0.277569562791373 0.683773645063795 -0.982440948235845 0.29866730317205
0.4025 0.728968627421421 -0.95731949753206 0.22835087011064 NaN NaN NaN 0.565384470392323 -0.810128369844535 0.244743899452212 0.711483379202269 -0.977287675897713 0.265804296695443
0.4026 0.75011106963046 -0.947768410009583 0.197657340379122 NaN NaN NaN 0.590682465477908 -0.806239214624393 0.215556749146485 0.736522778270746 -0.973102647620613 0.236579869349867
0.4027 0.7705132427758 -0.937281989491883 0.166768746716083 NaN NaN NaN 0.61339801223282 -0.803428060594454 0.190030048361634 0.758980186725179 -0.969996144230947 0.211015957505768
0.4028 0.790155012375697 -0.92587058480999 0.135715572434293 NaN NaN NaN 0.633621803927531 -0.801803937246767 0.168182133319236 0.778946297025878 -0.968077194293818 0.189130897267941
0.4029 0.809016994374959 -0.91354545764259 0.104528463267631 NaN NaN NaN 0.65144679268712 -0.801474514544979 0.150027721857859 0.75950459717729 -0.893434540223756 0.133929943046466
0.403 0.827080574274566 -0.900318771402188 0.0732381971276215 NaN NaN NaN 0.666968098113125 -0.802545996999968 0.135577898886843 0.774834639587807 -0.894343252836264 0.119508613248457
0.4031 0.844327925502016 -0.886203579231213 0.0418756537291973 NaN NaN NaN 0.680282913765705 -0.805123019191108 0.124840105425403 0.787958530761679 -0.896757793288602 0.108799262526923
0.4032 0.86074202700395 -0.871213811120182 0.0104717841162323 NaN NaN NaN 0.691490411598458 -0.809308542836293 0.117818131237835 0.798975442053289 -0.900781122788716 0.101805680735427
0.4033 0.876306680043866 -0.855364260160503 -0.0209424198833626 NaN NaN NaN 0.700691644440156 -0.815203755512266 0.114512111072111 0.844995889005166 -0.869504965092404 0.0245090760872378
0.4034 0.891006524188375 -0.838670567945415 -0.0523359562429605 NaN NaN NaN 0.744998909931575 -0.78589850781334 0.0408995978817645 0.889047735046843 -0.840103603899983 -0.04894413114686
0.4035 0.904827052466022 -0.821149209133698 -0.0836778433323243 NaN NaN NaN 0.787441752465622 -0.758565112596566 -0.0288766398690566 0.894226146913324 -0.849683728623134 -0.0445424182901903
0.4036 0.917754625683979 -0.802817475191116 -0.114937150492863 NaN NaN NaN 0.828126380258753 -0.733298729381562 -0.0948276508771905 0.897712302323102 -0.861265528178109 -0.0364467741449927
0.4037 0.929776485888254 -0.783693457325836 -0.146083028562419 NaN NaN NaN 0.867160474545446 -0.710192357109193 -0.156968117436252 0.93662322907597 -0.837932653841075 -0.0986905752348952
0.4038 0.940880768954234 -0.763796028634628 -0.177084740319606 NaN NaN NaN 0.904653083773788 -0.689336742576453 -0.215316341197335 0.97399288877782 -0.816850938153794 -0.157141950624026
0.4039 0.951056516295157 -0.743144825477388 -0.20791169081777 NaN NaN NaN 0.940714516450973 -0.670820291093578 -0.269894225357394 0.935912662926159 -0.761099322404982 -0.174813340521178
0.404 0.960293685676943 -0.721760228098359 -0.238533457578583 NaN NaN NaN 0.975456232744447 -0.654728979451539 -0.320727253292908 0.896643951907733 -0.707838752979498 -0.188805198928235
0.4041 0.968583161128636 -0.699663340513357 -0.268919820615279 NaN NaN NaN 1.00899073494569 -0.641146271285811 -0.367844463659875 0.930317952357723 -0.694162040169822 -0.236155912187901
0.4042 0.975916761938749 -0.676875969682661 -0.299040792256088 NaN NaN NaN 1.04143145690471 -0.630153034919957 -0.411278421984757 0.962897925652696 -0.683074965548849 -0.279822960103847
0.4043 0.982287250728693 -0.653420603990094 -0.328866646738599 NaN NaN NaN 1.07289265254446 -0.621827463770084 -0.451065188774376 0.994498126152618 -0.674655722238179 -0.319842403914439
0.4044 0.987688340595138 -0.629320391049829 -0.358367949545309 NaN NaN NaN 1.10348928356499 -0.616244999388744 -0.487244284176245 1.02523351599382 -0.668979751496376 -0.356253764497446
0.4045 0.992114701314482 -0.604599114862361 -0.387515586452122 NaN NaN NaN 1.13333690644844 -0.613478257224214 -0.519858649224229 0.981200725470121 -0.62911020516634 -0.352090520303781
0.4046 0.995561964603083 -0.579281172342675 -0.416280792260408 NaN NaN NaN 1.08853263225236 -0.57658749185652 -0.511945140395839 0.936665733302077 -0.592191771149301 -0.344473962152776
0.4047 0.99802672842827 -0.553391549243343 -0.444635179184927 NaN NaN NaN 1.04334280640323 -0.542714425330589 -0.500628381072645 0.96576363947387 -0.595300548259621 -0.370463091214249
0.4048 0.99950656036573 -0.526955795496663 -0.472550764869068 NaN NaN NaN 0.99788385454646 -0.511922661626016 -0.485961192920445 0.994460929870041 -0.601425170087967 -0.393035759782074
0.4049 0.999999999999999 -0.499999999999996 -0.500000000000003 NaN NaN NaN 0.952272340784962 -0.48427271043795 -0.467999630347012 1.02287440133126 -0.610626262190756 -0.412248139140501
0.405 0.999506560365734 -0.472550764869044 -0.52695579549669 NaN NaN NaN 0.906624852869536 -0.45982192755587 -0.446802925313666 1.0141114106222 -0.548942369389841 -0.465169041232363
0.4051 0.99802672842827 -0.44463517918492 -0.553391549243349 NaN NaN NaN 0.935076813989271 -0.475633921666622 -0.459442892322649 1.00536365652498 -0.490577693116134 -0.514785963408841
0.4052 0.995561964603079 -0.416280792260405 -0.579281172342674 NaN NaN NaN 0.963594574175615 -0.494684604087611 -0.468909970088003 0.996747545231805 -0.435582998340822 -0.561164546890983
0.4053 0.992114701314475 -0.387515586452093 -0.604599114862382 NaN NaN NaN 0.992294335489796 -0.517021658511023 -0.475272676978773 0.988379162260071 -0.384005736366291 -0.60437342589378
0.4054 0.987688340595138 -0.358367949545285 -0.629320391049853 NaN NaN NaN 0.984282401575261 -0.468670481074978 -0.515611920500284 1.01738362153948 -0.409908924599837 -0.607474696939643
0.4055 0.982287250728691 -0.328866646738579 -0.653420603990112 NaN NaN NaN 0.976748960787954 -0.423821930682739 -0.552927030105215 1.00979159137793 -0.365164382544056 -0.644627208833876
0.4056 0.975916761938746 -0.299040792256085 -0.676875969682661 NaN NaN NaN 0.969808453077225 -0.382513249100809 -0.587295203976416 1.00279259799654 -0.323959525203156 -0.678833072793383
0.4057 0.968583161128633 -0.268919820615259 -0.699663340513374 NaN NaN NaN 0.963574543838902 -0.344778197095057 -0.618796346743845 0.996500306607569 -0.286328113668852 -0.710172192938718
0.4058 0.96029368567694 -0.238533457578559 -0.721760228098381 NaN NaN NaN 0.958160012076499 -0.310647021090922 -0.647512990985576 0.991027496031303 -0.252300394691851 -0.738727101339452
0.4059 0.951056516295154 -0.20791169081775 -0.743144825477404 NaN NaN NaN 0.953676639436598 -0.280146423301898 -0.6735302161347 0.986485947731418 -0.221903070810351 -0.764582876921067
0.406 0.940880768954222 -0.177084740319575 -0.763796028634647 NaN NaN NaN 0.950235100227921 -0.253299535355762 -0.696935564872159 0.982986335834053 -0.195159273976254 -0.787827061857799
0.4061 0.92977648588825 -0.146083028562399 -0.783693457325851 NaN NaN NaN 0.947944852532609 -0.23012589544458 -0.717818957088029 0.906619191615274 -0.135079079393269 -0.771540112222005
0.4062 0.917754625683984 -0.114937150492866 -0.802817475191118 NaN NaN NaN 0.946914030517176 -0.210641429021038 -0.736272601496138 0.905661516287963 -0.115762846451209 -0.789898669836754
0.4063 0.904827052466016 -0.0836778433322996 -0.821149209133716 NaN NaN NaN 0.947249338049437 -0.194858433060151 -0.752390904989286 0.906069841038233 -0.100147786197448 -0.805922054840785
0.4064 0.89100652418836 -0.052335956242929 -0.838670567945431 NaN NaN NaN 0.94905594372636 -0.18278556390187 -0.76627037982449 0.907949334692215 -0.0882425554990021 -0.819706779193212
0.4065 0.876306680043862 -0.0209424198833547 -0.855364260160507 NaN NaN NaN 0.952437377416465 -0.17442782868661 -0.778009548729855 0.911403527347186 -0.0800521620224146 -0.831351365324772
0.4066 0.860742027003943 0.0104717841162519 -0.871213811120195 NaN NaN NaN 0.957495428418869 -0.169786580392124 -0.787708848026745 0.916534208530616 -0.0755779592706374 -0.840956249259979
0.4067 0.844327925502012 0.041875653729205 -0.886203579231217 NaN NaN NaN 0.927320582027566 -0.0948405898528301 -0.832479992174735 0.886431863764446 -0.000798718602355475 -0.885633145162091
0.4068 0.827080574274549 0.0732381971276529 -0.900318771402202 NaN NaN NaN 0.899085818149627 -0.0237338418626451 -0.875351976286982 0.821260009871387 0.0331321113532577 -0.854392121224645
0.4069 0.809016994374942 0.104528463267662 -0.913545457642604 NaN NaN NaN 0.872886995046135 0.0435434986972993 -0.916430493743435 0.795198938953814 0.100308798806822 -0.895507737760636
0.407 0.790155012375685 0.135715572434316 -0.925870584810002 NaN NaN NaN 0.848817841400683 0.107004904492397 -0.955822745893079 0.808276756983925 0.0896508030283598 -0.897927560012284
0.4071 0.770513242775792 0.166768746716102 -0.937281989491894 NaN NaN NaN 0.826969864033497 0.166667472689359 -0.993637336722856 0.823510000911269 0.0753251614737495 -0.898835162385019
0.4072 0.75011106963046 0.197657340379126 -0.947768410009585 NaN NaN NaN 0.807432257807902 0.22255190833358 -1.02998416614148 0.803978518665863 0.131371273601842 -0.935349792267705
0.4073 0.728968627421401 0.22835087011067 -0.957319497532071 NaN NaN NaN 0.790291817818022 0.274682504165541 -1.06497432198356 0.786844191816687 0.183663259749248 -0.970507451565935
0.4074 0.707106781186537 0.258819045102538 -0.965925826289075 NaN NaN NaN 0.775632853944389 0.323087116896138 -1.09871997084053 0.772191330263461 0.232228977133383 -1.00442030739684
0.4075 0.684547105928687 0.289031796944477 -0.973578902873163 NaN NaN NaN 0.726527644549885 0.330787676652433 -1.05731532120232 0.723092212388215 0.240090356386935 -0.96318256877515
0.4076 0.661311865323659 0.318959309298063 -0.980271174621722 NaN NaN NaN 0.680130252947776 0.33489405317069 -1.01502430611847 0.676700901523334 0.244357267750895 -0.921058169274229
0.4077 0.637423989748685 0.348572047321823 -0.985996037070508 NaN NaN NaN 0.636516929693027 0.335444501738606 -0.971961431431633 0.670103111554777 0.282077430328718 -0.952180541883495
0.4078 0.612907053652959 0.377840786818489 -0.990747840471448 NaN NaN NaN 0.595761123883454 0.332480712030402 -0.928241835913855 0.666297321297165 0.316217563995305 -0.98251488529247
0.4079 0.587785252292465 0.40673664307581 -0.994521895368276 NaN NaN NaN 0.557933410769765 0.326047767096684 -0.883981177866449 0.665354221968021 0.346822868251117 -1.01217709021914
0.408 0.562083377852133 0.435231099372326 -0.997314477224459 NaN NaN NaN 0.560110885513487 0.35320356231716 -0.913314447830648 0.593322634554702 0.41095135471958 -1.00427398927428
0.4081 0.535826794978985 0.463296035119874 -0.99912283009886 NaN NaN NaN 0.565283199611525 0.376924860810005 -0.94220806042153 0.524417237017501 0.471579902556866 -0.995997139574367
0.4082 0.509041415750371 0.490903753615142 -0.999945169365513 NaN NaN NaN 0.573512017081377 0.397266762373308 -0.970778779454685 0.532718387506457 0.49175426408175 -1.02447265158821
0.4083 0.481753674101701 0.518027009373145 -0.999780683474846 NaN NaN NaN 0.584855867360107 0.414287562898972 -0.999143430259079 0.507124979462471 0.471598357804028 -0.9787233372665
0.4084 0.453990499739543 0.544639035015031 -0.998629534754574 NaN NaN NaN 0.599370087752045 0.428048697087673 -1.02741878483972 0.521776784030638 0.485258051513671 -1.00703483554431
0.4085 0.425779291565055 0.570713567684448 -0.996492859249503 NaN NaN NaN 0.543087842402535 0.475624141377667 -1.0187119837802 0.465631879332471 0.532732234874912 -0.998364114207384
0.4086 0.397147890634774 0.596224874965622 -0.993372765600395 NaN NaN NaN 0.490207864951197 0.520006453597158 -1.01021431854835 0.412888999438634 0.577013465398151 -0.989902464836785
0.4087 0.368124552684683 0.621147780278306 -0.989272332962989 NaN NaN NaN 0.440775370858778 0.561266226431039 -1.00204159728982 0.437612286863961 0.581162872139132 -1.01877515900309
0.4088 0.338737920245281 0.645457687723958 -0.984195607969239 NaN NaN NaN 0.394832185674338 0.599476931657825 -0.994309117332163 0.391674700358727 0.619338360173841 -1.01101306053257
0.4089 0.309016994374949 0.669130606358856 -0.978147600733805 NaN NaN NaN 0.352416703736646 0.634714848000257 -0.987131551736903 0.349264807190542 0.654541121658854 -1.0038059288494
0.409 0.278991106039216 0.692143173870416 -0.971134279909632 NaN NaN NaN 0.313563850261806 0.667058986205162 -0.980622836466969 0.310417532593052 0.686850167230665 -0.997267699823718
0.4091 0.248689887164853 0.714472679632803 -0.963162566797656 NaN NaN NaN 0.278305046854523 0.696591011426499 -0.974896058281022 0.275164298188469 0.716347161933098 -0.991511460121567
0.4092 0.218143241396553 0.736097087119726 -0.954240328516279 NaN NaN NaN 0.246668180477045 0.723395162988198 -0.970063343465243 0.24353299095652 0.743116344980137 -0.986649335936658
0.4093 0.18738131458572 0.756995055651758 -0.944376370237478 NaN NaN NaN 0.21867757590642 0.747558171605973 -0.966235747512393 0.215547935691702 0.767244446977732 -0.982792382669434
0.4094 0.15643446504021 0.777145961456982 -0.933580426497193 NaN NaN NaN 0.194353971707229 0.769169174149787 -0.963523145857016 0.154220407664102 0.751811141374413 -0.906031549038515
0.4095 0.125333233564296 0.7965299180242 -0.921863151588495 NaN NaN NaN 0.173714499743518 0.788319626031121 -0.962034125774639 0.133651972369306 0.77099231708647 -0.904644289455776
0.4096 0.0941083133185184 0.81512779572855 -0.909236109047068 NaN NaN NaN 0.156772668250149 0.805103211301524 -0.961875879551673 0.116781051809486 0.787806571806217 -0.904587623615703
0.4097 0.0627905195293016 0.832921240710104 -0.895711760239406 NaN NaN NaN 0.14353834848027 0.819615750551057 -0.963154099031328 0.103617517460343 0.802349726219972 -0.905967243680315
0.4098 0.0314107590781006 0.849892692986876 -0.881303452064977 NaN NaN NaN 0.134017764942088 0.831955106697682 -0.96597287163977 0.0941675940522435 0.814719643341777 -0.908887237394021
0.4099 -1.51545442861334e-14 0.866025403784444 -0.866025403784429 NaN NaN NaN 0.128213489234574 0.842221088760453 -0.970434577995026 0.0884338534059228 0.825016132286595 -0.913449985692518
0.41 -0.0314107590781309 0.881303452064991 -0.84989269298686 NaN NaN NaN 0.12612443748819 0.850515353711537 -0.976639791199727 0.0123962852493972 0.870350313434248 -0.882746598683645
0.4101 -0.0627905195293318 0.895711760239418 -0.832921240710087 NaN NaN NaN 0.0537269447893384 0.893950769815816 -0.947677714605154 -0.0597999078816361 0.913750621531043 -0.853950713649407
0.4102 -0.0941083133185203 0.909236109047068 -0.815127795728548 NaN NaN NaN -0.0148374363127251 0.93555741800683 -0.920719981694105 -0.128163345717425 0.955322223855976 -0.827158878138551
0.4103 -0.125333233564326 0.921863151588506 -0.79652991802418 NaN NaN NaN -0.079580967277607 0.975442008427703 -0.895861041150096 -0.118687362463099 0.95816236713027 -0.839475004667171
0.4104 -0.15643446504024 0.933580426497202 -0.777145961456962 NaN NaN NaN -0.140519538812763 1.01371268912926 -0.873193150316495 -0.142547252112975 0.922444706285302 -0.779897454172327
0.4105 -0.187381314585721 0.944376370237477 -0.756995055651756 NaN NaN NaN -0.19767265544169 1.05047893980388 -0.852806284362194 -0.162687316364284 0.885353575258286 -0.722666258894002
0.4106 -0.218143241396555 0.954240328516277 -0.736097087119723 NaN NaN NaN -0.251063416505278 1.08585146420445 -0.834788047699173 -0.142121075081354 0.884008909314248 -0.741887834232895
0.4107 -0.248689887164855 0.963162566797655 -0.7144726796328 NaN NaN NaN -0.263709030303153 1.0459231547306 -0.782214124427442 -0.191968980842746 0.918456789096776 -0.72648780825403
0.4108 -0.278991106039245 0.971134279909637 -0.692143173870392 NaN NaN NaN -0.272714684947169 1.00495677638938 -0.732242091442212 -0.238111079151975 0.951734953674094 -0.713623874522119
0.4109 -0.309016994374951 0.978147600733803 -0.669130606358852 NaN NaN NaN -0.278113998924499 0.963065816182599 -0.684951817258101 -0.280581105048127 0.983957123062879 -0.703376018014752
0.411 -0.33873792024531 0.984195607969242 -0.645457687723932 NaN NaN NaN -0.279944074509292 0.920364544249379 -0.640420469740088 -0.319416277150971 1.01523780000468 -0.695821522853708
0.4111 -0.368124552684684 0.989272332962986 -0.621147780278302 NaN NaN NaN -0.278245461280378 0.876967901324197 -0.59872244004382 -0.317647797867117 0.971673230800866 -0.65402543293375
0.4112 -0.397147890634776 0.993372765600392 -0.596224874965617 NaN NaN NaN -0.310071579548567 0.907010312156568 -0.596938732608001 -0.31239471043183 0.92752908596138 -0.61513437552955
0.4113 -0.425779291565082 0.996492859249502 -0.57071356768442 NaN NaN NaN -0.338394780183037 0.936457777904256 -0.598062997721219 -0.340713799109553 0.956940233346221 -0.616226434236667
0.4114 -0.45399049973957 0.998629534754572 -0.544639035015002 NaN NaN NaN -0.363265817907704 0.965426801668863 -0.602160983761158 -0.365580732155666 0.985873003031718 -0.620292270876052
0.4115 -0.481753674101727 0.999780683474842 -0.518027009373115 NaN NaN NaN -0.384738715003828 0.994034101066893 -0.609295386063065 -0.387049531838542 1.01444411252059 -0.62739458068205
0.4116 -0.509041415750372 0.999945169365509 -0.490903753615136 NaN NaN NaN -0.402870708243116 1.0223964934996 -0.619525785256483 -0.442186898228949 1.0057609157886 -0.563574017559652
0.4117 -0.535826794979011 0.999122830098854 -0.463296035119843 NaN NaN NaN -0.454731655960008 1.01362131801163 -0.558889662051624 -0.493978256034314 0.997015185381185 -0.503036929346872
0.4118 -0.562083377852134 0.997314477224454 -0.43523109937232 NaN NaN NaN -0.503310081768688 1.00490021740173 -0.50159013563304 -0.542487215106054 0.988323477733844 -0.44583626262779
0.4119 -0.58778525229249 0.994521895368268 -0.406736643075778 NaN NaN NaN -0.548672632011761 0.99634950367044 -0.447676871658679 -0.550770958256866 1.01681156825131 -0.466040609994447
0.412 -0.612907053652983 0.990747840471439 -0.377840786818456 NaN NaN NaN -0.590888923892359 0.988085130027923 -0.397196206135564 -0.592983536086387 1.00851097662164 -0.415527440535255
0.4121 -0.637423989748686 0.985996037070502 -0.348572047321816 NaN NaN NaN -0.630031477129339 0.980222576799534 -0.350191099670195 -0.632122381846183 1.00061226951217 -0.368489887665987
0.4122 -0.661311865323661 0.980271174621716 -0.318959309298056 NaN NaN NaN -0.666175642747435 0.972876737797532 -0.306701095050097 -0.668262846549355 0.993230340621692 -0.324967494072337
0.4123 -0.684547105928709 0.973578902873151 -0.289031796944442 NaN NaN NaN -0.699399529072626 0.966161807271001 -0.266762278198375 -0.701483038510267 0.986479384086022 -0.284996345575754
0.4124 -0.707106781186558 0.965925826289061 -0.258819045102503 NaN NaN NaN -0.729783925005739 0.960191167545548 -0.230407242539809 -0.657844819994333 0.943463318805791 -0.285618498811458
0.4125 -0.728968627421413 0.957319497532064 -0.22835087011065 NaN NaN NaN -0.757412220650005 0.955077277463689 -0.197665056813684 -0.685600448321518 0.938379037124804 -0.252778588803285
0.4126 -0.750111069630472 0.947768410009577 -0.197657340379105 NaN NaN NaN -0.782370325370937 0.950931561736015 -0.168561236365078 -0.710685660345692 0.934262877390937 -0.223577217045245
0.4127 -0.770513242775793 0.937281989491887 -0.166768746716094 NaN NaN NaN -0.804746583369347 0.947864301312307 -0.14311771794296 -0.733188800666595 0.931225120646738 -0.198036319980143
0.4128 -0.790155012375704 0.925870584809984 -0.13571557243428 NaN NaN NaN -0.824631686850858 0.945984524880829 -0.121352838029972 -0.753200561888062 0.929374795673065 -0.176174233785003
0.4129 -0.809016994374953 0.913545457642595 -0.104528463267642 NaN NaN NaN -0.842118586877585 0.945399901602869 -0.103281314725285 -0.770813895469723 0.928819571723637 -0.158005676253915
0.413 -0.827080574274576 0.90031877140218 -0.0732381971276039 NaN NaN NaN -0.857302401989978 0.946216635188363 -0.0889142331983853 -0.786123920348838 0.929665652600661 -0.143541732251823
0.4131 -0.844327925502022 0.886203579231207 -0.0418756537291844 NaN NaN NaN -0.870280324688995 0.948539359417162 -0.0782590347281673 -0.799227829422469 0.932017672176094 -0.132789842753625
0.4132 -0.860742027003944 0.871213811120187 -0.0104717841162432 NaN NaN NaN -0.881151525870897 0.952471035209048 -0.0713195093381507 -0.847234257294193 0.898969128149756 -0.0517348708555637
0.4133 -0.876306680043872 0.855364260160496 0.0209424198833754 NaN NaN NaN -0.853007593997093 0.884093922720261 -0.0310863287231688 -0.893169285829783 0.86769617769572 0.0254731081340629
0.4134 -0.89100652418837 0.83867056794542 0.0523359562429497 NaN NaN NaN -0.823026332645106 0.817657275666217 0.0053690569788889 -0.900126401334419 0.875307481380649 0.0248189199537705
0.4135 -0.904827052466029 0.821149209133691 0.0836778433323371 NaN NaN NaN -0.828321602822468 0.82727713053607 0.00104447228639731 -0.905285203889646 0.884825295012106 0.0204599088775398
0.4136 -0.917754625683985 0.802817475191109 0.114937150492876 NaN NaN NaN -0.831924409703157 0.83889858991513 -0.00697418021197349 -0.945761248008684 0.859335430454511 0.0864258175541724
0.4137 -0.92977648588825 0.783693457325842 0.146083028562408 NaN NaN NaN -0.870951781453075 0.815605305204033 0.0553464762490412 -0.910568201191925 0.798996509091071 0.111571692100855
0.4138 -0.94088076895423 0.763796028634635 0.177084740319595 NaN NaN NaN -0.908437680043574 0.794563109068796 0.113874570974779 -0.873965051838472 0.740974247320874 0.132990804517598
0.4139 -0.951056516295163 0.743144825477376 0.207911690817787 NaN NaN NaN -0.94449241396079 0.775860406234071 0.168632007726719 -0.910080802531416 0.722366397119357 0.187714405412059
0.414 -0.960293685676948 0.721760228098352 0.238533457578596 NaN NaN NaN -0.979227443351144 0.759583172906284 0.21964427044486 -0.944876740697411 0.706183848535001 0.23869289216241
0.4141 -0.968583161128636 0.699663340513371 0.268919820615265 NaN NaN NaN -0.938736343861311 0.708805408825492 0.229930935035819 -0.941455905486196 0.72951952822885 0.211936377257346
0.4142 -0.975916761938756 0.676875969682655 0.299040792256101 NaN NaN NaN -0.971301416548668 0.697692415346929 0.273609001201739 -0.97401616453182 0.718369870624461 0.255646293907359
0.4143 -0.9822872507287 0.653420603990088 0.328866646738612 NaN NaN NaN -0.928867816191331 0.652237835743309 0.276629980448022 -1.00559668567674 0.709888155102662 0.29570853057408
0.4144 -0.987688340595147 0.629320391049829 0.358367949545317 NaN NaN NaN -0.959719372107254 0.646601544806143 0.313117827301111 -0.962293504371716 0.667140359414041 0.295153144957674
0.4145 -0.992114701314485 0.604599114862377 0.387515586452108 NaN NaN NaN -0.952812005355474 0.569762144735324 0.383049860620149 -0.992391044701022 0.664283532131839 0.328107512569183
0.4146 -0.995561964603088 0.579281172342668 0.41628079226042 NaN NaN NaN -0.945336724718248 0.606967683794368 0.33836904092388 -1.0218551722191 0.664312304409622 0.357542867809481
0.4147 -0.998026728428279 0.553391549243344 0.444635179184935 NaN NaN NaN -0.937409819867032 0.536031380819559 0.401378439047472 -1.01379282921903 0.593274501084029 0.420518328135004
0.4148 -0.999506560365739 0.526955795496664 0.472550764869075 NaN NaN NaN -0.966157296707986 0.542260909459065 0.423896387248921 -1.00539564432563 0.525383782405211 0.480011861920418
0.4149 -1.00000000000001 0.499999999999997 0.50000000000001 NaN NaN NaN -0.994620865783653 0.551566722687277 0.443054143096376 -0.996780297959359 0.460700541634062 0.536079756325297
0.415 -0.999506560365738 0.472550764869062 0.526955795496676 NaN NaN NaN -0.985907884015948 0.489987365654714 0.495920518361234 -0.988063493982683 0.510310408267619 0.477753085715064
0.4151 -0.998026728428278 0.444635179184922 0.553391549243356 NaN NaN NaN -1.01421951365583 0.505745966744187 0.508473546911638 -1.01637130817892 0.526033037439725 0.490338270739199
0.4152 -0.995561964603087 0.416280792260407 0.57928117234268 NaN NaN NaN -1.00558772743804 0.450724424026076 0.554863303411961 -1.00773571327086 0.470975586474773 0.536760126796086
0.4153 -0.992114701314483 0.387515586452094 0.604599114862388 NaN NaN NaN -1.03421316059831 0.473139288253598 0.561073872344715 -0.999347881170359 0.419335679389467 0.580012201780892
0.4154 -0.987688340595144 0.358367949545303 0.629320391049841 NaN NaN NaN -1.02612703009119 0.424865782897804 0.601261247193384 -0.991323462434174 0.37115740677067 0.620166055663504
0.4155 -0.982287250728692 0.328866646738572 0.65342060399012 NaN NaN NaN -1.01851952403974 0.380094767105731 0.638424756934008 -0.983777558923433 0.326481455153033 0.6572961037704
0.4156 -0.975916761938753 0.299040792256087 0.676875969682666 NaN NaN NaN -1.01150508216087 0.338863482887224 0.672641599273646 -1.01383407386028 0.359363993468569 0.654470080391711
0.4157 -0.96858316112864 0.268919820615278 0.699663340513361 NaN NaN NaN -1.00519736961836 0.301205691251057 0.703991678367307 -1.00752223898735 0.321669915795579 0.685852323191768
0.4158 -0.960293685676947 0.238533457578579 0.721760228098369 NaN NaN NaN -0.999709165184106 0.267151638865149 0.732557526318957 -1.00202991951921 0.28757964159937 0.714450277919842
0.4159 -0.951056516295153 0.207911690817742 0.743144825477411 NaN NaN NaN -0.995152250273456 0.236728028185043 0.758424222088413 -0.923449970234507 0.220110409909893 0.703339560324613
0.416 -0.940880768954228 0.177084740319578 0.76379602863465 NaN NaN NaN -0.917618372340512 0.172948527768237 0.744669844572275 -0.920061932426556 0.193369786097227 0.72669214632933
0.4161 -0.929776485888258 0.146083028562419 0.78369345732584 NaN NaN NaN -0.915385856465315 0.149917109662144 0.765468746803172 -0.917825091434143 0.170302222231311 0.747522869202833
0.4162 -0.917754625683982 0.114937150492858 0.802817475191123 NaN NaN NaN -0.914412664084305 0.130574613310175 0.78383805077413 -0.916847581591401 0.150923644097748 0.765923937493653
0.4163 -0.904827052466025 0.0836778433323198 0.821149209133705 NaN NaN NaN -0.914805499246159 0.11493333613291 0.799872163113249 -0.91723610693346 0.135246349003878 0.781989757929582
0.4164 -0.891006524188366 0.0523359562429325 0.838670567945434 NaN NaN NaN -0.916669530728398 0.103001934915086 0.813667595813311 -0.919095836224312 0.123278993621394 0.795816842602918
0.4165 -0.876306680043867 0.0209424198833583 0.855364260160509 NaN NaN NaN -0.92010828857977 0.0947854172411087 0.825322871338661 -0.922530299499205 0.115026585421862 0.807503714077342
0.4166 -0.860742027003954 -0.0104717841162318 0.871213811120185 NaN NaN NaN -0.888214098967396 0.0162662099081301 0.871947889059266 -0.890631822911779 0.0364715510897922 0.854160271821986
0.4167 -0.844327925502017 -0.0418756537292013 0.886203579231218 NaN NaN NaN -0.858161880979014 -0.0584080485787208 0.916569929557735 -0.860575325536319 -0.0382384709821245 0.898813796518443
0.4168 -0.82708057427457 -0.0732381971276206 0.900318771402191 NaN NaN NaN -0.867058991762834 -0.0552246188601291 0.922283610622963 -0.832458701195697 -0.109109668170656 0.941568369366353
0.4169 -0.809016994374946 -0.104528463267658 0.913545457642605 NaN NaN NaN -0.803907393038065 -0.0853527391200541 0.889260132158119 -0.843387271833683 -0.102132948231558 0.945520220065241
0.417 -0.790155012375697 -0.135715572434296 0.925870584809993 NaN NaN NaN -0.816969797047908 -0.0747212156643374 0.891691012712246 -0.782360869577928 -0.12848118700868 0.910842056586608
0.4171 -0.770513242775785 -0.16676874671611 0.937281989491895 NaN NaN NaN -0.795178190925993 -0.13444092620012 0.929619117126113 -0.723621058170417 -0.151096278734236 0.874717336904653
0.4172 -0.750111069630464 -0.197657340379121 0.947768410009585 NaN NaN NaN -0.775696856168199 -0.190382403040852 0.966079259209051 -0.741275843314076 -0.132989348869021 0.874265192183097
0.4173 -0.728968627421424 -0.228350870110638 0.957319497532062 NaN NaN NaN -0.758612588045256 -0.242569939106035 1.00118252715129 -0.724252500607356 -0.1852784710127 0.909530971620055
0.4174 -0.707106781186549 -0.258819045102519 0.965925826289068 NaN NaN NaN -0.707000233302085 -0.254021927973349 0.961022161275433 -0.709710426753931 -0.233841329462413 0.943551756216344
0.4175 -0.684547105928678 -0.289031796944485 0.973578902873163 NaN NaN NaN -0.658016504091701 -0.261844733562428 0.919861237654128 -0.697731363795449 -0.278709318153798 0.976440681949247
0.4176 -0.66131186532365 -0.318959309298071 0.980271174621721 NaN NaN NaN -0.6487498409649 -0.303082602849475 0.951832443814375 -0.688394405109133 -0.31991733701663 1.00831174212576
0.4177 -0.637423989748698 -0.348572047321804 0.985996037070502 NaN NaN NaN -0.642201524554997 -0.340698821202914 0.982900345757911 -0.681775917563312 -0.357503757781297 1.03927967534461
0.4178 -0.612907053652972 -0.377840786818471 0.990747840471442 NaN NaN NaN -0.638445120287519 -0.374735194627069 1.01318031491459 -0.640940003051373 -0.354500923046683 0.995440926098056
0.4179 -0.587785252292455 -0.406736643075818 0.994521895368273 NaN NaN NaN -0.637551319534986 -0.405236922296751 1.04278824183174 -0.603032323028243 -0.348029002196506 0.951061325224749
0.418 -0.562083377852123 -0.435231099372334 0.997314477224456 NaN NaN NaN -0.602578406751384 -0.395243088886484 0.997821495637868 -0.605129972404473 -0.375145890488149 0.980275862892622
0.4181 -0.535826794978999 -0.463296035119856 0.999122830098855 NaN NaN NaN -0.570666089749212 -0.381880513832447 0.952546603581658 -0.610222602426435 -0.398828350917678 1.00905095334411
0.4182 -0.509041415750384 -0.490903753615124 0.999945169365509 NaN NaN NaN -0.57888537946857 -0.402213643857729 0.981099023326299 -0.618371876861544 -0.419131483161287 1.03750336002283
0.4183 -0.481753674101714 -0.518027009373128 0.999780683474842 NaN NaN NaN -0.59021971886099 -0.41922568837105 1.00944540723204 -0.555617398273407 -0.473123046301113 1.02874044457452
0.4184 -0.453990499739531 -0.544639035015038 0.998629534754569 NaN NaN NaN -0.530705518577132 -0.469987545357513 1.00069306393465 -0.496164444321637 -0.523789504614124 1.01995394893576
0.4185 -0.425779291565068 -0.570713567684431 0.9964928592495 NaN NaN NaN -0.474544809960851 -0.517488757613792 0.992033567574643 -0.440064873631037 -0.571195487053221 1.01126036068426
0.4186 -0.397147890634788 -0.596224874965605 0.993372765600393 NaN NaN NaN -0.421786154121934 -0.56179696919075 0.983583123312684 -0.387367247503278 -0.615408637370391 1.00277588487367
0.4187 -0.36812455268467 -0.621147780278312 0.989272332962982 NaN NaN NaN -0.372474766901895 -0.602982772540716 0.975457539442611 -0.338116781971411 -0.656499547719618 0.994616329691028
0.4188 -0.338737920245295 -0.645457687723943 0.984195607969238 NaN NaN NaN -0.326652474229884 -0.641119639210054 0.967772113439937 -0.366374229779602 -0.657532226037536 1.02390645581714
0.4189 -0.309016994374936 -0.669130606358862 0.978147600733798 NaN NaN NaN -0.28435767082409 -0.676283847689763 0.960641518513853 -0.3240091186086 -0.692667384132006 1.01667650274061
0.419 -0.278991106039229 -0.692143173870401 0.971134279909631 NaN NaN NaN -0.245625282279362 -0.708554408495343 0.954179690774705 -0.285206546743866 -0.724908945971714 1.01011549271558
0.4191 -0.248689887164839 -0.714472679632809 0.963162566797648 NaN NaN NaN -0.210486730578482 -0.738012986549828 0.94849971712831 -0.249997935947912 -0.754338576388665 1.00433651233658
0.4192 -0.218143241396539 -0.736097087119731 0.95424032851627 NaN NaN NaN -0.178969903061108 -0.764743820946638 0.943713724007745 -0.218411173340516 -0.781040514385449 0.999451687725965
0.4193 -0.187381314585733 -0.756995055651745 0.944376370237478 NaN NaN NaN -0.151099124881025 -0.788833642171379 0.939932767052404 -0.190470583855975 -0.805101490356981 0.995572074212956
0.4194 -0.156434465040224 -0.77714596145697 0.933580426497194 NaN NaN NaN -0.126895134978887 -0.810371586864309 0.937266721843196 -0.16619690621584 -0.826610640853005 0.992807547068845
0.4195 -0.125333233564309 -0.796529918024187 0.921863151588497 NaN NaN NaN -0.106375065594146 -0.829449110207642 0.935824175801788 -0.145607272440852 -0.845659420965349 0.991266693406201
0.4196 -0.0941083133185036 -0.815127795728555 0.909236109047058 NaN NaN NaN -0.0895524253364069 -0.846159896024028 0.935712321360435 -0.128715190922288 -0.862341514426453 0.991056705348741
0.4197 -0.062790519529315 -0.832921240710093 0.895711760239408 NaN NaN NaN -0.0764370858328974 -0.860599764675055 0.937036850507952 -0.0785210697575261 -0.839743278195967 0.918264347953493
0.4198 -0.0314107590781423 -0.849892692986851 0.881303452064993 NaN NaN NaN -0.0670352719652406 -0.872866578850602 0.939901850815842 -0.0321061039128829 -0.815037545176089 0.847143649088972
0.4199 1.94289029309402e-15 -0.866025403784434 0.866025403784432 NaN NaN NaN -0.0243400923932543 -0.846050684030167 0.870390776423421 -0.0264822125070288 -0.825333471432606 0.851815683939635
0.42 0.0314107590781463 -0.881303452064995 0.849892692986848 NaN NaN NaN -0.0224348972336542 -0.854338170572782 0.876773067806436 -0.0245732257809201 -0.833657627576021 0.858230853356941
0.4201 0.062790519529319 -0.895711760239409 0.83292124071009 NaN NaN NaN -0.0242398623180536 -0.860757356954489 0.884997219272542 -0.0263744060099082 -0.840113418653115 0.866487824663023
0.4202 0.0941083133185076 -0.90923610904706 0.815127795728552 NaN NaN NaN 0.0442723264565977 -0.902422757701769 0.858150431245171 -0.0318773657028829 -0.844805895993324 0.876683261696207
0.4203 0.125333233564313 -0.921863151588498 0.796529918024185 NaN NaN NaN 0.108963757474826 -0.942365996686504 0.833402239211677 0.0329488507648519 -0.884851117197358 0.851902266432506
0.4204 0.156434465040256 -0.933580426497205 0.777145961456949 NaN NaN NaN 0.169850321280573 -0.980695222143578 0.810844900863005 0.0939699614489839 -0.923282144364529 0.829312182915546
0.4205 0.187381314585737 -0.94437637023748 0.756995055651742 NaN NaN NaN 0.189942058922196 -0.943500987325325 0.75355892840313 0.151205471132058 -0.960208457690489 0.809002986558431
0.4206 0.218143241396543 -0.954240328516271 0.736097087119729 NaN NaN NaN 0.2063370398799 -0.905043936772497 0.698706896892597 0.204678479413552 -0.995740761430458 0.791062282016906
0.4207 0.248689887164871 -0.963162566797657 0.714472679632786 NaN NaN NaN 0.25607128296669 -0.939454584419858 0.683383301453168 0.254415658163135 -1.02999087510933 0.775575216946194
0.4208 0.278991106039233 -0.971134279909632 0.692143173870399 NaN NaN NaN 0.22808099316117 -0.935686119451222 0.707605126290051 0.263437762136174 -0.989052697006478 0.725614934870304
0.4209 0.309016994374967 -0.978147600733805 0.669130606358838 NaN NaN NaN 0.270568772374645 -0.967936695380776 0.697367923006131 0.268853496327107 -0.947189887123458 0.678336390796351
0.421 0.338737920245299 -0.984195607969239 0.64545768772394 NaN NaN NaN 0.309421666371324 -0.999245728583582 0.689824062212258 0.270699963061619 -0.904516715687744 0.633816752626124
0.4211 0.368124552684674 -0.989272332962983 0.621147780278309 NaN NaN NaN 0.344680340925345 -1.02972839207384 0.685048051148495 0.306027175281891 -0.935167050145834 0.629139874863944
0.4212 0.397147890634791 -0.993372765600393 0.596224874965602 NaN NaN NaN 0.37638886902525 -1.05950041584581 0.683111546820564 0.33780411973593 -0.965106448106945 0.627302328371015
0.4213 0.425779291565072 -0.9964928592495 0.570713567684428 NaN NaN NaN 0.441604150938713 -1.05166850980805 0.610064358869335 0.366078233594221 -0.994451083316824 0.628372849722603
0.4214 0.45399049973956 -0.998629534754571 0.54463903501501 NaN NaN NaN 0.429283044095173 -1.00641468320538 0.577131639110203 0.390900271426623 -1.02331745855434 0.632417187127719
0.4215 0.481753674101718 -0.999780683474842 0.518027009373124 NaN NaN NaN 0.413629626960436 -0.960930507163151 0.547300880202715 0.412324255360609 -1.05182229111384 0.639498035753234
0.4216 0.509041415750388 -0.999945169365508 0.490903753615121 NaN NaN NaN 0.468719946409912 -0.952342029860068 0.483622083450156 0.467416885326291 -1.04307293476307 0.57565604943678
0.4217 0.535826794979002 -0.999122830098855 0.463296035119853 NaN NaN NaN 0.483454877235818 -0.980700314539473 0.497245437303655 0.519163585890689 -1.03426116183983 0.515097575949139
0.4218 0.562083377852126 -0.997314477224456 0.43523109937233 NaN NaN NaN 0.494972999444445 -1.00904694763137 0.514073948186921 0.567627966765073 -1.02550352857234 0.457875561807272
0.4219 0.587785252292481 -0.99452189536827 0.406736643075788 NaN NaN NaN 0.54035030637736 -1.00048889416065 0.46013858778329 0.612876673934133 -1.01691634684652 0.404039672912389
0.422 0.612907053652997 -0.990747840471438 0.377840786818441 NaN NaN NaN 0.582581328828363 -0.992217193770091 0.409635864941728 0.654979324243699 -1.00861556975806 0.353636245514359
0.4221 0.637423989748701 -0.985996037070501 0.3485720473218 NaN NaN NaN 0.621738586562539 -0.98434732676205 0.36260874019951 0.694008437055963 -1.00071667751806 0.306708240462093
0.4222 0.661311865323653 -0.98027117462172 0.318959309298067 NaN NaN NaN 0.657897430650779 -0.976994186925836 0.319096756275057 0.656020436415818 -0.956325100512822 0.300304664097005
0.4223 0.684547105928702 -0.973578902873156 0.289031796944454 NaN NaN NaN 0.691135969465127 -0.970271968487616 0.279135999022489 0.615243370898332 -0.912630003179835 0.297386632281503
0.4224 0.707106781186572 -0.965925826289059 0.258819045102487 NaN NaN NaN 0.721534991952394 -0.964294053750125 0.24275906179773 0.645776723777777 -0.906754115095166 0.260977391317388
0.4225 0.728968627421427 -0.957319497532061 0.228350870110634 NaN NaN NaN 0.749177888261718 -0.959172901533047 0.209995013271328 0.673553712713614 -0.901734808943072 0.228181096229458
0.4226 0.750111069630466 -0.947768410009583 0.197657340379117 NaN NaN NaN 0.774150567804436 -0.955019936524178 0.180869368719742 0.698660247538025 -0.897683509730992 0.199023262192967
0.4227 0.770513242775788 -0.937281989491894 0.166768746716106 NaN NaN NaN 0.796541374827103 -0.951945439650551 0.155404064823448 0.721184672917669 -0.894710498705032 0.173525825787363
0.4228 0.790155012375699 -0.925870584809992 0.135715572434292 NaN NaN NaN 0.816441001581004 -0.950058439577719 0.133617437996716 0.741217681523187 -0.89292480484926 0.151707123326073
0.4229 0.809016994374966 -0.913545457642591 0.104528463267626 NaN NaN NaN 0.833942399173834 -0.949466605444297 0.115524206270463 0.758852224880889 -0.892434097620234 0.133581872739345
0.423 0.827080574274572 -0.900318771402189 0.0732381971276168 NaN NaN NaN 0.849140686191544 -0.950276140937588 0.101135454746044 0.774183421994605 -0.893344581022645 0.11916115902804
0.4231 0.844327925502019 -0.886203579231216 0.0418756537291974 NaN NaN NaN 0.862133055180512 -0.952591679814854 0.0904586246343426 0.787308465827844 -0.895760889130575 0.108452423302731
0.4232 0.860742027003956 -0.871213811120183 0.0104717841162278 NaN NaN NaN 0.836009213770432 -0.882497256349517 0.0464880425790853 0.798326527738607 -0.899785983157522 0.101459455418914
0.4233 0.876306680043869 -0.855364260160507 -0.0209424198833622 NaN NaN NaN 0.844954647394027 -0.88826292452741 0.0433082771333825 0.807338659961126 -0.905521050176721 0.098182390215595
0.4234 0.891006524188381 -0.838670567945416 -0.0523359562429647 NaN NaN NaN 0.851997103121715 -0.89583782493691 0.0438407218151949 0.851457159542692 -0.876055940279874 0.0245987807371827
0.4235 0.904827052466027 -0.821149209133703 -0.0836778433323237 NaN NaN NaN 0.894250558159153 -0.86830983641507 -0.0259407217440825 0.893711570283771 -0.848562965822307 -0.0451486044614633
0.4236 0.917754625683995 -0.802817475191104 -0.11493715049289 NaN NaN NaN 0.934746133672773 -0.842849204326414 -0.0918969293463583 0.93420809980943 -0.823137285822804 -0.111070813986627
0.4237 0.92977648588826 -0.783693457325837 -0.146083028562423 NaN NaN NaN 0.973591510303717 -0.819548927002161 -0.154042583301556 0.973054428763805 -0.799871898722276 -0.173182530041529
0.4238 0.940880768954229 -0.763796028634648 -0.177084740319582 NaN NaN NaN 0.936876809283971 -0.761490287318829 -0.175386521965142 1.01035960500569 -0.778857550818656 -0.23150205418703
0.4239 0.951056516295163 -0.74314482547739 -0.207911690817773 NaN NaN NaN 0.898862279133982 -0.705836660281411 -0.193025618852571 1.0092244731421 -0.79719211023591 -0.212032362906195
0.424 0.960293685676956 -0.721760228098347 -0.23853345757861 NaN NaN NaN 0.933678074159223 -0.689683369438573 -0.243994704720651 0.969825999743633 -0.743867656341639 -0.225958343401994
0.4241 0.968583161128641 -0.699663340513358 -0.268919820615282 NaN NaN NaN 0.930277060660485 -0.713048255087546 -0.217228805572938 0.929351540870022 -0.693117708827196 -0.236233832042827
0.4242 0.975916761938754 -0.676875969682663 -0.299040792256091 NaN NaN NaN 0.962857106334028 -0.701927751743555 -0.260929354590473 0.887914298095788 -0.645023019367572 -0.242891278728216
0.4243 0.982287250728693 -0.653420603990117 -0.328866646738575 NaN NaN NaN 0.994457379084408 -0.693475138878922 -0.300982240205486 0.919647220103299 -0.636671128248686 -0.282976091854613
0.4244 0.987688340595145 -0.629320391049838 -0.358367949545307 NaN NaN NaN 1.02519284104818 -0.687765857647482 -0.337426983400701 0.950515096534161 -0.631062390484849 -0.319452706049311
0.4245 0.992114701314487 -0.604599114862363 -0.387515586452124 NaN NaN NaN 0.981160122519398 -0.647863059787593 -0.333297062731806 0.980633484721808 -0.62826942144188 -0.352364063279928
0.4246 0.995561964603087 -0.579281172342677 -0.416280792260411 NaN NaN NaN 1.01064412884266 -0.647920896408032 -0.362723232434624 1.01011842319739 -0.628361938929398 -0.381756484267989
0.4247 0.998026728428278 -0.553391549243353 -0.444635179184925 NaN NaN NaN 1.03961109277406 -0.650931032604836 -0.38868006016922 1.03908631763119 -0.631406694607921 -0.40767962302327
0.4248 0.999506560365738 -0.526955795496673 -0.472550764869066 NaN NaN NaN 1.03116820938654 -0.582938261490906 -0.448229947895635 1.03064436309908 -0.563448481699001 -0.467195881400083
0.4249 1.00000000000001 -0.499999999999982 -0.500000000000025 NaN NaN NaN 1.02250724541279 -0.518153148918114 -0.504354096494675 0.984974863024755 -0.535707329474885 -0.44926753354987
0.425 0.999506560365738 -0.472550764869047 -0.526955795496691 NaN NaN NaN 1.01374490457209 -0.456632934128052 -0.557111970444041 0.976278954744559 -0.474156043671272 -0.502122911073287
0.4251 0.998026728428278 -0.444635179184931 -0.553391549243347 NaN NaN NaN 1.00499779919295 -0.398431646154055 -0.606566153038897 0.967598164339852 -0.415923739679619 -0.551674424660234
0.4252 0.995561964603085 -0.416280792260391 -0.579281172342694 NaN NaN NaN 1.03339179878154 -0.417618977103919 -0.615772821677619 0.996058361524938 -0.435080109510379 -0.560978252014558
0.4253 0.992114701314484 -0.387515586452104 -0.60459911486238 NaN NaN NaN 0.987949091931211 -0.403082974875516 -0.584866117055695 1.02470066172475 -0.457522664276161 -0.567177997448586
0.4254 0.987688340595141 -0.358367949545287 -0.629320391049854 NaN NaN NaN 1.01695431243789 -0.428952396273045 -0.588001916164849 1.01663136840238 -0.409276800446194 -0.60735456795619
0.4255 0.982287250728694 -0.328866646738582 -0.653420603990112 NaN NaN NaN 1.00936304215624 -0.384174147148766 -0.625188895007478 1.00904066973377 -0.364533377254268 -0.644507292479503
0.4256 0.975916761938749 -0.29904079225607 -0.676875969682679 NaN NaN NaN 1.00236480730975 -0.342935642401098 -0.659429164908657 1.00204300548856 -0.323329636796825 -0.678713368691735
0.4257 0.968583161128635 -0.268919820615261 -0.699663340513374 NaN NaN NaN 0.996073273113076 -0.305270643016154 -0.690802630096923 0.995752040883195 -0.285699340169088 -0.710052700714107
0.4258 0.96029368567695 -0.238533457578589 -0.721760228098361 NaN NaN NaN 0.990601218388866 -0.27120939563923 -0.719391822749636 0.990280554742117 -0.251672734125263 -0.738607820616854
0.4259 0.951056516295156 -0.207911690817752 -0.743144825477404 NaN NaN NaN 0.986060424603174 -0.24077860270329 -0.745281821899884 0.985740328533162 -0.22127652120704 -0.764463807326122
0.426 0.940880768954232 -0.177084740319589 -0.763796028634643 NaN NaN NaN 0.982561565884507 -0.214001396055196 -0.768560169829311 0.982242036386618 -0.194533833369807 -0.78770820301681
0.4261 0.929776485888252 -0.146083028562401 -0.78369345732585 NaN NaN NaN 0.980214100135109 -0.190897314105708 -0.7893167860294 0.905876209582691 -0.134454745820754 -0.771421463761936
0.4262 0.917754625683986 -0.114937150492869 -0.802817475191117 NaN NaN NaN 0.979126161341919 -0.17148228252582 -0.8076438788161 0.904919849338401 -0.11513961795317 -0.789780231385231
0.4263 0.90482705246603 -0.0836778433323305 -0.821149209133699 NaN NaN NaN 0.979404453193489 -0.155768598508459 -0.82363585468503 0.905329486843985 -0.0995256608178955 -0.80580382602609
0.4264 0.891006524188371 -0.0523359562429432 -0.838670567945428 NaN NaN NaN 0.907135217484032 -0.106755455299209 -0.800379762184823 0.907210290929696 -0.0876215312854094 -0.819588759644287
0.4265 0.876306680043859 -0.0209424198833407 -0.855364260160518 NaN NaN NaN 0.910590851131747 -0.0985322938697832 -0.812058557261964 0.910665791696925 -0.0794322370257106 -0.831233554671214
0.4266 0.860742027003945 0.0104717841162493 -0.871213811120194 NaN NaN NaN 0.915722970757353 -0.0940253811646565 -0.821697589592697 0.915797778677243 -0.0749591315452002 -0.840838647132043
0.4267 0.844327925502023 0.0418756537291904 -0.886203579231213 NaN NaN NaN 0.922631525199214 -0.0932324150636674 -0.829399110135547 0.885696737396694 -0.000180986206009648 -0.885515751190684
0.4268 0.82708057427456 0.0732381971276383 -0.900318771402199 NaN NaN NaN 0.894405060982303 -0.0221285135532993 -0.872276547429004 0.820526184682076 0.033748750359253 -0.854274935041329
0.4269 0.809016994374936 0.104528463267676 -0.913545457642612 NaN NaN NaN 0.868214522849385 0.0451459855651163 -0.913360508414502 0.794466412639852 0.100924346357774 -0.895390758997626
0.427 0.790155012375686 0.135715572434314 -0.92587058481 NaN NaN NaN 0.844153639510055 0.108604554948056 -0.95275819445811 0.807545527246293 0.0902652610561523 -0.897810788302445
0.4271 0.770513242775792 0.166768746716099 -0.937281989491892 NaN NaN NaN 0.822313917810496 0.168264291753326 -0.990578209563822 0.822780065455018 0.0759385319068455 -0.898718597361863
0.4272 0.750111069630452 0.197657340379138 -0.94776841000959 NaN NaN NaN 0.765775089328036 0.187136437705515 -0.952911527033551 0.803249875200107 0.13198355836529 -0.935233433565397
0.4273 0.728968627421412 0.228350870110655 -0.957319497532067 NaN NaN NaN 0.711698919484907 0.202320255838493 -0.9140191753234 0.786116838054596 0.18427446076469 -0.970391298819286
0.4274 0.707106781186537 0.258819045102536 -0.965925826289072 NaN NaN NaN 0.660169602239664 0.213843486906502 -0.874013089146166 0.771465263922249 0.232839096319061 -1.00430436024131
0.4275 0.684547105928686 0.289031796944474 -0.973578902873161 NaN NaN NaN 0.648278226862205 0.258746871909042 -0.907025098771247 0.722367431189141 0.240699395657695 -0.963066826846836
0.4276 0.661311865323659 0.31895930929806 -0.980271174621719 NaN NaN NaN 0.639028800549324 0.299990224431328 -0.939019024980652 0.675977403191689 0.244965229018192 -0.92094263220988
0.4277 0.637423989748684 0.348572047321821 -0.985996037070505 NaN NaN NaN 0.632497690444069 0.337611916314643 -0.970109606758712 0.669380893819875 0.282684315500627 -0.952065209320502
0.4278 0.61290705365298 0.377840786818461 -0.990747840471441 NaN NaN NaN 0.628758462025966 0.371653753580493 -1.00041221560646 0.665576381892341 0.316823374976522 -0.982399756868863
0.4279 0.587785252292464 0.406736643075808 -0.994521895368272 NaN NaN NaN 0.627881806721445 0.402160935420833 -1.03004274214228 0.664634558630623 0.347427606942965 -1.01206216557359
0.428 0.562083377852131 0.435231099372324 -0.997314477224455 NaN NaN NaN 0.629935472350207 0.429182009839229 -1.05911748218944 0.592604245026083 0.411555023020018 -1.0041592680461
0.4281 0.535826794978984 0.463296035119872 -0.999122830098856 NaN NaN NaN 0.634984196476222 0.452768825986689 -1.08775302246291 0.523700119043012 0.472182502360495 -0.995882621403506
0.4282 0.509041415750369 0.49090375361514 -0.999945169365509 NaN NaN NaN 0.569070716105289 0.509985946551137 -1.07905666265643 0.532002538835438 0.492355797279815 -1.02435833611525
0.4283 0.481753674101724 0.518027009373118 -0.999780683474842 NaN NaN NaN 0.543412964203674 0.48979777007708 -1.03321073428075 0.506410397848247 0.472198826284428 -0.978609224132675
0.4284 0.453990499739541 0.544639035015029 -0.99862953475457 NaN NaN NaN 0.52099107549135 0.466415787396921 -0.98740686288827 0.521063467230511 0.485857457160962 -1.00692092439147
0.4285 0.425779291565052 0.570713567684446 -0.996492859249498 NaN NaN NaN 0.464847561502398 0.513923321687979 -0.978770883190378 0.538938751731525 0.49632111625841 -1.03525986798994
0.4286 0.397147890634771 0.596224874965619 -0.993372765600391 NaN NaN NaN 0.41210606985621 0.558237844109673 -0.970343913965884 0.486066118197613 0.540666794697992 -1.0267329128956
0.4287 0.36812455268468 0.621147780278304 -0.989272332962984 NaN NaN NaN 0.362811816448167 0.59942994713414 -0.962241763582308 0.436640955023836 0.581889998593993 -1.01853095361783
0.4288 0.338737920245305 0.645457687723935 -0.98419560796924 NaN NaN NaN 0.317006627261193 0.637573102327514 -0.954579729588708 0.390705087782264 0.620064199610157 -1.01076928739242
0.4289 0.309016994374946 0.669130606358854 -0.9781476007338 NaN NaN NaN 0.348747823690971 0.635734124888624 -0.984481948579595 0.348296910834634 0.655265676354656 -1.00356258718929
0.429 0.278991106039212 0.692143173870414 -0.971134279909627 NaN NaN NaN 0.309901464157631 0.668076458966821 -0.977977923124452 0.309451349419977 0.687573439459953 -0.99702478887993
0.4291 0.24868988716485 0.714472679632802 -0.963162566797651 NaN NaN NaN 0.274649143197528 0.697606683254764 -0.972255826452293 0.274199825165882 0.717069153965844 -0.991268979131727
0.4292 0.21814324139655 0.736097087119724 -0.954240328516273 NaN NaN NaN 0.243018747793258 0.724409037070735 -0.967427784863993 0.242570225057444 0.743837059082301 -0.986407284139745
0.4293 0.187381314585716 0.756995055651757 -0.944376370237473 NaN NaN NaN 0.215034602742176 0.748570251124802 -0.963604853866978 0.214586873894517 0.767963885411256 -0.982550759305773
0.4294 0.156434465040235 0.777145961456963 -0.933580426497197 NaN NaN NaN 0.190717446629137 0.770179462281301 -0.960896908910437 0.190270510264444 0.789538769709141 -0.979809279973585
0.4295 0.125333233564292 0.796529918024198 -0.92186315158849 NaN NaN NaN 0.170084411338423 0.789328125946084 -0.959412537284507 0.13262880274209 0.771643703962195 -0.904272506704285
0.4296 0.0941083133185144 0.815127795728548 -0.909236109047063 NaN NaN NaN 0.153149005125099 0.80610992616509 -0.959258931290188 0.115759693199153 0.788456805722943 -0.904216498922097
0.4297 0.0627905195292974 0.832921240710102 -0.8957117602394 NaN NaN NaN 0.139921099262477 0.820620683522781 -0.960541782785257 0.102597966661382 0.802998809218445 -0.905596775879826
0.4298 0.0314107590781246 0.84989269298686 -0.881303452064985 NaN NaN NaN 0.130406918278894 0.83295826093152 -0.963365179210414 0.0931498478648144 0.815367577459129 -0.908517425323943
0.4299 8.82627304576999e-15 0.866025403784428 -0.866025403784437 NaN NaN NaN 0.0505901071695958 0.880231930716694 -0.93082203788629 0.0874179086358524 0.825662919556353 -0.913080828192205
0.43 -0.0314107590781355 0.88130345206499 -0.849892692986854 NaN NaN NaN 0.0116289860015096 0.851449452918854 -0.863078438920364 0.0854010653319844 0.833986492574429 -0.919387557906413
0.4301 -0.0627905195293366 0.895711760239417 -0.832921240710081 NaN NaN NaN -0.0235563856929642 0.82086428903766 -0.797307903344696 0.0130756532662373 0.87745116487023 -0.890526818136467
0.4302 -0.0941083133185251 0.909236109047067 -0.815127795728542 NaN NaN NaN -0.0919839747983301 0.862600300774169 -0.770616325975839 -0.0554167747859113 0.919087017469119 -0.863670242683207
0.4303 -0.125333233564303 0.921863151588494 -0.796529918024191 NaN NaN NaN -0.0825720292654175 0.865604562454312 -0.783032533188895 -0.0830790167463349 0.884981833982074 -0.801902817235739
0.4304 -0.156434465040217 0.933580426497191 -0.777145961456974 NaN NaN NaN -0.0694863799776169 0.867060192836442 -0.797573812858825 -0.107001933399311 0.849393703155875 -0.742391769756563
0.4305 -0.187381314585727 0.944376370237476 -0.75699505565175 NaN NaN NaN -0.126765225758849 0.904086019381634 -0.777320793622785 -0.164214376407426 0.886450799502498 -0.722236423095071
0.4306 -0.21814324139656 0.954240328516277 -0.736097087119716 NaN NaN NaN -0.180281493433327 0.939717660201793 -0.759436166768466 -0.217664358842125 0.922113654776335 -0.704449295934209
0.4307 -0.24868988716486 0.963162566797654 -0.714472679632794 NaN NaN NaN -0.230061855006488 0.974066935133572 -0.744005080127085 -0.193359625876993 0.919484625600099 -0.726124999723105
0.4308 -0.278991106039223 0.971134279909629 -0.692143173870406 NaN NaN NaN -0.276136528681135 1.00724666939136 -0.731110140710227 -0.239499262735484 0.952760970900133 -0.713261708164649
0.4309 -0.309016994374956 0.978147600733802 -0.669130606358846 NaN NaN NaN -0.28152978597284 0.965351656059101 -0.683821870086261 -0.281966831537681 0.984981324231767 -0.703014492694086
0.431 -0.338737920245315 0.984195607969242 -0.645457687723926 NaN NaN NaN -0.283353815592382 0.92264633817446 -0.639292522582078 -0.320799550895642 1.01626018833085 -0.695460637435207
0.4311 -0.36812455268469 0.989272332962985 -0.621147780278295 NaN NaN NaN -0.318658630411521 0.953264583083048 -0.634605952671527 -0.319028623208279 0.972693809493062 -0.653665186284783
0.4312 -0.397147890634781 0.993372765600392 -0.596224874965611 NaN NaN NaN -0.350413217107975 0.983171948293366 -0.632758731185391 -0.313773091703174 0.928547858222665 -0.614774766519491
0.4313 -0.425779291565088 0.996492859249501 -0.570713567684414 NaN NaN NaN -0.378665012782055 1.01248460745063 -0.633819594668574 -0.342089740637098 0.957957202373989 -0.61586746173689
0.4314 -0.453990499739551 0.99862953475457 -0.544639035015019 NaN NaN NaN -0.403464771933578 1.04131906323335 -0.637854291299774 -0.366954238257774 0.986888172017705 -0.61993393375993
0.4315 -0.481753674101733 0.999780683474842 -0.518027009373109 NaN NaN NaN -0.461875979932011 1.03278256952378 -0.570906589591769 -0.388420606825933 1.01545748465088 -0.62703687782495
0.4316 -0.509041415750378 0.999945169365509 -0.49090375361513 NaN NaN NaN -0.516880903023496 1.02406691360383 -0.507186010580337 -0.44355554640471 1.00677249424364 -0.563216947838932
0.4317 -0.535826794979017 0.999122830098854 -0.463296035119837 NaN NaN NaN -0.494521125331615 0.978279318149524 -0.48375819281791 -0.495344481693919 0.998024973335794 -0.502680491641875
0.4318 -0.562083377852141 0.997314477224455 -0.435231099372314 NaN NaN NaN -0.543029123521175 0.969620773108822 -0.426591649587648 -0.543851022537373 0.989331478357218 -0.445480455819845
0.4319 -0.587785252292473 0.994521895368271 -0.406736643075798 NaN NaN NaN -0.588321370802479 0.961132504222977 -0.372811133420498 -0.589141815052082 0.980808321395114 -0.391666506343032
0.432 -0.612907053652989 0.99074784047144 -0.377840786818451 NaN NaN NaN -0.5934580208461 0.989939928210042 -0.396481907363942 -0.594277012904054 1.00958091905804 -0.41530390615399
0.4321 -0.637423989748692 0.985996037070503 -0.34857204732181 NaN NaN NaN -0.595586563452885 1.01908355528875 -0.423496991835867 -0.633413569201486 1.00168031814351 -0.368266748942029
0.4322 -0.661311865323667 0.980271174621717 -0.31895930929805 NaN NaN NaN -0.631791696791813 1.01166893210253 -0.379877235310713 -0.669551748494656 0.994296498800024 -0.324744750305368
0.4323 -0.684547105928694 0.973578902873158 -0.289031796944464 NaN NaN NaN -0.665076442924577 1.00488533914023 -0.339808896215649 -0.702769659090756 0.987543655157454 -0.284773996066699
0.4324 -0.707106781186544 0.965925826289069 -0.258819045102525 NaN NaN NaN -0.695521590943006 0.99884615851196 -0.303324567568954 -0.659129163248041 0.944525706110518 -0.285396542862477
0.4325 -0.728968627421419 0.957319497532064 -0.228350870110645 NaN NaN NaN -0.723210531141003 0.993663848845132 -0.270453317704129 -0.686882518279328 0.939439543997103 -0.252557025717775
0.4326 -0.750111069630478 0.947768410009578 -0.1976573403791 NaN NaN NaN -0.748229173074413 0.989449834635597 -0.241220661561184 -0.711965461031353 0.935321507159188 -0.223356046127834
0.4327 -0.770513242775799 0.937281989491888 -0.166768746716088 NaN NaN NaN -0.770665861134041 0.986314396618784 -0.215648535484743 -0.734466336096732 0.932281876633424 -0.197815540536692
0.4328 -0.790155012375693 0.925870584809996 -0.135715572434303 NaN NaN NaN -0.753601824403262 0.910347636645175 -0.156745812241913 -0.754475836072194 0.930429681194794 -0.1759538451226
0.4329 -0.809016994374959 0.913545457642596 -0.104528463267637 NaN NaN NaN -0.771214447747666 0.909826090890757 -0.13861164314309 -0.77208691241027 0.929872590091146 -0.157785677680875
0.433 -0.827080574274582 0.900318771402181 -0.0732381971275991 NaN NaN NaN -0.786523763646648 0.910705790352165 -0.124182026705517 -0.787394684041135 0.930716807118821 -0.143322123077686
0.4331 -0.844327925502028 0.886203579231208 -0.0418756537291797 NaN NaN NaN -0.799626964995045 0.913091369006869 -0.113464404011824 -0.800496343854781 0.933066966143931 -0.13257062228915
0.4332 -0.86074202700395 0.871213811120189 -0.0104717841162385 NaN NaN NaN -0.847632686394215 0.880076324660017 -0.0324436382658022 -0.848500526447725 0.900016564860459 -0.0515160384127339
0.4333 -0.876306680043878 0.855364260160498 0.0209424198833799 NaN NaN NaN -0.893567009707712 0.848836814590815 0.0447301951168971 -0.894433313678692 0.868741760436644 0.0256915532420485
0.4334 -0.891006524188376 0.838670567945422 0.052335956242954 NaN NaN NaN -0.9005234212385 0.856481499470878 0.0440419217676219 -0.901388191845828 0.876351213433332 0.0250369784124965
0.4335 -0.904827052466034 0.821149209133693 0.0836778433323413 NaN NaN NaN -0.905681521065918 0.866032635212538 0.0396488858533797 -0.906544761023658 0.885867179652279 0.0206775813713789
0.4336 -0.91775462568399 0.802817475191111 0.11493715049288 NaN NaN NaN -0.909147400389074 0.877585497096709 0.0315619032923655 -0.910009112406484 0.897384934264012 0.0126241781424721
0.4337 -0.929776485888256 0.783693457325844 0.146083028562412 NaN NaN NaN -0.948038086944125 0.854223736308734 0.0938143506353912 -0.94889827372567 0.873988128343707 0.0749101453819623
0.4338 -0.940880768954235 0.763796028634636 0.177084740319599 NaN NaN NaN -0.985387542273441 0.833113185299719 0.152274356973722 -0.986246206518796 0.852842594232474 0.133403612286322
0.4339 -0.951056516295159 0.743144825477397 0.207911690817763 NaN NaN NaN -0.947287147811116 0.77733278526788 0.169954362543236 -0.948144292215182 0.797027273018736 0.151117019196446
0.434 -0.960293685676954 0.721760228098354 0.238533457578599 NaN NaN NaN -0.907998303880596 0.724043482507736 0.18395482137286 -0.908853931133502 0.74370311088741 0.165150820246092
0.4341 -0.968583161128638 0.699663340513366 0.268919820615272 NaN NaN NaN -0.941652207053878 0.710338087221589 0.23131411983229 -0.942506319840992 0.729962917931395 0.212543401909596
0.4342 -0.975916761938758 0.67687596968265 0.299040792256108 NaN NaN NaN -0.974212118644454 0.699222380892314 0.274989737752139 -0.975064719646389 0.718812475524355 0.256252244122034
0.4343 -0.982287250728696 0.653420603990104 0.328866646738592 NaN NaN NaN -1.00579229294932 0.690774556551651 0.315017736397672 -1.00664338484195 0.710329976589011 0.296313408252942
0.4344 -0.987688340595143 0.629320391049846 0.358367949545297 NaN NaN NaN -1.03650769204197 0.685070055368465 0.351437636673506 -0.963338350872609 0.667581398873491 0.295756951999118
0.4345 -0.992114701314485 0.604599114862371 0.387515586452114 NaN NaN NaN -0.992454946153468 0.645172029096112 0.347282917057357 -0.993434041816825 0.664723790948582 0.328710250868243
0.4346 -0.995561964603089 0.579281172342662 0.416280792260427 NaN NaN NaN -0.947900033941749 0.608225165546438 0.339674868395311 -1.02289632322324 0.664751783965402 0.358144539257839
0.4347 -0.998026728428279 0.553391549243338 0.444635179184941 NaN NaN NaN -0.976978055328473 0.611305563444581 0.365672491883891 -1.05184160069104 0.667732129381958 0.384109471309083
0.4348 -0.999506560365738 0.526955795496682 0.472550764869056 NaN NaN NaN -1.00565549613577 0.617401856292139 0.388253639843632 -1.04337706922511 0.599709620217654 0.443667449007453
0.4349 -1.00000000000001 0.499999999999991 0.500000000000016 NaN NaN NaN -0.99703968983011 0.552555742932803 0.444483946897307 -1.03469449549018 0.534894822231032 0.499799673259146
0.435 -0.999506560365738 0.472550764869056 0.526955795496682 NaN NaN NaN -0.988322426728139 0.490974635327984 0.497347791400155 -1.02591058313772 0.473344974570515 0.552565608567209
0.4351 -0.998026728428277 0.444635179184916 0.553391549243362 NaN NaN NaN -0.979620319299832 0.432712562319908 0.546907756979924 -0.980132481116635 0.452123569488348 0.528008911628286
0.4352 -0.995561964603086 0.416280792260401 0.579281172342686 NaN NaN NaN -1.00805923719259 0.451839215825597 0.556220021366989 -0.971561029167742 0.39719693876151 0.574364090406231
0.4353 -0.992114701314486 0.387515586452114 0.604599114862371 NaN NaN NaN -1.03668029576455 0.474252106864396 0.562428188900154 -0.963237226492958 0.345687620361648 0.617549606131309
0.4354 -0.987688340595143 0.358367949545297 0.629320391049846 NaN NaN NaN -1.02858979841216 0.425976631812436 0.602613166599727 -0.992286187161899 0.371658631909291 0.620627555252608
0.4355 -0.982287250728691 0.328866646738565 0.653420603990126 NaN NaN NaN -1.0209779332448 0.381203649810572 0.639774283434224 -1.02174804293405 0.40100071974372 0.620747323190326
0.4356 -0.975916761938751 0.299040792256081 0.676875969682671 NaN NaN NaN -1.01395913996567 0.339970402862477 0.673988737103194 -1.01472788655577 0.359732431853316 0.654995454702457
0.4357 -0.968583161128638 0.268919820615272 0.699663340513366 NaN NaN NaN -1.00764708372492 0.302310651970767 0.705336431754152 -1.00841446962856 0.322037702041992 0.686376767586572
0.4358 -0.960293685676946 0.238533457578572 0.721760228098374 NaN NaN NaN -1.00215454328079 0.26825464379721 0.733899899483575 -1.0029205709064 0.287946776861738 0.714973794044662
0.4359 -0.951056516295159 0.207911690817763 0.743144825477397 NaN NaN NaN -0.99759330003503 0.237829080791215 0.759764219243816 -0.998357971786772 0.257486358652371 0.740871613134401
0.436 -0.940880768954226 0.177084740319571 0.763796028634655 NaN NaN NaN -0.994074028051975 0.211057094816054 0.78301693323592 -0.994837346329751 0.230679579167775 0.764157767161975
0.4361 -0.929776485888256 0.146083028562412 0.783693457325844 NaN NaN NaN -0.917687258545984 0.150948760986969 0.766738497559015 -0.992468152369267 0.2075459767259 0.784922175643368
0.4362 -0.917754625683979 0.114937150492851 0.802817475191128 NaN NaN NaN -0.916709992668349 0.131604438605457 0.785105554062892 -0.991358523824067 0.188101476905085 0.803257046918982
0.4363 -0.904827052466022 0.083677843332313 0.821149209133709 NaN NaN NaN -0.917098761543695 0.115961338630734 0.801137422912961 -0.917596237690814 0.135348913493871 0.782247324196943
0.4364 -0.891006524188376 0.052335956242954 0.838670567945422 NaN NaN NaN -0.918958733936778 0.104028117841814 0.814930616094964 -0.919455329547886 0.123381376571573 0.796073952976313
0.4365 -0.876306680043864 0.0209424198833515 0.855364260160512 NaN NaN NaN -0.922393439883609 0.0958097838173945 0.826583656066215 -0.922889156517262 0.115128787153556 0.807760369363706
0.4366 -0.86074202700395 -0.0104717841162385 0.871213811120189 NaN NaN NaN -0.9275046688505 0.0913076899727364 0.836196978877763 -0.890990044750586 0.0365735719237585 0.854416472826827
0.4367 -0.844327925502013 -0.0418756537292082 0.886203579231221 NaN NaN NaN -0.897382906298339 0.0165006075789907 0.880882298719349 -0.860932913320146 -0.0381366307256976 0.899069544045843
0.4368 -0.827080574274566 -0.0732381971276275 0.900318771402194 NaN NaN NaN -0.869201132300805 -0.0544674781339753 0.92366861043478 -0.832815656046826 -0.109008008172145 0.94182366421897
0.4369 -0.809016994374959 -0.104528463267637 0.913545457642596 NaN NaN NaN -0.843055205285285 -0.121606401849823 0.964661607135108 -0.843743594872406 -0.102031468171903 0.94577506304431
0.437 -0.790155012375693 -0.135715572434303 0.925870584809996 NaN NaN NaN -0.856048317413291 -0.110910709175707 0.966959026588998 -0.856735488546373 -0.0913704232574831 0.948105911803856
0.4371 -0.770513242775781 -0.166768746716117 0.937281989491898 NaN NaN NaN -0.797178078744713 -0.133556900761099 0.930734979505812 -0.797864033580428 -0.114051201275811 0.91191523485624
0.4372 -0.750111069630459 -0.197657340379128 0.947768410009587 NaN NaN NaN -0.740683740860588 -0.152490479020674 0.893174219881262 -0.74136848155179 -0.133019304750113 0.874387786301903
0.4373 -0.728968627421419 -0.228350870110645 0.957319497532064 NaN NaN NaN -0.760670909490961 -0.130726157413548 0.891397066904509 -0.724344974874787 -0.185308373871688 0.909653348746475
0.4374 -0.707106781186544 -0.258819045102525 0.965925826289069 NaN NaN NaN -0.746064374817374 -0.1793855738125 0.925449948629874 -0.709802737341309 -0.233871179393147 0.943673916734456
0.4375 -0.684547105928673 -0.289031796944491 0.973578902873164 NaN NaN NaN -0.734020965134798 -0.224349949544929 0.958370914679727 -0.697823510992486 -0.278739115249962 0.976562626242448
0.4376 -0.661311865323645 -0.318959309298077 0.980271174621723 NaN NaN NaN -0.724619773618511 -0.265654184843113 0.990273958461623 -0.688486389205035 -0.319947081371739 1.00843347057677
0.4377 -0.637423989748692 -0.34857204732181 0.985996037070503 NaN NaN NaN -0.717937166935243 -0.303336651739419 1.02127381867466 -0.681867738846766 -0.357533449488705 1.03940118833547
0.4378 -0.612907053652966 -0.377840786818477 0.990747840471443 NaN NaN NaN -0.714046710089054 -0.33743915644609 1.05148586653514 -0.64103166181056 -0.354530562199577 0.995562224010137
0.4379 -0.587785252292473 -0.406736643075798 0.994521895368271 NaN NaN NaN -0.639000167407931 -0.405016361657396 1.04401652906533 -0.603123819550832 -0.348058588887907 0.951182408438739
0.438 -0.562083377852117 -0.43523109937234 0.997314477224456 NaN NaN NaN -0.567015226842281 -0.469041845264722 1.036057072107 -0.605221306977621 -0.375175424810914 0.980396731788536
0.4381 -0.535826794978993 -0.463296035119862 0.999122830098855 NaN NaN NaN -0.535165856899433 -0.455548645932775 0.990714502832208 -0.610313775336797 -0.3988578329645 1.0091716083013
0.4382 -0.509041415750378 -0.49090375361513 0.999945169365509 NaN NaN NaN -0.506438518949507 -0.438741919574042 0.945180438523549 -0.618462888395263 -0.419160913024695 1.03762380141996
0.4383 -0.481753674101708 -0.518027009373133 0.999780683474842 NaN NaN NaN -0.443882163131576 -0.4926987721141 0.936580935245676 -0.55570824871612 -0.473152424073471 1.02886067278959
0.4384 -0.453990499739551 -0.544639035015019 0.99862953475457 NaN NaN NaN -0.458645907895238 -0.506321117953424 0.964967025848663 -0.496255133958477 -0.523818830387635 1.02007396434611
0.4385 -0.425779291565062 -0.570713567684437 0.996492859249499 NaN NaN NaN -0.476631671881508 -0.516748556238414 0.993380228119922 -0.440155402746632 -0.571224760919924 1.01138016366656
0.4386 -0.397147890634781 -0.596224874965611 0.993372765600392 NaN NaN NaN -0.497888248907259 -0.524048614664705 1.02193686357196 -0.387457616381751 -0.61543785942216 1.00289547580391
0.4387 -0.368124552684664 -0.621147780278318 0.989272332962981 NaN NaN NaN -0.448442160485373 -0.565301232847255 1.01374339333263 -0.338206990896382 -0.656528718048165 0.994735708944548
0.4388 -0.338737920245288 -0.645457687723948 0.984195607969236 NaN NaN NaN -0.402485405033518 -0.603504796086489 1.00599020112001 -0.292445352410376 -0.694570808046319 0.987016160456695
0.4389 -0.309016994374956 -0.669130606358846 0.978147600733802 NaN NaN NaN -0.360056376847873 -0.638735583082734 0.998791959930607 -0.324230022456099 -0.692630944298261 1.01686096675436
0.439 -0.278991106039223 -0.692143173870406 0.971134279909629 NaN NaN NaN -0.321190001102027 -0.67107260456044 0.992262605662467 -0.359445986213936 -0.687863107324802 1.04730909353874
0.4391 -0.248689887164833 -0.714472679632814 0.963162566797647 NaN NaN NaN -0.285917699358244 -0.700597525651231 0.986515225009475 -0.324105971128137 -0.717358309116672 1.04146428024481
0.4392 -0.218143241396532 -0.736097087119736 0.954240328516268 NaN NaN NaN -0.254267358536411 -0.727394585656742 0.981661944193153 -0.292388036817342 -0.744125702426614 1.03651373924396
0.4393 -0.187381314585727 -0.75699505565175 0.944376370237476 NaN NaN NaN -0.226263303371285 -0.751550515270428 0.977813818641713 -0.227307044492261 -0.731242554543083 0.958549599035344
0.4394 -0.156434465040217 -0.777145961456974 0.933580426497191 NaN NaN NaN -0.201926272385232 -0.773154451340024 0.975080723725257 -0.165958702765741 -0.715872972523105 0.881831675288846
0.4395 -0.125333233564303 -0.796529918024191 0.921863151588494 NaN NaN NaN -0.18127339740016 -0.792297849254859 0.973571246655019 -0.145369490612406 -0.735117759027351 0.880487249639757
0.4396 -0.0941083133184968 -0.815127795728559 0.909236109047055 NaN NaN NaN -0.164318186608864 -0.809074393044328 0.973392579653191 -0.128477829969222 -0.751995511947772 0.880473341916994
0.4397 -0.0627905195293082 -0.832921240710096 0.895711760239405 NaN NaN NaN -0.114061047910594 -0.786570439964503 0.900631487875098 -0.115293592246798 -0.766602052169971 0.881895644416769
0.4398 -0.0314107590781355 -0.849892692986854 0.88130345206499 NaN NaN NaN -0.104592639385795 -0.798968286525424 0.903560925911219 -0.105823002110521 -0.779035242906929 0.88485824501745
0.4399 8.82627304576999e-15 -0.866025403784437 0.866025403784428 NaN NaN NaN -0.0248215197177315 -0.846302118785988 0.871123638503719 -0.100068631316267 -0.789394893472199 0.889463524788465


==> Figures/i-ss.txt <==
t i_ref_1 i_ref_2 i_ref_3 i_ctrl1_1 i_ctrl1_2 i_ctrl1_3 i_ctrl2_1 i_ctrl2_2 i_ctrl2_3 i_ctrl3_1 i_ctrl3_2 i_ctrl3_3
0.9799 2.35367281220533e-14 -0.866025403784444 0.866025403784421 NaN NaN NaN -0.0345482181402746 -0.829506270369255 0.864054488509529 -0.0677578744311957 -0.865779469772598 0.933537344203794
0.98 0.0314107590781394 -0.881303452064991 0.849892692986852 NaN NaN NaN -0.0326249545318275 -0.83782304063146 0.870447995163288 -0.0657758295155074 -0.874032036236345 0.939807865751853
0.9801 0.0627905195293121 -0.895711760239406 0.832921240710094 NaN NaN NaN -0.0344118831486519 -0.844271458900403 0.878683342049055 0.00651484575543259 -0.917425827659878 0.910910981904446
0.9802 0.0941083133185573 -0.909236109047081 0.815127795728523 NaN NaN NaN 0.0341183101689099 -0.885966039794282 0.851847729625372 0.0379631351852173 -0.884971998222311 0.847008863037094
0.9803 0.125333233564335 -0.921863151588507 0.796529918024172 NaN NaN NaN 0.0988277138618913 -0.925938407276553 0.827110693414662 0.0656562702010488 -0.850927198540807 0.785270928339758
0.9804 0.156434465040249 -0.933580426497203 0.777145961456954 NaN NaN NaN 0.159732218530639 -0.964296709673535 0.804564491142896 0.126619488540435 -0.889418271264263 0.762798782723829
0.9805 0.187381314585731 -0.944376370237477 0.756995055651747 NaN NaN NaN 0.216851328591732 -1.00115042695262 0.784299098360888 0.183797208348587 -0.926404523865483 0.742607315516896
0.9806 0.218143241396536 -0.954240328516269 0.736097087119733 NaN NaN NaN 0.196189216655512 -0.999600799829282 0.803411583173769 0.163193602419795 -0.924987197475899 0.761793595056104
0.9807 0.248689887164837 -0.963162566797648 0.714472679632811 NaN NaN NaN 0.208931958143381 -0.959825154591328 0.750893196447947 0.21300420967099 -0.959362545422339 0.746358335751349
0.9808 0.278991106039254 -0.971134279909637 0.692143173870383 NaN NaN NaN 0.218034568560749 -0.919011170269315 0.700976601708566 0.259109075488627 -0.99256830654539 0.733459231056763
0.9809 0.30901699437496 -0.978147600733803 0.669130606358843 NaN NaN NaN 0.260540130010992 -0.95129126096718 0.690751130956187 0.301541934794938 -1.02471820063448 0.72317626583954
0.981 0.338737920245346 -0.984195607969247 0.645457687723902 NaN NaN NaN 0.299410774769765 -0.982629756696965 0.6832189819272 0.30333054278114 -0.981907803580519 0.678577260799378
0.9811 0.36812455268472 -0.98927233296299 0.62114778027827 NaN NaN NaN 0.334687168666915 -1.01314183056534 0.678454661898424 0.301590535351555 -0.938402228686765 0.63681169333521
0.9812 0.397147890634811 -0.993372765600396 0.596224874965585 NaN NaN NaN 0.366413384746596 -1.04294321265887 0.676529827912278 0.333375332687076 -0.968335900360854 0.634960567673778
0.9813 0.425779291565091 -0.996492859249502 0.570713567684411 NaN NaN NaN 0.394636860020079 -1.07215007629015 0.677513216270068 0.361657285527197 -0.997674819419278 0.636017533892081
0.9814 0.453990499739554 -0.99862953475457 0.544639035015016 NaN NaN NaN 0.456417812210215 -1.06386946049375 0.607451648283531 0.38648714846638 -1.02653548862297 0.640048340156586
0.9815 0.481753674101712 -0.999780683474842 0.51802700937313 NaN NaN NaN 0.514735292983571 -1.05529305243462 0.540557759451048 0.407918943656656 -1.05503462524835 0.647115681591695
0.9816 0.509041415750357 -0.999945169365509 0.490903753615152 NaN NaN NaN 0.495627728123956 -1.00952808950187 0.51390036137791 0.463019371052656 -1.04627958304531 0.583260211992652
0.9817 0.53582679497902 -0.999122830098854 0.463296035119834 NaN NaN NaN 0.473305568689629 -0.963766227860608 0.490460659170978 0.51477385524587 -1.03746213433379 0.522688279087918
0.9818 0.562083377852144 -0.997314477224454 0.435231099372311 NaN NaN NaN 0.521851118552189 -0.955133371083942 0.433282252531753 0.563246005971995 -1.02869883532421 0.465452829352213
0.9819 0.587785252292522 -0.994521895368265 0.406736643075743 NaN NaN NaN 0.567180851039784 -0.946670744993737 0.379489893953953 0.60850246924011 -1.02010599788469 0.411603528644581
0.982 0.612907053653015 -0.990747840471435 0.377840786818421 NaN NaN NaN 0.609364383252542 -0.938494303076604 0.329129919824062 0.576593935296567 -0.974790111781272 0.398196176484705
0.9821 0.637423989748717 -0.985996037070497 0.34857204732178 NaN NaN NaN 0.6114647714946 -0.967728989245799 0.356264217751199 0.615761790756168 -0.966951090821494 0.351189300065326
0.9822 0.66131186532367 -0.980271174621716 0.318959309298047 NaN NaN NaN 0.610632336990302 -0.997414727286801 0.386782390296499 0.651931213811789 -0.959628742435837 0.307697528624048
0.9823 0.684547105928697 -0.973578902873157 0.28903179694446 NaN NaN NaN 0.643954535327287 -0.990656364359566 0.346701829032279 0.685180312868677 -0.952937260947105 0.267756948078428
0.9824 0.707106781186547 -0.965925826289068 0.258819045102522 NaN NaN NaN 0.674437069259292 -0.984642369109039 0.310205299849747 0.715589876906786 -0.946990028754502 0.231400151847716
0.9825 0.728968627421442 -0.957319497532055 0.228350870110614 NaN NaN NaN 0.702163329197557 -0.979485200241669 0.277321871044113 0.743243296108339 -0.941899504774009 0.19865620866567
0.9826 0.75011106963048 -0.947768410009577 0.197657340379096 NaN NaN NaN 0.727219224815051 -0.975296282332213 0.248077057517162 0.768226479917699 -0.937777113789548 0.169550633871849
0.9827 0.770513242775802 -0.937281989491886 0.166768746716085 NaN NaN NaN 0.749693100619501 -0.972185896194866 0.222492795575364 0.790627772614387 -0.934733136824105 0.144105364209719
0.9828 0.790155012375695 -0.925870584809994 0.135715572434299 NaN NaN NaN 0.769675649122904 -0.970263070382544 0.200587421259641 0.810537866482598 -0.932876602639024 0.122338736156427
0.9829 0.809016994374978 -0.913545457642583 0.104528463267605 NaN NaN NaN 0.7872598216932 -0.969635473921423 0.182375652228223 0.828049712662879 -0.932315180468533 0.104265467805655
0.983 0.827080574274585 -0.90031877140218 0.0732381971275952 NaN NaN NaN 0.802540737176127 -0.970409310386568 0.167868573210441 0.843258429773971 -0.933155074095383 0.0898966443214122
0.9831 0.84432792550203 -0.886203579231206 0.0418756537291758 NaN NaN NaN 0.815615588377392 -0.972689213423199 0.157073625045807 0.856261210394987 -0.935500917372114 0.0792397069771268
0.9832 0.860742027003952 -0.871213811120187 0.0104717841162347 NaN NaN NaN 0.826583546497465 -0.976578143816706 0.149994597319241 0.867157225500206 -0.939455671291068 0.0722984457908618
0.9833 0.876306680043866 -0.85536426016051 -0.0209424198833554 NaN NaN NaN 0.872555126925235 -0.945167824901078 0.0726126979758434 0.876047526940819 -0.945120522704724 0.0690729957639049
0.9834 0.891006524188391 -0.838670567945404 -0.0523359562429863 NaN NaN NaN 0.91655819293687 -0.915632539955571 -0.000925652981299319 0.920044411381753 -0.915585321484412 -0.00445908989734156
0.9835 0.904827052466036 -0.821149209133691 -0.0836778433323452 NaN NaN NaN 0.958697374426188 -0.888069514659635 -0.070627859766553 0.888158495617976 -0.851012916453569 -0.0371455791644061
0.9836 0.917754625683992 -0.802817475191108 -0.114937150492884 NaN NaN NaN 0.925059952032796 -0.825564444500295 -0.0994955075325015 0.854645927498031 -0.788573436713635 -0.0660724907843965
0.9837 0.929776485888257 -0.783693457325841 -0.146083028562416 NaN NaN NaN 0.889903546644314 -0.765285298001243 -0.124618248643071 0.893633082013937 -0.765369227850428 -0.128263854163509
0.9838 0.940880768954227 -0.763796028634652 -0.177084740319575 NaN NaN NaN 0.927355900487385 -0.744332168605443 -0.183023731881942 0.931078834555192 -0.744415949898251 -0.186662884656941
0.9839 0.951056516295169 -0.743144825477375 -0.207911690817794 NaN NaN NaN 0.963377149031593 -0.725718374861451 -0.237658774170143 0.930084030170022 -0.762811471172739 -0.167272558997283
0.984 0.960293685676955 -0.721760228098351 -0.238533457578603 NaN NaN NaN 0.998078752318266 -0.709529893254727 -0.288548859063539 0.964844562493229 -0.746557334544726 -0.218287227948503
0.9841 0.968583161128639 -0.699663340513363 -0.268919820615276 NaN NaN NaN 1.03157321251299 -0.695850187115783 -0.335723025397204 0.998397847419706 -0.732812089594308 -0.265585757825399
0.9842 0.975916761938765 -0.676875969682626 -0.299040792256139 NaN NaN NaN 1.06397396334011 -0.684760124463756 -0.379213838876353 1.03085731885843 -0.721656604134926 -0.309200714723501
0.9843 0.982287250728702 -0.65342060399008 -0.328866646738623 NaN NaN NaN 1.0213763319733 -0.639328435098957 -0.382047896874339 0.988318304167351 -0.676159607761569 -0.312158696405782
0.9844 0.987688340595148 -0.629320391049821 -0.358367949545327 NaN NaN NaN 0.978045220591879 -0.596705530572835 -0.381339690019044 0.945045705709773 -0.633471511820716 -0.311574193889056
0.9845 0.992114701314486 -0.604599114862368 -0.387515586452118 NaN NaN NaN 0.934095953657397 -0.556963910083057 -0.37713204357434 0.975173774754688 -0.630674278617341 -0.344499496137347
0.9846 0.995561964603087 -0.579281172342682 -0.416280792260404 NaN NaN NaN 0.963663263865094 -0.557182638788615 -0.40648062507648 1.00466837695235 -0.630762539492046 -0.373905837460309
0.9847 0.998026728428278 -0.553391549243358 -0.444635179184919 NaN NaN NaN 0.992713384232515 -0.560353382290501 -0.432360001942014 1.0336459180034 -0.633803046091987 -0.399842871911409
0.9848 0.999506560365737 -0.526955795496703 -0.472550764869035 NaN NaN NaN 1.0213629734055 -0.566539860829498 -0.454823112576 1.06222305632586 -0.639859518249199 -0.422363538076659
0.9849 1.00000000000001 -0.499999999999988 -0.500000000000019 NaN NaN NaN 1.049728828075 -0.575802700156158 -0.473926127918841 1.05350712507141 -0.574973654682397 -0.478533470389012
0.985 0.999506560365738 -0.472550764869053 -0.526955795496685 NaN NaN NaN 1.04091830485626 -0.514180445286127 -0.526737859570135 1.04468991424246 -0.513352867228237 -0.531337047014221
0.9851 0.998026728428275 -0.444635179184887 -0.553391549243389 NaN NaN NaN 1.0321231023822 -0.455877297843765 -0.576245804538435 0.99887857268339 -0.492060647916322 -0.506817924767068
0.9852 0.995561964603083 -0.416280792260371 -0.579281172342712 NaN NaN NaN 1.02345962669613 -0.400944022993367 -0.622515603702762 0.990273940030719 -0.437063328301383 -0.553210611729336
0.9853 0.992114701314482 -0.387515586452085 -0.604599114862397 NaN NaN NaN 1.01504396316678 -0.349428072230087 -0.665615890936692 0.981917015382219 -0.38548344613321 -0.596433569249009
0.9854 0.987688340595143 -0.358367949545293 -0.629320391049849 NaN NaN NaN 0.969982298951651 -0.338382999841732 -0.631599299109919 1.01093291270355 -0.411384018810872 -0.599548893892682
0.9855 0.982287250728695 -0.328866646738588 -0.653420603990107 NaN NaN NaN 0.925464706126919 -0.330774522449047 -0.594690183677872 1.00335230033853 -0.36663686582876 -0.636715434509765
0.9856 0.975916761938757 -0.299040792256104 -0.676875969682653 NaN NaN NaN 0.918614971879892 -0.289630535383781 -0.62898443649611 0.996364704544076 -0.325429402182884 -0.670935302361192
0.9857 0.96858316112863 -0.268919820615241 -0.699663340513389 NaN NaN NaN 0.91247167543565 -0.252059886384328 -0.660411789051322 0.990083790568245 -0.28779538895678 -0.702288401611465
0.9858 0.960293685676944 -0.238533457578568 -0.721760228098376 NaN NaN NaN 0.907147596082093 -0.218092822392099 -0.689054773689994 0.984622337267024 -0.253765072892993 -0.730857264374032
0.9859 0.951056516295158 -0.207911690817759 -0.743144825477399 NaN NaN NaN 0.902754515749688 -0.187756046135653 -0.714998469614035 0.980092126139734 -0.223365156521566 -0.756726969618168
0.986 0.940880768954215 -0.177084740319539 -0.763796028634675 NaN NaN NaN 0.899403109030537 -0.16107268975692 -0.738330419273617 0.976603831348095 -0.196618771786266 -0.779985059561829
0.9861 0.929776485888244 -0.14608302856238 -0.783693457325864 NaN NaN NaN 0.897202834289657 -0.138062291961207 -0.75914054232845 0.974266910827506 -0.173545457194586 -0.800721453632919
0.9862 0.917754625683977 -0.114937150492848 -0.80281747519113 NaN NaN NaN 0.896261825975946 -0.118740778713533 -0.777521047262413 0.973189498598002 -0.154161138514082 -0.819028360083919
0.9863 0.90482705246602 -0.083677843332309 -0.821149209133711 NaN NaN NaN 0.896686788239092 -0.103120447500332 -0.793566340738761 0.899459371757357 -0.101468649722169 -0.797990722035188
0.9864 0.891006524188374 -0.05233595624295 -0.838670567945424 NaN NaN NaN 0.898582889957445 -0.0912099551720788 -0.807372934785366 0.901350565984882 -0.0895610810867069 -0.811789484898175
0.9865 0.876306680043876 -0.0209424198833759 -0.8553642601605 NaN NaN NaN 0.902053661280404 -0.0830143093788026 -0.819039351901602 0.904816438503304 -0.0813683538112667 -0.823448084692038
0.9866 0.860742027003934 0.0104717841162709 -0.871213811120205 NaN NaN NaN 0.907200891787472 -0.0785348636069714 -0.828666028180501 0.909958778876752 -0.076891821391476 -0.833066957485276
0.9867 0.844327925502011 0.041875653729212 -0.886203579231223 NaN NaN NaN 0.914124530364438 -0.0777693158226275 -0.83635521454181 0.916877535975665 -0.0761291818025202 -0.840748354173144
0.9868 0.827080574274564 0.0732381971276314 -0.900318771402195 NaN NaN NaN 0.885913123583613 -0.00669278409830476 -0.879220339485308 0.888661256357036 -0.0050555531260606 -0.883605703230975
0.9869 0.809016994374923 0.104528463267697 -0.91354545764262 NaN NaN NaN 0.859737616235023 0.0605543936787661 -0.920292009913789 0.862480884795594 0.0621887267415593 -0.924669611537154
0.987 0.790155012375673 0.135715572434335 -0.925870584810008 NaN NaN NaN 0.835691737075434 0.12398569007931 -0.959677427154744 0.838430150032843 0.125617130361972 -0.964047280394814
0.9871 0.770513242775779 0.16676874671612 -0.937281989491899 NaN NaN NaN 0.813866992998121 0.18361820217554 -0.997485195173661 0.77959109563491 0.148237291486387 -0.927828387121297
0.9872 0.750111069630456 0.197657340379132 -0.947768410009588 NaN NaN NaN 0.757343115627419 0.2024631716066 -0.959806287234019 0.723127886825069 0.16714488535907 -0.890272772184139
0.9873 0.728968627421417 0.228350870110649 -0.957319497532065 NaN NaN NaN 0.703281870432483 0.217619861321069 -0.920901731753551 0.706136666119154 0.219373551981416 -0.92551021810057
0.9874 0.707106781186521 0.258819045102556 -0.965925826289078 NaN NaN NaN 0.651767451418707 0.229116011988045 -0.880883463406752 0.691626657410387 0.26787606191646 -0.959502719326846
0.9875 0.684547105928671 0.289031796944495 -0.973578902873165 NaN NaN NaN 0.639890947902748 0.273992364522039 -0.913883312424787 0.679679602841046 0.31268380891044 -0.992363411751486
0.9876 0.661311865323642 0.318959309298081 -0.980271174621723 NaN NaN NaN 0.630656367128079 0.315208732423423 -0.945865099551502 0.670374595888817 0.353831692704061 -1.02420628859288
0.9877 0.637423989748689 0.348572047321814 -0.985996037070503 NaN NaN NaN 0.624140076284334 0.352803487448791 -0.976943563733125 0.626778540210398 0.354348621527058 -0.981127161737455
0.9878 0.612907053652986 0.377840786818454 -0.99074784047144 NaN NaN NaN 0.620415640897553 0.386818435535104 -1.00723407643266 0.586039971413431 0.351351371404099 -0.937391342817529
0.9879 0.587785252292447 0.406736643075828 -0.994521895368274 NaN NaN NaN 0.619553752440592 0.417298775789933 -1.03685252823052 0.585238928114633 0.3818944885927 -0.967133416707333
0.988 0.562083377852114 0.435231099372343 -0.997314477224457 NaN NaN NaN 0.584612695467591 0.407283592820675 -0.991896288288266 0.587368071915378 0.408951434753558 -0.996319506668936
0.9881 0.53582679497899 0.463296035119866 -0.999122830098856 NaN NaN NaN 0.552732177891028 0.393899705996507 -0.946631883887534 0.592492140616521 0.432574059150265 -1.02506619976679
0.9882 0.509041415750375 0.490903753615134 -0.999945169365509 NaN NaN NaN 0.560983210750808 0.414211561973626 -0.975194772724433 0.600672798084144 0.452817461271217 -1.05349025935536
0.9883 0.48175367410168 0.518027009373161 -0.999780683474841 NaN NaN NaN 0.572349237098083 0.431202370093988 -1.00355160719207 0.537949646980348 0.50674940001109 -1.04469904699144
0.9884 0.453990499739522 0.544639035015047 -0.998629534754568 NaN NaN NaN 0.512866667682966 0.481943028276048 -0.994809695959014 0.47852796506307 0.557356339459725 -1.0358843045228
0.9885 0.425779291565058 0.57071356768444 -0.996492859249499 NaN NaN NaN 0.456737533948581 0.529423079249944 -0.986160613198525 0.459469074367166 0.530683981759392 -0.990153056126557
0.9886 0.397147890634778 0.596224874965614 -0.993372765600392 NaN NaN NaN 0.404010397103816 0.573710167000124 -0.977720564103939 0.443746565990033 0.500949911080114 -0.944696477070147
0.9887 0.368124552684686 0.621147780278299 -0.989272332962985 NaN NaN NaN 0.354730473089103 0.614874883912623 -0.969605357001726 0.394396308698413 0.542243414117973 -0.936639722816386
0.9888 0.338737920245312 0.645457687723929 -0.984195607969241 NaN NaN NaN 0.382958514556154 0.61598123815572 -0.998939752711874 0.3485352147551 0.580487789846057 -0.929023004601157
0.9889 0.309016994374925 0.66913060635887 -0.978147600733796 NaN NaN NaN 0.340564049093427 0.651189941768501 -0.991753990861928 0.306201678756507 0.61575931709278 -0.921960995849287
0.989 0.278991106039219 0.692143173870409 -0.971134279909628 NaN NaN NaN 0.301732174894255 0.683504918950478 -0.985237093844733 0.267430626175921 0.648137006710458 -0.915567632886379
0.9891 0.248689887164856 0.714472679632797 -0.963162566797653 NaN NaN NaN 0.266494313629185 0.713007834764085 -0.97950214839327 0.232253478874778 0.677702523958348 -0.909956002833126
0.9892 0.218143241396501 0.736097087119758 -0.954240328516259 NaN NaN NaN 0.234878352326193 0.739782928441896 -0.974661280768089 0.200698124071602 0.704540108265497 -0.905238232337099
0.9893 0.187381314585695 0.756995055651771 -0.944376370237465 NaN NaN NaN 0.206908615827937 0.763916930608421 -0.970825546436358 0.172788886799264 0.728736490452543 -0.901525377251807
0.9894 0.156434465040213 0.777145961456976 -0.93358042649719 NaN NaN NaN 0.182605842764491 0.785498978042581 -0.968104820807072 0.148546505877714 0.750380807494198 -0.898927313371912
0.9895 0.125333233564299 0.796529918024194 -0.921863151588493 NaN NaN NaN 0.16198716506528 0.804620526065008 -0.966607691130288 0.127988113425915 0.769564514906511 -0.897552628332426
0.9896 0.0941083133185212 0.815127795728544 -0.909236109047066 NaN NaN NaN 0.108056627718519 0.784365795324626 -0.892422423043145 0.111127217933195 0.786381296845388 -0.897508514778583
0.9897 0.0627905195293326 0.832921240710083 -0.895711760239415 NaN NaN NaN 0.0949085356566576 0.798915039935092 -0.89382357559175 0.0979736909067188 0.800926974005077 -0.898900664911796
0.9898 0.0314107590781031 0.849892692986871 -0.881303452064974 NaN NaN NaN 0.0854740272028898 0.811291036473921 -0.896765063676811 0.0885337571082586 0.813299409407541 -0.901833166515799
0.9899 -1.27675647831893e-14 0.866025403784439 -0.866025403784426 NaN NaN NaN 0.0797556742263322 0.821593594075164 -0.901349268301496 0.0828099883899037 0.823598412175653 -0.906408400565556
0.99 -0.0314107590781855 0.881303452065013 -0.849892692986828 NaN NaN NaN 0.0777523931271136 0.829924369825775 -0.907676762952889 0.0808013011347862 0.831925639385199 -0.912726940519985
0.9901 -0.062790519529358 0.895711760239427 -0.832921240710069 NaN NaN NaN 0.00544051926082572 0.873396232105214 -0.87883675136604 0.00848403068153033 0.875393959404526 -0.883877990086056
0.9902 -0.0941083133185466 0.909236109047076 -0.81512779572853 NaN NaN NaN -0.0630383945545647 0.915039261961423 -0.852000867406858 -0.0600002701688341 0.917033453270443 -0.857033183101609
0.9903 -0.125333233564324 0.921863151588502 -0.796529918024178 NaN NaN NaN -0.0906871461985167 0.880941243027904 -0.790254096829387 -0.124663862624583 0.956950831229165 -0.832286968604582
0.9904 -0.156434465040238 0.933580426497199 -0.77714596145696 NaN NaN NaN -0.15160605972488 0.919379190697758 -0.767773130972878 -0.185522637142286 0.995254241434411 -0.809731604292125
0.9905 -0.18738131458572 0.944376370237474 -0.756995055651754 NaN NaN NaN -0.134720626515997 0.919302948965156 -0.784582322449159 -0.242596097994998 1.03205316368129 -0.789457065686297
0.9906 -0.218143241396581 0.954240328516283 -0.736097087119702 NaN NaN NaN -0.188222813079486 0.954907655721159 -0.766684842641673 -0.221888417649792 1.03044883851332 -0.808560420863524
0.9907 -0.248689887164881 0.96316256679766 -0.714472679632779 NaN NaN NaN -0.237989118465317 0.989230044262245 -0.751240925796927 -0.234585671385055 0.990618592046621 -0.756032920661566
0.9908 -0.278991106039243 0.971134279909634 -0.692143173870391 NaN NaN NaN -0.284049760832176 1.02238293971842 -0.738333178886245 -0.243642874563434 0.949750103140394 -0.706107228576961
0.9909 -0.30901699437495 0.978147600733801 -0.669130606358851 NaN NaN NaN -0.289429011651599 0.980461135089416 -0.691032123437817 -0.249093645833885 0.90795685910368 -0.658863213269795
0.991 -0.338737920245336 0.984195607969245 -0.64545768772391 NaN NaN NaN -0.291239059590406 0.937729073328796 -0.646490013738391 -0.287984550943965 0.939372057006103 -0.651387506062139
0.9911 -0.36812455268471 0.989272332962989 -0.621147780278278 NaN NaN NaN -0.326529917476476 0.968320621698239 -0.641790704221763 -0.323281169331469 0.96996069728377 -0.646679527952302
0.9912 -0.397147890634801 0.993372765600394 -0.596224874965594 NaN NaN NaN -0.358270571943722 0.99820133762246 -0.639930765678738 -0.355027574104024 0.999838510263558 -0.644810936159534
0.9913 -0.425779291565082 0.996492859249501 -0.570713567684419 NaN NaN NaN -0.386508460048732 1.02748739466304 -0.640978934614304 -0.383271202336265 1.02912166949793 -0.645850467161666
0.9914 -0.453990499739545 0.99862953475457 -0.544639035015025 NaN NaN NaN -0.411294336247671 1.05629529541499 -0.64500095916732 -0.408062808502372 1.05792667757282 -0.649863869070445
0.9915 -0.481753674101752 0.999780683474843 -0.518027009373091 NaN NaN NaN -0.469691685866437 1.04773229367723 -0.578040607810792 -0.466465877946227 1.04936078827804 -0.582894910331817
0.9916 -0.509041415750397 0.999945169365508 -0.490903753615112 NaN NaN NaN -0.524682775107676 1.03899017664847 -0.514307401540797 -0.521462676888427 1.04061578880327 -0.519153111914846
0.9917 -0.535826794979011 0.999122830098855 -0.463296035119843 NaN NaN NaN -0.502309188051554 0.993176166921688 -0.490866978870134 -0.499094789427061 0.994798901732421 -0.49570411230536
0.9918 -0.562083377852135 0.997314477224455 -0.43523109937232 NaN NaN NaN -0.550803401319537 0.984491254361942 -0.433687853042405 -0.473575765577664 0.94910165360962 -0.475525888031955
0.9919 -0.587785252292467 0.994521895368272 -0.406736643075804 NaN NaN NaN -0.596081888078666 0.975976664627735 -0.379894776549069 -0.518990945753446 0.940649703698506 -0.42165875794506
0.992 -0.612907053653006 0.990747840471437 -0.377840786818431 NaN NaN NaN -0.601204801956324 1.00475781435451 -0.403553012398187 -0.561259774411424 0.932483919063556 -0.371224144652133
0.9921 -0.637423989748709 0.985996037070499 -0.34857204732179 NaN NaN NaN -0.603319632710249 1.03387521367854 -0.430555580968293 -0.563445308123437 0.961729243651475 -0.398283935528037
0.9922 -0.661311865323661 0.980271174621718 -0.318959309298057 NaN NaN NaN -0.639511078466387 1.02643440916094 -0.386923330694549 -0.599707331692969 0.954416137969208 -0.354708806276239
0.9923 -0.684547105928689 0.973578902873159 -0.28903179694447 NaN NaN NaN -0.672782161243471 1.01962468120838 -0.346842519964909 -0.633048867360258 0.947733882824223 -0.314685015463966
0.9924 -0.70710678118658 0.965925826289056 -0.258819045102477 NaN NaN NaN -0.703213670090449 1.01355941184896 -0.310345741758513 -0.663550704395368 0.94179586064468 -0.278245156249312
0.9925 -0.728968627421434 0.957319497532058 -0.228350870110624 NaN NaN NaN -0.730888995258417 1.0083510596282 -0.277462064369787 -0.69129623327012 0.936714530375464 -0.245418297105344
0.9926 -0.750111069630473 0.94776841000958 -0.197657340379107 NaN NaN NaN -0.755894046260489 1.00411104896023 -0.24821700269974 -0.716371363717958 0.93260131682935 -0.216229953111392
0.9927 -0.770513242775795 0.93728198949189 -0.166768746716095 NaN NaN NaN -0.778317167444816 1.00094966049888 -0.22263249305406 -0.738864440306979 0.92956650105813 -0.190702060751151
0.9928 -0.790155012375688 0.925870584809998 -0.13571557243431 NaN NaN NaN -0.798249051164102 0.998975922636995 -0.200726871472893 -0.758866155609436 0.927719111851897 -0.168852956242461
0.9929 -0.809016994374938 0.91354545764261 -0.104528463267672 NaN NaN NaN -0.815782648627278 0.998297504240971 -0.182514855613693 -0.77646946105343 0.927166818473582 -0.150697357420152
0.993 -0.827080574274578 0.900318771402184 -0.073238197127606 NaN NaN NaN -0.831013078521356 0.999020608726369 -0.168007530205013 -0.791769475544745 0.928015824734588 -0.136246349189843
0.9931 -0.844327925502025 0.886203579231211 -0.0418756537291867 NaN NaN NaN -0.807028070181681 0.927230942955376 -0.120202872773695 -0.804863391949027 0.930370764516054 -0.125507372567027
0.9932 -0.860742027003976 0.871213811120164 -0.0104717841161885 NaN NaN NaN -0.781001764952807 0.857181408158928 -0.0761796432061214 -0.852859844838491 0.897325135526965 -0.0444652906884738
0.9933 -0.876306680043888 0.855364260160487 0.0209424198834014 NaN NaN NaN -0.790044562117934 0.862991885552475 -0.0729473234345412 -0.898784916047605 0.866055094950543 0.0327298210970626
0.9934 -0.891006524188386 0.83867056794541 0.0523359562429755 NaN NaN NaN -0.797184209053053 0.870611515865027 -0.0734273068119743 -0.942741555162203 0.83665984005067 0.106081715111533
0.9935 -0.904827052466031 0.821149209133697 0.0836778433323345 NaN NaN NaN -0.839534683268854 0.843128178074021 -0.00359349480516652 -0.947824928618486 0.846246060258192 0.101578868360294
0.9936 -0.917754625683988 0.802817475191115 0.114937150492873 NaN NaN NaN -0.880127106236261 0.817712117684115 0.0624149885521462 -0.951216213836667 0.857833944508491 0.0933822693281761
0.9937 -0.929776485888253 0.783693457325848 0.146083028562405 NaN NaN NaN -0.919069158900369 0.794456333166414 0.124612825733956 -0.953022975006885 0.871516607408742 0.0815063675981431
0.9938 -0.940880768954224 0.763796028634659 0.177084740319565 NaN NaN NaN -0.956469889420396 0.773451570848986 0.18301831857141 -0.990363607051966 0.850375447905608 0.139988159146358
0.9939 -0.951056516295166 0.743144825477382 0.207911690817784 NaN NaN NaN -0.992439606015176 0.75478623557397 0.237653370441206 -0.952254404922676 0.794564493556884 0.157689911365792
0.994 -0.960293685676952 0.721760228098359 0.238533457578593 NaN NaN NaN -1.02708976856431 0.73854630366507 0.288543464899238 -0.912956768914819 0.741244690561194 0.171712078353625
0.9941 -0.968583161128651 0.699663340513331 0.26891982061532 NaN NaN NaN -0.986513952448111 0.68780577497941 0.298708177468701 -0.872582968948986 0.690499385713211 0.182083583235776
0.9942 -0.975916761938762 0.676875969682634 0.299040792256128 NaN NaN NaN -0.94497553183427 0.639720487677183 0.305255044157087 -0.905265133539425 0.679418794014404 0.22584633952502
0.9943 -0.9822872507287 0.653420603990088 0.328866646738612 NaN NaN NaN -0.902588528463793 0.594368518761907 0.308220009701886 -0.936967344455554 0.671006022151086 0.265961322304468
0.9944 -0.987688340595147 0.629320391049829 0.358367949545317 NaN NaN NaN -0.933486598889607 0.588834656891502 0.344651941998105 -0.967804564153866 0.66533651140213 0.302468052751736
0.9945 -0.992114701314485 0.604599114862377 0.387515586452108 NaN NaN NaN -0.963635127628639 0.586116431211146 0.377518696417493 -0.997892349871577 0.662482876942619 0.335409472928958
0.9946 -0.995561964603086 0.579281172342691 0.416280792260394 NaN NaN NaN -0.99315015330663 0.586283559765041 0.406866593541589 -1.02734674004379 0.662514836391775 0.364831903652013
0.9947 -0.99802672842828 0.55339154924332 0.44463517918496 NaN NaN NaN -1.0221480816883 0.589402794447869 0.432745287240435 -1.05628414024492 0.665499141220059 0.390784999024864
0.9948 -0.999506560365739 0.526955795496664 0.472550764869075 NaN NaN NaN -1.05074557125569 0.59553785533875 0.455207715916942 -1.04781174545514 0.597480584459298 0.450331160995839
0.9949 -1.00000000000001 0.499999999999997 0.50000000000001 NaN NaN NaN -1.07905941853624 0.604749368026865 0.474310050509372 -1.03912132231449 0.532669731880439 0.506451590434051
0.995 -0.999506560365737 0.472550764869012 0.526955795496725 NaN NaN NaN -1.07019697998196 0.543075877366773 0.527121102615188 -0.993320111137908 0.508133285956197 0.48518682518171
0.9951 -0.998026728428276 0.444635179184896 0.553391549243379 NaN NaN NaN -1.06134995406284 0.484721584822032 0.57662836924081 -0.984609157775751 0.449840842025111 0.53476831575064
0.9952 -0.995561964603084 0.416280792260381 0.579281172342703 NaN NaN NaN -1.05263474665955 0.429737255396418 0.622897491263132 -1.01303924539201 0.46893717836452 0.544102067027494
0.9953 -0.992114701314483 0.387515586452094 0.604599114862388 NaN NaN NaN -1.04416744297845 0.378170340424852 0.665997102553602 -1.04165148931713 0.491319805898619 0.550331683418513
0.9954 -0.987688340595144 0.358367949545303 0.629320391049841 NaN NaN NaN -0.999054230014983 0.36707439403519 0.631979835979793 -1.03355219291988 0.44301412090856 0.590538072011323
0.9955 -0.982287250728697 0.328866646738599 0.653420603990099 NaN NaN NaN -0.954485179683525 0.35941513268851 0.595070046995015 -1.02593154428202 0.398210982440382 0.627720561841639
0.9956 -0.975916761938747 0.29904079225606 0.676875969682687 NaN NaN NaN -0.947584079009895 0.318220451557178 0.629363627452716 -1.0189039830792 0.356947632403116 0.661956350676085
0.9957 -0.968583161128633 0.268919820615251 0.699663340513382 NaN NaN NaN -0.941389507057957 0.280599198220484 0.660790308837473 -1.01258317443403 0.319257831704897 0.693325342729136
0.9958 -0.960293685676947 0.238533457578579 0.721760228098369 NaN NaN NaN -0.936014242954687 0.246581619461023 0.689432623493664 -1.0070818970773 0.285171826913186 0.721910070164112
0.9959 -0.951056516295162 0.207911690817769 0.743144825477392 NaN NaN NaN -0.931570068469908 0.216194417848808 0.7153756506211 -1.00251193238333 0.254716320383243 0.747795612000088
0.996 -0.940880768954218 0.17708474031955 0.763796028634669 NaN NaN NaN -0.928167658035362 0.189460725367512 0.73870693266785 -0.998983954389088 0.227914443884368 0.77106951050472
0.9961 -0.929776485888248 0.146083028562391 0.783693457325857 NaN NaN NaN -0.925916469855997 0.166400080564466 0.759516389291531 -0.996607420905418 0.204785735749895 0.791821685155523
0.9962 -0.917754625683982 0.114937150492858 0.802817475191123 NaN NaN NaN -0.924924638220917 0.147028409246987 0.77789622897393 -0.92147153920422 0.14833665826162 0.7731348809426
0.9963 -0.904827052466025 0.0836778433323198 0.821149209133705 NaN NaN NaN -0.925298867120304 0.131358008744092 0.793940858376212 -0.921851880111284 0.132663942149475 0.789187937961809
0.9964 -0.891006524188353 0.052335956242904 0.838670567945449 NaN NaN NaN -0.927144325273279 0.119397535749111 0.807746789524168 -0.923703439453645 0.120701157643889 0.803002281809756
0.9965 -0.876306680043854 0.0209424198833299 0.855364260160524 NaN NaN NaN -0.930564542670302 0.111151997755213 0.819412544915089 -0.927129747240908 0.112453312230773 0.814676435010135
0.9966 -0.860742027003939 -0.0104717841162601 0.871213811120199 NaN NaN NaN -0.935661308732209 0.106622748092277 0.829038560639932 -0.932232592913025 0.107921759232768 0.824310833680257
0.9967 -0.844327925502017 -0.0418756537292013 0.886203579231218 NaN NaN NaN -0.905525108874502 0.0317885579462296 0.873736550928272 -0.902102461904578 0.0330852698285679 0.86901719207601
0.9968 -0.82708057427457 -0.0732381971276206 0.900318771402191 NaN NaN NaN -0.877328923125545 -0.0392065875381393 0.916535510663684 -0.873912334262979 -0.0379121708442506 0.911824505107229
0.9969 -0.809016994374963 -0.10452846326763 0.913545457642593 NaN NaN NaN -0.851168609867496 -0.106372523129422 0.957541132996917 -0.847758068389399 -0.105080397561484 0.952838465950883
0.997 -0.790155012375679 -0.135715572434325 0.925870584810004 NaN NaN NaN -0.827137897904811 -0.169722721143374 0.996860619048184 -0.823733393107271 -0.16843288264608 0.992166275753351
0.9971 -0.770513242775785 -0.16676874671611 0.937281989491895 NaN NaN NaN -0.768318830866458 -0.19226481508576 0.960583645952218 -0.764920352064512 -0.190977259610981 0.955897611675493
0.9972 -0.750111069630464 -0.197657340379121 0.947768410009585 NaN NaN NaN -0.71187557403844 -0.211094479955833 0.922970053994273 -0.708483110566037 -0.209809203462604 0.918292314028641
0.9973 -0.728968627421385 -0.228350870110694 0.957319497532079 NaN NaN NaN -0.694904269999211 -0.263245355510409 0.95814962550962 -0.728527274521086 -0.187943427341088 0.916470701862174
0.9974 -0.707106781186529 -0.258819045102546 0.965925826289075 NaN NaN NaN -0.717423606016407 -0.237651285444549 0.955074891460956 -0.750987097601988 -0.162482642176968 0.913469739778956
0.9975 -0.684547105928678 -0.289031796944485 0.973578902873163 NaN NaN NaN -0.705430890680551 -0.282512530489113 0.987943421169664 -0.738934974668124 -0.20747693620813 0.946411910876253
0.9976 -0.66131186532365 -0.318959309298071 0.980271174621721 NaN NaN NaN -0.696080303781661 -0.323713817641419 1.01979412142308 -0.729525085323058 -0.248811036849466 0.978336122172524
0.9977 -0.637423989748698 -0.348572047321804 0.985996037070502 NaN NaN NaN -0.689448212145289 -0.361293518610733 1.05074173075602 -0.722833796206226 -0.286523316227071 1.0093571124333
0.9978 -0.612907053652994 -0.377840786818444 0.990747840471438 NaN NaN NaN -0.648598717622128 -0.358283975974848 1.00688269359698 -0.718934672294436 -0.320655580646757 1.03959025294119
0.9979 -0.587785252292455 -0.406736643075818 0.994521895368273 NaN NaN NaN -0.610677481624485 -0.351805359096429 0.962482840720914 -0.71789840451229 -0.351253029584286 1.06915143409658
0.998 -0.562083377852123 -0.435231099372334 0.997314477224456 NaN NaN NaN -0.612761599020363 -0.378915563211842 0.991677162232206 -0.645773813554736 -0.415373674638428 1.06114748819316
0.9981 -0.535826794978999 -0.463296035119856 0.999122830098855 NaN NaN NaN -0.617840721013669 -0.402591351296177 1.02043207230985 -0.576775577090177 -0.475994394940749 1.05276997203093
0.9982 -0.509041415750335 -0.490903753615174 0.999945169365509 NaN NaN NaN -0.625976511329419 -0.422887823004689 1.04886433433411 -0.54797458966537 -0.459151479473534 1.0071260691389
0.9983 -0.481753674101689 -0.518027009373152 0.999780683474841 NaN NaN NaN -0.563208572488901 -0.476872737398605 1.04008130988751 -0.522354178044515 -0.439053280336237 0.961407458380752
0.9984 -0.453990499739531 -0.544639035015038 0.998629534754569 NaN NaN NaN -0.503742182109485 -0.52753255873403 1.03127474084352 -0.462960100208504 -0.489780042356197 0.952740142564702
0.9985 -0.425779291565068 -0.570713567684431 0.9964928592495 NaN NaN NaN -0.447629198773804 -0.574931915943035 1.02256111471684 -0.406919301422556 -0.537246221764291 0.944165523186847
0.9986 -0.397147890634788 -0.596224874965605 0.993372765600393 NaN NaN NaN -0.394918183741432 -0.619138452756813 1.01405663649824 -0.428299269796611 -0.544509999189524 0.972809268986135
0.9987 -0.368124552684696 -0.62114778027829 0.989272332962986 NaN NaN NaN -0.345654353003399 -0.660222761308591 1.00587711431199 -0.452995280943355 -0.548716937276718 1.00171221822007
0.9988 -0.338737920245268 -0.645457687723964 0.984195607969233 NaN NaN NaN -0.33688899595002 -0.624239386202362 0.961128382152382 -0.407030466438728 -0.586949854826782 0.993980321265511
0.9989 -0.309016994374936 -0.669130606358862 0.978147600733798 NaN NaN NaN -0.294576073834322 -0.659433472839488 0.954009546673809 -0.364593393464887 -0.622209944176537 0.986803337641424
0.999 -0.278991106039175 -0.692143173870442 0.971134279909617 NaN NaN NaN -0.255825598649925 -0.691733858917949 0.947559457567874 -0.325718987170173 -0.654576216142397 0.98029520331257
0.9991 -0.248689887164812 -0.714472679632829 0.963162566797641 NaN NaN NaN -0.220668992322845 -0.721222209454389 0.941891201777234 -0.290438669091645 -0.684130335947787 0.974569005039432
0.9992 -0.218143241396511 -0.73609708711975 0.954240328516262 NaN NaN NaN -0.189134142136077 -0.747982763635669 0.937116905771745 -0.258780326124031 -0.710956542985985 0.969736869110016
0.9993 -0.187381314585705 -0.756995055651764 0.944376370237469 NaN NaN NaN -0.161245373186841 -0.772102252040669 0.93334762522751 -0.230768282976974 -0.735141568041919 0.965909851018893
0.9994 -0.156434465040224 -0.77714596145697 0.933580426497194 NaN NaN NaN -0.137023424359328 -0.79366981140277 0.930693235762099 -0.206423278147771 -0.756774548054657 0.963197826202428
0.9995 -0.125333233564309 -0.796529918024187 0.921863151588497 NaN NaN NaN -0.116485427836628 -0.812776896997109 0.929262324833737 -0.185762443433303 -0.775946938504661 0.961709381937964
0.9996 -0.0941083133184753 -0.815127795728571 0.909236109047046 NaN NaN NaN -0.0996448921720799 -0.829517192739119 0.929162084911199 -0.168799287001383 -0.792752423512314 0.961551710513697
0.9997 -0.0627905195292867 -0.832921240710108 0.895711760239395 NaN NaN NaN -0.0865116889367469 -0.843986519083011 0.930498208019758 -0.155543680038233 -0.807286823736423 0.962830503774656
0.9998 -0.0314107590781139 -0.849892692986866 0.881303452064979 NaN NaN NaN -0.0770920429561882 -0.856282738811113 0.933374781767301 -0.146001846985249 -0.819648002163554 0.965649849148803
0.9999 1.94289029309402e-15 -0.866025403784434 0.866025403784432 NaN NaN NaN -0.0713885261461656 -0.866505660807102 0.937894186953267 -0.0661574327508937 -0.866945231193163 0.933102663944056
1 0.0314107590781179 -0.881303452064981 0.849892692986863 NaN NaN NaN -0.0694000549533705 -0.874756941908003 0.944156996861374 0.0098407059964487 -0.912205197563535 0.902364491567087
1.0001 0.0627905195292906 -0.895711760239397 0.832921240710106 NaN NaN NaN 0.00289703522012397 -0.918149450243793 0.915252415023668 0.0819975395086092 -0.955531422243689 0.87353388273508
1.0002 0.0941083133184792 -0.909236109047048 0.815127795728569 NaN NaN NaN 0.0713611915099533 -0.959713266613347 0.888352075103394 0.0763027607684868 -0.9600196089682 0.883716848199713
1.0003 0.125333233564313 -0.921863151588498 0.796529918024185 NaN NaN NaN 0.0989952117492607 -0.92553617440157 0.826540962652309 0.103928034398124 -0.925841974528467 0.821913940130342
1.0004 0.156434465040228 -0.933580426497195 0.777145961456967 NaN NaN NaN 0.122889956633751 -0.889876262129542 0.766986305495791 0.1278140481545 -0.890181520988228 0.762367472833728
1.0005 0.187381314585765 -0.944376370237489 0.756995055651724 NaN NaN NaN 0.180074277737591 -0.926861704083957 0.746787426346366 0.110970726960561 -0.890156959320571 0.779186232360011
1.0006 0.218143241396571 -0.95424032851628 0.736097087119709 NaN NaN NaN 0.23349618804397 -0.962453031794327 0.728956843750357 0.164514951000455 -0.92581325466747 0.761298303667016
1.0007 0.248689887164926 -0.963162566797672 0.714472679632747 NaN NaN NaN 0.209163432638367 -0.959752601658874 0.750589169020507 0.214323219456084 -0.960187140487318 0.745863921031234
1.0008 0.278991106039288 -0.971134279909645 0.692143173870358 NaN NaN NaN 0.255275096656288 -0.992957672379854 0.737682575723566 0.260425750617837 -0.993391442071751 0.732965691453914
1.0009 0.309016994374994 -0.978147600733811 0.669130606358817 NaN NaN NaN 0.297714742130023 -1.02510687728888 0.727392135158857 0.302856279400621 -1.02553987920561 0.722683599804992
1.001 0.338737920245325 -0.984195607969243 0.645457687723918 NaN NaN NaN 0.29951012427209 -0.98229579227472 0.68278566800263 0.304642560988338 -0.982728027775247 0.678085466786909
1.0011 0.3681245526847 -0.989272332962987 0.621147780278287 NaN NaN NaN 0.297776879008068 -0.938789530638457 0.641012651630389 0.302900231278007 -0.939221001079343 0.636320769801336
1.0012 0.397147890634791 -0.993372765600393 0.596224874965602 NaN NaN NaN 0.329568426540077 -0.968722516785579 0.639154090245501 0.334682710443236 -0.969153223520983 0.634470513077747
1.0013 0.425779291565072 -0.9964928592495 0.570713567684428 NaN NaN NaN 0.357857117628794 -0.998060751530421 0.640203633901627 0.36296234921624 -0.998490695912107 0.635528346695866
1.0014 0.453990499739586 -0.998629534754572 0.544639035014987 NaN NaN NaN 0.382693706889829 -1.02692073763177 0.644227030741938 0.38778990218422 -1.0273499210091 0.639560018824884
1.0015 0.481753674101743 -0.999780683474842 0.5180270093731 NaN NaN NaN 0.441141679808243 -1.01840972905199 0.577268049243748 0.409219391491959 -1.05584761608388 0.646628224591922
1.0016 0.509041415750388 -0.999945169365508 0.490903753615121 NaN NaN NaN 0.496183302745563 -1.00971951315299 0.51353621040743 0.464317517086848 -1.04709113488178 0.582773617794933
1.0017 0.535826794979002 -0.999122830098855 0.463296035119853 NaN NaN NaN 0.547879086564365 -1.00096677600254 0.453087689438173 0.516069703553154 -1.03827224971824 0.522202546165088
1.0018 0.562083377852126 -0.997314477224456 0.43523109937233 NaN NaN NaN 0.559283177504221 -1.02927753732606 0.469994359821844 0.564539560619363 -1.02950751679917 0.464967956179808
1.0019 0.587785252292458 -0.994521895368273 0.406736643075814 NaN NaN NaN 0.567537191692544 -1.05769313889217 0.490155947199626 0.609793734287353 -1.02091324798819 0.411119513700839
1.002 0.612907053652997 -0.990747840471438 0.377840786818441 NaN NaN NaN 0.609720093180033 -1.04932018661705 0.439600093437016 0.651901841420108 -1.01260539635876 0.360703554938649
1.0021 0.637423989748701 -0.985996037070501 0.3485720473218 NaN NaN NaN 0.648829315125117 -1.04134924694094 0.392519931815825 0.690936401396951 -1.00469944209977 0.313763040702818
1.0022 0.661311865323653 -0.98027117462172 0.318959309298067 NaN NaN NaN 0.68494020844792 -1.03389521333594 0.348955004888019 0.652953838279868 -0.960300815575368 0.3073469772955
1.0023 0.684547105928681 -0.973578902873162 0.289031796944481 NaN NaN NaN 0.718130881369997 -1.02707227971155 0.308941398341558 0.612182200660992 -0.916598681200908 0.304416480539916
1.0024 0.707106781186532 -0.965925826289074 0.258819045102542 NaN NaN NaN 0.748482122687934 -1.02099382805443 0.272511705366499 0.642720971831632 -0.910715768530376 0.267994796698744
1.0025 0.728968627421466 -0.957319497532045 0.228350870110579 NaN NaN NaN 0.702058395777095 -0.978762853556819 0.276704457779724 0.670503369468254 -0.905689450225982 0.235186080757728
1.0026 0.750111069630504 -0.947768410009565 0.197657340379062 NaN NaN NaN 0.727114477127425 -0.974575214205686 0.247460737078261 0.695615303420013 -0.901631151273156 0.206015847853143
1.0027 0.770513242775824 -0.937281989491874 0.16676874671605 NaN NaN NaN 0.749588538335963 -0.971466104363604 0.221877566027641 0.718145118370515 -0.898651152896038 0.180506034525523
1.0028 0.790155012375717 -0.925870584809981 0.135715572434264 NaN NaN NaN 0.769571271915284 -0.969544552587497 0.199973280672213 0.738183507007315 -0.896858484056762 0.158674977049447
1.0029 0.809016994374966 -0.913545457642591 0.104528463267626 NaN NaN NaN 0.787155629233915 -0.968918227907538 0.181762598673623 0.755823420873609 -0.896360814189999 0.14053739331639
1.003 0.827080574274572 -0.900318771402189 0.0732381971276168 NaN NaN NaN 0.802436729138172 -0.969693333902784 0.167256604764612 0.771159978990082 -0.89726434727859 0.126104368288508
1.0031 0.844327925502049 -0.88620357923119 0.0418756537291405 NaN NaN NaN 0.81551176443434 -0.97197450422244 0.1564627397881 0.784290374337069 -0.8996737173748 0.115383343037731
1.0032 0.86074202700397 -0.871213811120169 0.0104717841161994 NaN NaN NaN 0.863489369635374 -0.938855236343969 0.0753658667085951 0.795313778289366 -0.903691885670349 0.108378107380983
1.0033 0.876306680043883 -0.855364260160492 -0.0209424198833906 NaN NaN NaN 0.909395626516587 -0.907511687219476 -0.00188393929711156 0.80433124309797 -0.909420039216743 0.105088796118772
1.0034 0.891006524188381 -0.838670567945416 -0.0523359562429647 NaN NaN NaN 0.953333484604769 -0.878043053882139 -0.0752904307226293 0.848455065826909 -0.879948028083981 0.0314929622570721
1.0035 0.904827052466027 -0.821149209133703 -0.0836778433323237 NaN NaN NaN 0.958398110277172 -0.887556025532509 -0.0708420847446631 0.890714790293355 -0.852448164605732 -0.0382666256876235
1.0036 0.917754625683983 -0.802817475191121 -0.114937150492862 NaN NaN NaN 0.961770680895174 -0.899070790876077 -0.0626998900190966 0.931216624139053 -0.827015607779157 -0.104201016359896
1.0037 0.92977648588827 -0.783693457325819 -0.146083028562451 NaN NaN NaN 0.926549297278268 -0.838661537666715 -0.0878877596115526 0.970068248024786 -0.803743356023586 -0.1663248920012
1.0038 0.940880768954239 -0.763796028634629 -0.17708474031961 NaN NaN NaN 0.889917861280988 -0.780569068538422 -0.109348792742566 1.00737870982596 -0.782722155615408 -0.224656554210556
1.0039 0.951056516295163 -0.74314482547739 -0.207911690817773 NaN NaN NaN 0.851986448773835 -0.72488167193438 -0.127104776839455 1.04325831747811 -0.764040411345167 -0.279217906132943
1.004 0.960293685676949 -0.721760228098366 -0.238533457578582 NaN NaN NaN 0.886885214323143 -0.708694671297269 -0.178190543025874 1.04080906726612 -0.784793562796983 -0.256015504469133
1.0041 0.968583161128634 -0.699663340513379 -0.268919820615255 NaN NaN NaN 0.920576487802015 -0.695016443506612 -0.225560044295402 1.00020896790215 -0.73397117616241 -0.266237791739738
1.0042 0.975916761938748 -0.676875969682684 -0.299040792256064 NaN NaN NaN 0.953173703552496 -0.683927856586186 -0.26924584696631 0.958646307022042 -0.685804175800371 -0.272842131221671
1.0043 0.982287250728698 -0.653420603990096 -0.328866646738602 NaN NaN NaN 0.984791115988668 -0.675507103652842 -0.309284012335826 0.916235106290728 -0.640370638457928 -0.2758644678328
1.0044 0.987688340595145 -0.629320391049838 -0.358367949545307 NaN NaN NaN 1.01554368730088 -0.669829625960405 -0.345714061340475 0.947109022185191 -0.634755352537003 -0.312353669648188
1.0045 0.992114701314483 -0.604599114862385 -0.387515586452098 NaN NaN NaN 1.04554697446069 -0.666968038658955 -0.37857893580173 0.977233439146548 -0.631955846927224 -0.345277592219324
1.0046 0.99556196460309 -0.579281172342654 -0.416280792260436 NaN NaN NaN 1.07491701563799 -0.666992059342757 -0.407924956295233 1.00672439572487 -0.6320418394177 -0.374682556307169
1.0047 0.99802672842828 -0.553391549243329 -0.444635179184951 NaN NaN NaN 1.06676075283058 -0.595949512833534 -0.470811239997044 1.03569829760934 -0.635080081648467 -0.400618215960868
1.0048 0.99950656036574 -0.526955795496625 -0.472550764869116 NaN NaN NaN 1.02126035105659 -0.565063522678462 -0.456196828378129 1.06427180320657 -0.641134293444453 -0.423137509762117
1.0049 1.00000000000001 -0.499999999999957 -0.50000000000005 NaN NaN NaN 0.9756074607445 -0.537319511821326 -0.438287948923174 1.05555224565684 -0.576246173517279 -0.479306072139562
1.005 0.999506560365737 -0.472550764869022 -0.526955795496715 NaN NaN NaN 0.966928132827155 -0.475765372444491 -0.491162760382664 1.04673141495118 -0.514623133696521 -0.532108281254657
1.0051 0.998026728428276 -0.444635179184906 -0.553391549243371 NaN NaN NaN 0.958263893437951 -0.417530219930462 -0.540733673507489 1.03792592323451 -0.456319202692799 -0.581606720541709
1.0052 0.995561964603085 -0.416280792260391 -0.579281172342694 NaN NaN NaN 0.949731149031226 -0.36266481965693 -0.587066329374296 0.992242713205948 -0.43839460897986 -0.553848104226089
1.0053 0.992114701314484 -0.387515586452104 -0.60459911486238 NaN NaN NaN 0.978455448697917 -0.385235549955891 -0.593219898742026 0.946872840504238 -0.423821833748153 -0.523051006756086
1.0054 0.987688340595137 -0.358367949545261 -0.629320391049876 NaN NaN NaN 1.00747747301476 -0.411136561411397 -0.59634091160336 0.938941302930716 -0.375635620607015 -0.563305682323701
1.0055 0.982287250728689 -0.328866646738555 -0.653420603990134 NaN NaN NaN 0.999902976800412 -0.366389846430488 -0.633513130369923 0.931488116182375 -0.330951742521812 -0.600536373660563
1.0056 0.975916761938749 -0.29904079225607 -0.676875969682679 NaN NaN NaN 0.99292148633102 -0.325182820010551 -0.667738666320468 0.924627720460444 -0.289807441775867 -0.634820278684577
1.0057 0.968583161128635 -0.268919820615261 -0.699663340513374 NaN NaN NaN 0.986646666873781 -0.287549243236493 -0.699097423637288 0.918473781412178 -0.252236479650951 -0.666237301761227
1.0058 0.96029368567695 -0.238533457578589 -0.721760228098361 NaN NaN NaN 0.981191297303814 -0.253519362852229 -0.727671934451585 0.913139078292076 -0.218269103087493 -0.694869975204583
1.0059 0.951056516295165 -0.20791169081778 -0.743144825477385 NaN NaN NaN 0.976667159139535 -0.22311988138917 -0.753547277750365 0.908735392997262 -0.187932014813072 -0.72080337818419
1.006 0.940880768954222 -0.177084740319561 -0.763796028634662 NaN NaN NaN 0.973184926561722 -0.196373930792446 -0.776810995769276 0.905373400086554 -0.161248346968638 -0.744125053117915
1.0061 0.929776485888252 -0.146083028562401 -0.78369345732585 NaN NaN NaN 0.970854057524801 -0.173301049570916 -0.797553007953885 0.903162557891746 -0.138237638258521 -0.764924919633224
1.0062 0.917754625683986 -0.114937150492869 -0.802817475191117 NaN NaN NaN 0.969782686067799 -0.153917163493492 -0.815865522574307 0.902211000828566 -0.118915814646762 -0.783295186181804
1.0063 0.90482705246603 -0.0836778433323305 -0.821149209133699 NaN NaN NaN 0.970077515931266 -0.138234569850857 -0.831842946080409 0.9026254330136 -0.103295173618824 -0.799330259394776
1.0064 0.891006524188384 -0.0523359562429716 -0.838670567945412 NaN NaN NaN 0.97184371558513 -0.126261925298073 -0.845581790287057 0.904511023292145 -0.0913843720242064 -0.813126651267939
1.0065 0.876306680043886 -0.0209424198833975 -0.855364260160489 NaN NaN NaN 0.9751848147711 -0.118004237290107 -0.857180577480993 0.907971301780615 -0.0831884175119694 -0.824782884268646
1.0066 0.860742027003916 0.0104717841163062 -0.871213811120222 NaN NaN NaN 0.980202602661702 -0.113462859118709 -0.866739743542993 0.91310805802558 -0.0787086635676129 -0.834399394457967
1.0067 0.844327925501992 0.0418756537292472 -0.886203579231239 NaN NaN NaN 0.949987564424566 -0.0386165619317358 -0.91137100249283 0.920021240879954 -0.0779428081562107 -0.842078432723743
1.0068 0.827080574274544 0.0732381971276666 -0.900318771402211 NaN NaN NaN 0.921712679840622 0.0323906691640191 -0.954103349004641 0.891799396883234 -0.00686596934933081 -0.884933427533903
1.0069 0.809016994374936 0.104528463267676 -0.913545457642612 NaN NaN NaN 0.858464343733129 0.0625592056631507 -0.92102354939628 0.865613470792689 0.0603815149667573 -0.925994985759446
1.007 0.790155012375686 0.135715572434314 -0.92587058481 NaN NaN NaN 0.797411254962228 0.0889774902215433 -0.886388745183771 0.841557191332385 0.123813117363743 -0.965370308696128
1.0071 0.770513242775756 0.166768746716155 -0.937281989491911 NaN NaN NaN 0.738644804274876 0.111662503746882 -0.850307308021758 0.78271260205105 0.146436471602877 -0.929149073653927
1.0072 0.750111069630433 0.197657340379166 -0.947768410009599 NaN NaN NaN 0.719263533978484 0.167644298543241 -0.886907832521725 0.726243868154587 0.165347252938446 -0.891591121093033
1.0073 0.728968627421392 0.228350870110683 -0.957319497532076 NaN NaN NaN 0.702279153202197 0.219872081201008 -0.922151234403205 0.709247132141489 0.217579101381846 -0.926826233523335
1.0074 0.707106781186537 0.258819045102536 -0.965925826289072 NaN NaN NaN 0.687775972316335 0.268373708736098 -0.956149681052433 0.694731617887667 0.266084787506102 -0.96081640539377
1.0075 0.684547105928686 0.289031796944474 -0.973578902873161 NaN NaN NaN 0.67583573348461 0.313180574891976 -0.989016308376586 0.682779067518123 0.310895705067418 -0.993674772585542
1.0076 0.661311865323659 0.31895930929806 -0.980271174621719 NaN NaN NaN 0.666537530206097 0.354327579406584 -1.02086510961268 0.673468574493293 0.35204675381645 -1.02551532830974
1.0077 0.637423989748706 0.348572047321794 -0.9859960370705 NaN NaN NaN 0.659957729470754 0.391853093818821 -1.05181082328958 0.629867042452656 0.352566841992867 -0.982433884445523
1.0078 0.612907053652958 0.377840786818487 -0.990747840471445 NaN NaN NaN 0.619160433293388 0.388789460536417 -1.00794989382981 0.589123006986669 0.349572745631252 -0.938695752617921
1.0079 0.587785252292464 0.406736643075808 -0.994521895368272 NaN NaN NaN 0.581291303250128 0.382256848752274 -0.963548152002402 0.588316506694891 0.380119010999018 -0.968435517693909
1.008 0.562083377852131 0.435231099372324 -0.997314477224455 NaN NaN NaN 0.583427434372512 0.409313153533297 -0.992740587905809 0.590440203161569 0.407179099766744 -0.997619302928313
1.0081 0.535826794979008 0.463296035119847 -0.999122830098855 NaN NaN NaN 0.588558478027689 0.432935137685413 -1.0214936157131 0.595558834170461 0.430804861207883 -1.02636369537834
1.0082 0.509041415750394 0.490903753615115 -0.999945169365509 NaN NaN NaN 0.596746098103633 0.453177900695014 -1.04992399879865 0.603734063570583 0.451051394820679 -1.05478545839126
1.0083 0.481753674101749 0.518027009373094 -0.999780683474843 NaN NaN NaN 0.534029897284298 0.507109201454766 -1.04113909873906 0.541005494007003 0.504986459509634 -1.04599195351664
1.0084 0.453990499739541 0.544639035015029 -0.99862953475457 NaN NaN NaN 0.474615153349431 0.557715504052508 -1.03233065740194 0.481578403220649 0.555596519374401 -1.03717492259505
1.0085 0.425779291565078 0.570713567684423 -0.996492859249501 NaN NaN NaN 0.418553725043756 0.605061437252343 -1.0236151622961 0.462514113229402 0.528927276567043 -0.991441389796445
1.0086 0.397147890634745 0.596224874965642 -0.993372765600388 NaN NaN NaN 0.365894173788652 0.649214644617795 -1.01510881840645 0.409776751801807 0.573215241891192 -0.982991993692999
1.0087 0.368124552684654 0.621147780278326 -0.98927233296298 NaN NaN NaN 0.353691179048575 0.616226791490886 -0.96991797053946 0.434505547925656 0.577371371512442 -1.0118769194381
1.0088 0.338737920245278 0.645457687723956 -0.984195607969235 NaN NaN NaN 0.344911596760918 0.580321289536869 -0.925232886297787 0.38857346036851 0.615553570527877 -1.00412703089639
1.0089 0.309016994374892 0.669130606358896 -0.978147600733788 NaN NaN NaN 0.3025844745897 0.615593111490221 -0.918177586079921 0.346169056415241 0.650763031115137 -0.996932087530378
1.009 0.278991106039185 0.692143173870435 -0.97113427990962 NaN NaN NaN 0.263819824483974 0.647971095292894 -0.911790919776867 0.307327261316721 0.683078763931741 -0.990406025248461
1.0091 0.248689887164822 0.714472679632821 -0.963162566797644 NaN NaN NaN 0.228649068325267 0.67753690620507 -0.906185974530338 0.272079496712358 0.712582434042498 -0.984661930754856
1.0092 0.218143241396522 0.736097087119743 -0.954240328516265 NaN NaN NaN 0.197100093352165 0.704374783656718 -0.901474877008883 0.240453649599048 0.739358280682349 -0.979811930281396
1.0093 0.187381314585716 0.756995055651757 -0.944376370237473 NaN NaN NaN 0.16919722461756 0.728571458469396 -0.897768683086956 0.212474044788422 0.76349303447816 -0.975967079266582
1.0094 0.156434465040235 0.777145961456963 -0.933580426497197 NaN NaN NaN 0.144961200961389 0.750216067618732 -0.895177268580121 0.188161420879584 0.785075832211223 -0.973237253090808
1.0095 0.125333233564264 0.796529918024215 -0.921863151588479 NaN NaN NaN 0.124409154522569 0.769400066621694 -0.893809221144263 0.167532909771041 0.804198129204518 -0.971731038975559
1.0096 0.0941083133184861 0.815127795728565 -0.909236109047051 NaN NaN NaN 0.107554593810343 0.786217139635102 -0.893771733445445 0.150602019732055 0.820953609421217 -0.971555629153272
1.0097 0.0627905195292974 0.832921240710102 -0.8957117602394 NaN NaN NaN 0.0944073903517589 0.800763107354118 -0.895170497705877 0.137378622050113 0.835438093363177 -0.97281671541329
1.0098 0.0314107590781246 0.84989269298686 -0.881303452064985 NaN NaN NaN 0.0849737689284342 0.813135832801618 -0.898109601730052 0.127868941267701 0.847749443860303 -0.975618385128004
1.0099 8.82627304576999e-15 0.866025403784428 -0.866025403784437 NaN NaN NaN 0.0792563014122701 0.823435125101384 -0.902691426513654 0.0480566223941896 0.894996933155665 -0.943053555549855
1.01 -0.0314107590781071 0.881303452064976 -0.849892692986869 NaN NaN NaN 0.0772539042061745 0.831762641330117 -0.909016545536291 0.0090999855106034 0.866188321207652 -0.875288306718255
1.0101 -0.0627905195293366 0.895711760239417 -0.832921240710081 NaN NaN NaN 0.00494291266851293 0.875231249857059 -0.880174162525572 -0.0260809098365835 0.8355770694339 -0.809496159597317
1.0102 -0.0941083133185251 0.909236109047067 -0.815127795728542 NaN NaN NaN -0.0635351203799784 0.916871031719933 -0.853335911339954 -0.0945040305178261 0.877287039453589 -0.782783008935762
1.0103 -0.125333233564303 0.921863151588494 -0.796529918024191 NaN NaN NaN -0.128192456127904 0.956788697165853 -0.828596241037949 -0.0850876244699297 0.880265305510919 -0.79517768104099
1.0104 -0.156434465040217 0.933580426497191 -0.777145961456974 NaN NaN NaN -0.189044985012198 0.995092394349443 -0.806047409337245 -0.0719975225622859 0.881694986282657 -0.809697463720371
1.0105 -0.187381314585699 0.944376370237467 -0.756995055651768 NaN NaN NaN -0.172093284662492 0.994882139754805 -0.822788855092313 -0.129271923604841 0.918694909148436 -0.789422985543595
1.0106 -0.218143241396616 0.954240328516294 -0.736097087119678 NaN NaN NaN -0.188519858066516 0.956334144228616 -0.7678142861621 -0.182783754407858 0.954300692138861 -0.771516937731004
1.0107 -0.248689887164915 0.96316256679767 -0.714472679632754 NaN NaN NaN -0.201276174368879 0.916635081251957 -0.715358906883078 -0.23255968696285 0.988624155009425 -0.756064468046575
1.0108 -0.278991106039277 0.971134279909643 -0.692143173870365 NaN NaN NaN -0.210392335573231 0.875897543640155 -0.665505208066925 -0.278629939458719 1.02177812289351 -0.743148183434795
1.0109 -0.309016994374983 0.978147600733808 -0.669130606358825 NaN NaN NaN -0.252911423825479 0.90825394573706 -0.655342521911581 -0.284018783397159 0.979857388794217 -0.695838605397058
1.011 -0.338737920245315 0.984195607969242 -0.645457687723926 NaN NaN NaN -0.291795571443727 0.939668617794213 -0.647873046350486 -0.285838407475101 0.93712639566846 -0.651287988193359
1.0111 -0.36812455268469 0.989272332962985 -0.621147780278295 NaN NaN NaN -0.327085444300204 0.97025673315736 -0.643171288857155 -0.321138824550478 0.967719010781275 -0.646580186230797
1.0112 -0.397147890634833 0.993372765600399 -0.596224874965565 NaN NaN NaN -0.358825115481366 1.00013402215173 -0.641308906670363 -0.352889021287204 0.997600791560726 -0.644711770273522
1.0113 -0.425779291565114 0.996492859249504 -0.57071356768439 NaN NaN NaN -0.387062022040714 1.02941665832814 -0.642354636287427 -0.381136434771814 1.02688791157173 -0.645751476799916
1.0114 -0.453990499739576 0.998629534754572 -0.544639035014996 NaN NaN NaN -0.411846918431332 1.05822114427088 -0.64637422583955 -0.405931819490369 1.05569687341265 -0.649765053922279
1.0115 -0.481753674101733 0.999780683474842 -0.518027009373109 NaN NaN NaN -0.470243289976047 1.04965473376814 -0.579411443792096 -0.464338660798612 1.04713493088572 -0.582796270087104
1.0116 -0.509041415750378 0.999945169365509 -0.49090375361513 NaN NaN NaN -0.525233402874429 1.04090921400794 -0.515675811133515 -0.519339224928974 1.03839387119298 -0.519054646264005
1.0117 -0.535826794978993 0.999122830098855 -0.463296035119862 NaN NaN NaN -0.502858841203586 0.995091807572575 -0.492232966368989 -0.496975095991361 0.992580916930722 -0.495605820939361
1.0118 -0.562083377852164 0.997314477224452 -0.435231099372288 NaN NaN NaN -0.551352081581922 0.986403504316442 -0.435051422734521 -0.471459824013107 0.946887594655419 -0.475427770642313
1.0119 -0.587785252292496 0.994521895368268 -0.406736643075772 NaN NaN NaN -0.559620133861518 1.01489499319932 -0.455274859337806 -0.516878749419195 0.938439563643029 -0.421560814223834
1.012 -0.612907053652989 0.990747840471439 -0.37784078681845 NaN NaN NaN -0.601817048592769 1.00659779391994 -0.404780745327169 -0.559151316678398 0.930277690970327 -0.37112637429193
1.0121 -0.637423989748692 0.985996037070503 -0.34857204732181 NaN NaN NaN -0.64094025897808 0.99870247315627 -0.35776221417819 -0.561340582374289 0.959526920596294 -0.398186338222005
1.0122 -0.661311865323645 0.980271174621722 -0.318959309298077 NaN NaN NaN -0.677065115981481 0.99132392461774 -0.314258808636259 -0.597606331322063 0.952217713040135 -0.354611381718073
1.0123 -0.684547105928673 0.973578902873164 -0.289031796944491 NaN NaN NaN -0.710269727868352 0.984576342450773 -0.274306614582422 -0.630951585773649 0.945539349121548 -0.3145877633479
1.0124 -0.707106781186524 0.965925826289077 -0.258819045102553 NaN NaN NaN -0.666615956855208 0.941563645566591 -0.274947688711383 -0.661457135010784 0.939605211280907 -0.278148076270123
1.0125 -0.728968627421419 0.957319497532064 -0.228350870110645 NaN NaN NaN -0.694356060213204 0.936482726319571 -0.242126666106367 -0.689206369516937 0.934527758475285 -0.245321388958348
1.0126 -0.750111069630497 0.947768410009569 -0.197657340379072 NaN NaN NaN -0.719425774747487 0.932369923068141 -0.212944148320654 -0.714285199037186 0.930418415529632 -0.216133216492447
1.0127 -0.770513242775817 0.937281989491878 -0.166768746716061 NaN NaN NaN -0.741913445009155 0.929335516865381 -0.187422071856226 -0.736781968151235 0.927387463507886 -0.190605495356651
1.0128 -0.79015501237571 0.925870584809985 -0.135715572434275 NaN NaN NaN -0.761909763553495 0.927488536502669 -0.165578772949175 -0.756787369442927 0.925543931212263 -0.168756561769336
1.0129 -0.809016994374993 0.913545457642573 -0.10452846326758 NaN NaN NaN -0.779507681791667 0.92693665124422 -0.147428969452553 -0.774394354351931 0.924995487917802 -0.150601133565871
1.013 -0.827080574274598 0.900318771402169 -0.0732381971275708 NaN NaN NaN -0.79480231861255 0.927786064902715 -0.132983746290165 -0.789698041795579 0.925848337447987 -0.136150295652408
1.0131 -0.844327925502043 0.886203579231195 -0.0418756537291513 NaN NaN NaN -0.807890866864913 0.930141411360575 -0.122250544495662 -0.802795624651045 0.928207113696021 -0.125411489044976
1.0132 -0.860742027003965 0.871213811120175 -0.0104717841162101 NaN NaN NaN -0.818872497792215 0.934105651639965 -0.11523315384775 -0.813786274190145 0.932174777694835 -0.11838850350469
1.0133 -0.876306680043878 0.855364260160498 0.0209424198833799 NaN NaN NaN -0.864857726826256 0.902770509311234 -0.0379127824849775 -0.822771042561077 0.937852516337427 -0.115081473776351
1.0134 -0.891006524188376 0.838670567945422 0.052335956242954 NaN NaN NaN -0.908874417286041 0.873310267889575 0.035564149396466 -0.866862226725249 0.90833017953557 -0.0414679528103208
1.0135 -0.904827052466022 0.821149209133709 0.083677843332313 NaN NaN NaN -0.951027199108146 0.845822153289965 0.105205045818181 -0.909089370397401 0.880780079464987 0.0283092909324144
1.0136 -0.917754625684002 0.802817475191094 0.114937150492908 NaN NaN NaN -0.95441281628677 0.85741078785835 0.0970020284284204 -0.949558681117024 0.855297374965173 0.0942613061518512
1.0137 -0.929776485888266 0.783693457325826 0.14608302856244 NaN NaN NaN -0.956213919449899 0.871094199748618 0.0851197197012804 -0.988377839442824 0.83197506429807 0.156402775144754
1.0138 -0.940880768954235 0.763796028634636 0.177084740319599 NaN NaN NaN -0.919529976878784 0.812944324597879 0.106585652280906 -0.951636966524505 0.77389443027105 0.177742536253455
1.0139 -0.951056516295159 0.743144825477397 0.207911690817763 NaN NaN NaN -0.881546150734773 0.757199623580422 0.124346527154351 -0.913596310800374 0.718218847820075 0.195377462980299
1.014 -0.960293685676946 0.721760228098374 0.238533457578572 NaN NaN NaN -0.916392595419701 0.740955419959082 0.17543717546062 -0.874367099870093 0.665034177112997 0.209332922757096
1.0141 -0.968583161128631 0.699663340513387 0.268919820615244 NaN NaN NaN -0.950031640642462 0.727220090433848 0.222811550208613 -0.908080530492816 0.651433228680502 0.256647301812315
1.0142 -0.975916761938758 0.67687596968265 0.299040792256108 NaN NaN NaN -0.982576720581185 0.716074502849286 0.266502217731899 -0.940699864168862 0.640421784333272 0.30027807983559
1.0143 -0.982287250728696 0.653420603990104 0.328866646738592 NaN NaN NaN -1.01414208948632 0.707596850143351 0.306545239342972 -0.972339355381726 0.632078037430269 0.340261317951458
1.0144 -0.987688340595143 0.629320391049846 0.358367949545297 NaN NaN NaN -1.04484270938489 0.701862573391291 0.342980135993599 -1.00311396639105 0.626477429467 0.376636536924054
1.0145 -0.992114701314482 0.604599114862394 0.387515586452088 NaN NaN NaN -1.00077521046158 0.661934824253016 0.338840386208562 -1.03313925423757 0.623692575834798 0.40944667840277
1.0146 -0.995561964603089 0.579281172342662 0.416280792260427 NaN NaN NaN -0.956205571328016 0.624958290447085 0.331247280880931 -0.988512330536406 0.586783731056847 0.401728599479559
1.0147 -0.998026728428282 0.55339154924329 0.444635179184992 NaN NaN NaN -0.985268891859644 0.628009070605517 0.357259821254127 -0.943499541270677 0.552892617121333 0.390606924149345
1.0148 -0.99950656036574 0.526955795496634 0.472550764869106 NaN NaN NaN -1.01393165783246 0.634075798136957 0.379855859695501 -0.972236239265211 0.559092301263116 0.413143938002096
1.0149 -1.00000000000001 0.499999999999966 0.50000000000004 NaN NaN NaN -1.00530120266686 0.569200171792304 0.43610103087456 -1.00068904857309 0.56836832281856 0.432320725754526
1.015 -0.999506560365737 0.472550764869031 0.526955795496706 NaN NaN NaN -0.996569316633536 0.507589603440343 0.488979713193193 -1.02897478939435 0.580778153468499 0.448196635925853
1.0151 -0.998026728428277 0.444635179184916 0.553391549243362 NaN NaN NaN -0.987852612156556 0.449298121830838 0.538554490325717 -1.0202007270202 0.522357127650285 0.497843599369915
1.0152 -0.995561964603086 0.416280792260401 0.579281172342686 NaN NaN NaN -0.979267495525601 0.394376492164697 0.584891003360903 -1.01155835401592 0.467306183069524 0.544252170946399
1.0153 -0.992114701314478 0.387515586452062 0.604599114862416 NaN NaN NaN -0.970930052355331 0.342872165973622 0.628057886381709 -1.00316375581648 0.415672770852065 0.587490984964418
1.0154 -0.987688340595139 0.358367949545271 0.629320391049868 NaN NaN NaN -0.999965396672553 0.36884816089381 0.631117235778743 -0.995132582957402 0.367500981605161 0.627631601352242
1.0155 -0.982287250728691 0.328866646738565 0.653420603990126 NaN NaN NaN -1.02941366019401 0.398195223280182 0.631218436913828 -0.987579937278604 0.322831501883804 0.6647484353948
1.0156 -0.975916761938751 0.299040792256081 0.676875969682671 NaN NaN NaN -1.02237993562342 0.356931901136731 0.665448034486687 -0.980620258669169 0.281701574016507 0.698918684652662
1.0157 -0.968583161128638 0.268919820615272 0.699663340513366 NaN NaN NaN -1.01605297451968 0.319242128282957 0.696810846236725 -0.974367212464754 0.244144959330147 0.730222253134607
1.0158 -0.960293685676954 0.238533457578599 0.721760228098354 NaN NaN NaN -1.01054555559427 0.285156151286405 0.725389404307864 -0.968933577608814 0.210191904810189 0.758741672798625
1.0159 -0.951056516295151 0.207911690817735 0.743144825477416 NaN NaN NaN -1.00596946020224 0.254700672502422 0.751268787699817 -0.964431135687976 0.179869113229158 0.784562022458818
1.016 -0.940880768954226 0.177084740319571 0.763796028634655 NaN NaN NaN -1.00243536236131 0.227898823700396 0.77453653866091 -0.960970560951112 0.153199716772874 0.807770844178238
1.0161 -0.929776485888256 0.146083028562412 0.783693457325844 NaN NaN NaN -1.00005271986312 0.20477014321375 0.795282576649368 -0.95866131142062 0.130203254190457 0.828458057230164
1.0162 -0.91775462568399 0.11493715049288 0.802817475191111 NaN NaN NaN -0.998929666584215 0.185330556636274 0.813599109947941 -0.957611521203381 0.110895651490659 0.846715869712723
1.0163 -0.904827052466034 0.0836778433323413 0.821149209133693 NaN NaN NaN -0.999172906102937 0.169592361083831 0.829580545019106 -0.957927894107676 0.0952892062035753 0.8626386879041
1.0164 -0.891006524188389 0.0523359562429823 0.838670567945406 NaN NaN NaN -1.00088760672731 0.157564213036983 0.843323393690323 -0.959715598671047 0.0833925752232604 0.876323023447786
1.0165 -0.876306680043864 0.0209424198833515 0.855364260160512 NaN NaN NaN -0.967167834725486 0.0752321931526852 0.891935641572801 -0.889059238078879 0.0382013029313388 0.85085793514754
1.0166 -0.860742027003921 -0.0104717841162954 0.871213811120217 NaN NaN NaN -0.898180886099003 0.0337570584651907 0.864423827633812 -0.820210542175562 -0.00320828684004909 0.823418829015611
1.0167 -0.844327925501998 -0.0418756537292365 0.886203579231234 NaN NaN NaN -0.831101563520783 -0.00393869562524934 0.835040259146033 -0.827288154236107 -0.00382914871740264 0.831117302953509
1.0168 -0.82708057427455 -0.0732381971276558 0.900318771402206 NaN NaN NaN -0.803037107930281 -0.0748706036388455 0.877907711569126 -0.836239911716703 -0.000742324005918338 0.836982235722621
1.0169 -0.809016994374942 -0.104528463267665 0.913545457642607 NaN NaN NaN -0.77700829166745 -0.141973413690088 0.918981705357539 -0.847161789587516 0.00604258503044713 0.841119204557069
1.017 -0.790155012375658 -0.135715572434359 0.925870584810017 NaN NaN NaN -0.790118307261354 -0.131241671272787 0.921359978534141 -0.823138169722738 -0.0575065884547752 0.880644758177514
1.0171 -0.770513242775763 -0.166768746716145 0.937281989491908 NaN NaN NaN -0.805383691762595 -0.116842413611367 0.922226105373962 -0.801335645541141 -0.117256768992482 0.918592414533623
1.0172 -0.75011106963044 -0.197657340379156 0.947768410009596 NaN NaN NaN -0.785884293202063 -0.172815039933636 0.958699333135699 -0.781843412048702 -0.173228661903036 0.955072073951738
1.0173 -0.7289686274214 -0.228350870110673 0.957319497532073 NaN NaN NaN -0.76878199324943 -0.225033670345572 0.993815663595001 -0.764748264481945 -0.2254465602014 0.990194824683345
1.0174 -0.707106781186544 -0.258819045102525 0.965925826289069 NaN NaN NaN -0.754161101904932 -0.273526161834364 1.0276872637393 -0.713125049551645 -0.236928857560545 0.95005390711219
1.0175 -0.684547105928694 -0.289031796944464 0.973578902873158 NaN NaN NaN -0.705093897650937 -0.281314444802885 0.986408342453822 -0.664130479376734 -0.24478191799523 0.908912397371963
1.0176 -0.661311865323624 -0.318959309298104 0.980271174621728 NaN NaN NaN -0.658734443919991 -0.285508389262711 0.944242833182702 -0.654852994473986 -0.286049988576608 0.940902983050593
1.0177 -0.63742398974867 -0.348572047321837 0.985996037070507 NaN NaN NaN -0.615158991386126 -0.286146250776373 0.9013052421625 -0.648293875442748 -0.323696354767891 0.971990230210639
1.0178 -0.612907053652966 -0.377840786818477 0.990747840471443 NaN NaN NaN -0.611450452577923 -0.320279182604355 0.931729635182278 -0.644526687674644 -0.357762822668023 1.00228951034267
1.0179 -0.587785252292473 -0.406736643075798 0.994521895368271 NaN NaN NaN -0.610604432562493 -0.350877297768862 0.961481730331354 -0.643622122508352 -0.388294591546262 1.03191671405461
1.018 -0.56208337785214 -0.435231099372314 0.997314477224454 NaN NaN NaN -0.612688679255684 -0.37798914455885 0.990677823814535 -0.645647927675981 -0.41534020948334 1.06098813715932
1.0181 -0.535826794979017 -0.463296035119837 0.999122830098854 NaN NaN NaN -0.617767930317447 -0.401666572410215 1.01943450272766 -0.576649914030244 -0.475960989019203 1.05261090304945
1.0182 -0.509041415750354 -0.490903753615155 0.999945169365509 NaN NaN NaN -0.625903849473202 -0.421964680983357 1.04786853045656 -0.547849149029869 -0.459118132680684 1.00696728171055
1.0183 -0.481753674101708 -0.518027009373133 0.999780683474842 NaN NaN NaN -0.563136039244641 -0.475951229344644 1.03908726858928 -0.522228959439753 -0.439019992567426 0.96124895200718
1.0184 -0.453990499739551 -0.544639035015019 0.99862953475457 NaN NaN NaN -0.503669777249538 -0.526612681755308 1.03028245900485 -0.462835103241485 -0.489746813506953 0.952581916748438
1.0185 -0.425779291565088 -0.570713567684414 0.996492859249501 NaN NaN NaN -0.447556922070929 -0.574013667152538 1.02157058922347 -0.406794525700981 -0.537213051730325 0.944007577431306
1.0186 -0.397147890634807 -0.596224874965588 0.993372765600395 NaN NaN NaN -0.39484603496879 -0.618221829272635 1.01306786424143 -0.428174714928872 -0.544476887866733 0.972651602795606
1.0187 -0.368124552684611 -0.621147780278362 0.989272332962973 NaN NaN NaN -0.345582331934553 -0.659307760253932 1.00489009218849 -0.452870946538542 -0.548683884561184 1.00155483109973
1.0188 -0.338737920245235 -0.645457687723991 0.984195607969226 NaN NaN NaN -0.299807639047026 -0.697344931329341 0.997152570376367 -0.406906352106618 -0.586916860614769 0.993823212721387
1.0189 -0.309016994374902 -0.669130606358888 0.978147600733791 NaN NaN NaN -0.257560351173789 -0.73240962067697 0.98996997185076 -0.364469498815951 -0.622177008364493 0.986646507180444
1.019 -0.278991106039196 -0.692143173870427 0.971134279909622 NaN NaN NaN -0.255884857370726 -0.690561911876148 0.946446769246873 -0.32559531181557 -0.654543338626953 0.980138650442523
1.0191 -0.248689887164833 -0.714472679632814 0.963162566797647 NaN NaN NaN -0.257737609467233 -0.646033410142631 0.903771019609864 -0.290315212643223 -0.68409751662576 0.974412729268983
1.0192 -0.218143241396532 -0.736097087119736 0.954240328516268 NaN NaN NaN -0.226137147587459 -0.67292704898684 0.899064196574298 -0.258657088194325 -0.71092378175437 0.969580869948695
1.0193 -0.187381314585671 -0.756995055651787 0.944376370237457 NaN NaN NaN -0.19818288307834 -0.697179386494051 0.895362269572391 -0.230645263179204 -0.735108864797897 0.965754127977101
1.0194 -0.156434465040189 -0.777145961456992 0.933580426497181 NaN NaN NaN -0.173895554618511 -0.718879559814589 0.8927751144331 -0.206300476095842 -0.75674190269559 0.963042378791431
1.0195 -0.125333233564275 -0.796529918024209 0.921863151588483 NaN NaN NaN -0.153292294185868 -0.73811902463981 0.891411318825678 -0.185639858741802 -0.775914350928093 0.961554209669895
1.0196 -0.0941083133184968 -0.815127795728559 0.909236109047055 NaN NaN NaN -0.136386610128921 -0.754991465300611 0.891378075429533 -0.168676919285581 -0.792719893615967 0.961396812901549
1.0197 -0.0627905195293082 -0.832921240710096 0.895711760239405 NaN NaN NaN -0.123188373814267 -0.769592702665926 0.892781076480194 -0.155421528914083 -0.807254351418204 0.962675880332286
1.0198 -0.0314107590781355 -0.849892692986854 0.88130345206499 NaN NaN NaN -0.11370380986336 -0.782020599932091 0.895724409795451 -0.145879912069382 -0.819615587321548 0.965495499390931
1.0199 -1.9595436384634e-14 -0.866025403784423 0.866025403784442 NaN NaN NaN -0.107935489988218 -0.792374966396046 0.900310456384263 -0.0660357136606192 -0.866912873725639 0.932948587386258
1.02 0.0314107590781531 -0.881303452064998 0.849892692986845 NaN NaN NaN -0.0318634038083299 -0.83776692261926 0.86963032642759 0.00996220964314318 -0.912172897368939 0.902210687725796
1.0201 0.0627905195293258 -0.895711760239412 0.832921240710087 NaN NaN NaN 0.0403672462489394 -0.881224903529359 0.840857657280419 0.0821188280930603 -0.955499179220649 0.873380351127588
1.0202 0.0941083133185144 -0.909236109047063 0.815127795728548 NaN NaN NaN 0.108765080021982 -0.922854076586333 0.814088996564351 0.0764238346713563 -0.959987423015518 0.883563588344162
1.0203 0.125333233564292 -0.92186315158849 0.796529918024198 NaN NaN NaN 0.173342358447696 -0.962761152003996 0.7894187935563 0.1040488939994 -0.92580984554513 0.82176095154573
1.0204 0.156434465040206 -0.933580426497187 0.777145961456981 NaN NaN NaN 0.160096045087937 -0.964044814591837 0.803948769503899 0.127934693833497 -0.890149448873401 0.762214755039904
1.0205 0.187381314585688 -0.944376370237463 0.756995055651775 NaN NaN NaN 0.143195584549842 -0.963889514414942 0.8206939298651 0.111091159095922 -0.890124943973596 0.779033784877673
1.0206 0.21814324139655 -0.954240328516273 0.736097087119724 NaN NaN NaN 0.19668277038259 -0.999415302660613 0.802732532278023 0.164635169970154 -0.925781295987867 0.761146126017712
1.0207 0.248689887164905 -0.963162566797667 0.714472679632762 NaN NaN NaN 0.24643410158907 -1.03365891237765 0.787224810788579 0.214443225637426 -0.960155238374785 0.745712012737358
1.0208 0.278991106039267 -0.97113427990964 0.692143173870373 NaN NaN NaN 0.255470332969064 -0.992714241825024 0.73724390885596 0.26054554438746 -0.993359596426163 0.732814052038703
1.0209 0.309016994374973 -0.978147600733806 0.669130606358833 NaN NaN NaN 0.260900169561351 -0.950844950983904 0.689944781422553 0.302975861134493 -1.02550808992702 0.722532228792529
1.021 0.338737920245305 -0.98419560796924 0.645457687723935 NaN NaN NaN 0.262760713735875 -0.908165310061427 0.645404596325553 0.304761931061766 -0.982696294763886 0.677934363702121
1.0211 0.368124552684733 -0.989272332962992 0.621147780278259 NaN NaN NaN 0.298101978478997 -0.938809186483789 0.640707208004792 0.303019390065631 -0.939189324235619 0.636169934169988
1.0212 0.397147890634824 -0.993372765600397 0.596224874965574 NaN NaN NaN 0.329892950582832 -0.968742137839937 0.638849187257105 0.334801658319032 -0.969121602745478 0.634319944426446
1.0213 0.425779291565104 -0.996492859249503 0.570713567684399 NaN NaN NaN 0.358181067261885 -0.998080337855387 0.639899270593501 0.363081086553523 -0.99845913110558 0.635378044552056
1.0214 0.453990499739566 -0.998629534754571 0.544639035015005 NaN NaN NaN 0.383017083129967 -1.02694028928881 0.643923206158843 0.387908429355646 -1.02731841207249 0.639409982716845
1.0215 0.481753674101724 -0.999780683474842 0.518027009373118 NaN NaN NaN 0.441464483670336 -1.01842924610247 0.576964762432137 0.409337708869522 -1.05581616291829 0.646478454048768
1.0216 0.509041415750369 -0.999945169365509 0.49090375361514 NaN NaN NaN 0.496505535242725 -1.00973899565817 0.513233460415445 0.464435625041884 -1.0470597373885 0.582624112346612
1.0217 0.535826794979032 -0.999122830098853 0.463296035119822 NaN NaN NaN 0.548200748707914 -1.00098622402355 0.452785475315638 0.516187602456343 -1.03824090779872 0.52205330534238
1.0218 0.562083377852155 -0.997314477224453 0.435231099372298 NaN NaN NaN 0.596613733615596 -0.992287487612034 0.395673753996437 0.564657250840727 -1.02947623035505 0.464818979514326
1.0219 0.587785252292487 -0.994521895368269 0.406736643075782 NaN NaN NaN 0.604801672477242 -1.02076856180628 0.415966889329039 0.535892289572446 -0.983872553609376 0.44798026403693
1.022 0.61290705365298 -0.990747840471441 0.377840786818461 NaN NaN NaN 0.609909152279905 -1.04947042958425 0.439561277304346 0.578131202742135 -0.97563026424947 0.397499061507334
1.0221 0.637423989748684 -0.985996037070505 0.34857204732182 NaN NaN NaN 0.649018039589154 -1.04149922397712 0.392481184387963 0.617296337228377 -0.967789756214368 0.350493418985991
1.0222 0.661311865323637 -0.980271174621725 0.318959309298087 NaN NaN NaN 0.68512859886843 -1.03404492491179 0.348916326043355 0.653463044126779 -0.960465923385519 0.30700287925874
1.0223 0.684547105928707 -0.973578902873154 0.289031796944447 NaN NaN NaN 0.71831893833824 -1.02722172629694 0.3089027879587 0.686709431834062 -0.953772960081071 0.267063528247009
1.0224 0.707106781186557 -0.965925826289065 0.258819045102508 NaN NaN NaN 0.748669846794122 -1.02114301011839 0.27247316332427 0.717116289321674 -0.947824248695575 0.230707959373901
1.0225 0.728968627421412 -0.957319497532067 0.228350870110655 NaN NaN NaN 0.77626471423421 -1.01592123487946 0.239656520645253 0.744767006763343 -0.942732248140371 0.197965241377028
1.0226 0.750111069630452 -0.94776841000959 0.197657340379138 NaN NaN NaN 0.727170523295288 -0.974658361640239 0.247487838344951 0.769747493594951 -0.938608383194746 0.168860889599795
1.0227 0.77051324277581 -0.937281989491882 0.166768746716071 NaN NaN NaN 0.749644485301745 -0.971549104626659 0.221904619324914 0.792146094087556 -0.935562934877061 0.143416840789505
1.0228 0.790155012375738 -0.925870584809968 0.135715572434229 NaN NaN NaN 0.769627119854575 -0.969627405939547 0.200000286084972 0.812053500516902 -0.933704931944037 0.121651431427135
1.0229 0.809016994374986 -0.913545457642577 0.104528463267591 NaN NaN NaN 0.78721137832199 -0.969000934608616 0.181789556286626 0.829562664015101 -0.933142043625296 0.103579379610195
1.023 0.827080574274592 -0.900318771402174 0.0732381971275815 NaN NaN NaN 0.80249237955 -0.969775894212465 0.167283514662464 0.844768703192479 -0.933980473698991 0.089211770506512
1.0231 0.844327925502038 -0.8862035792312 0.041875653729162 NaN NaN NaN 0.815567316344578 -0.972056918399837 0.156489602055259 0.857768810619739 -0.936324856013065 0.0785560453933259
1.0232 0.860742027003959 -0.87121381112018 0.0104717841162209 NaN NaN NaN 0.86354482321837 -0.938937504647736 0.0753926814293668 0.868662157262772 -0.940278151555275 0.0716159942925028
1.0233 0.876306680043872 -0.855364260160503 -0.020942419883369 NaN NaN NaN 0.909450981946381 -0.907593809907811 -0.00185717203856911 0.877549794964395 -0.945941547173524 0.0683917522091286
1.0234 0.891006524188397 -0.838670567945397 -0.0523359562429999 NaN NaN NaN 0.953388742055091 -0.878125031212783 -0.0752637108423089 0.921544020381175 -0.916404892734571 -0.00513912764660401
1.0235 0.904827052466042 -0.821149209133683 -0.0836778433323588 NaN NaN NaN 0.958453269921449 -0.887637857762744 -0.0708154121587043 0.889655450299732 -0.851831037057294 -0.0378244132424377
1.0236 0.917754625683997 -0.8028174751911 -0.114937150492897 NaN NaN NaN 0.924816279594615 -0.825133551638913 -0.0996827279557022 0.856140232560282 -0.789390109238579 -0.0667501233217032
1.0237 0.929776485888262 -0.783693457325833 -0.14608302856243 NaN NaN NaN 0.889660305507931 -0.764855167823023 -0.124805137684908 0.895124742146527 -0.766184454859701 -0.128940287286826
1.0238 0.940880768954232 -0.763796028634643 -0.177084740319589 NaN NaN NaN 0.890103626577485 -0.780912263072346 -0.10919136350514 0.932567854439662 -0.745229733950425 -0.187338120489237
1.0239 0.951056516295156 -0.743144825477404 -0.207911690817752 NaN NaN NaN 0.926190811888366 -0.762233722323658 -0.163957089564708 0.93157041447963 -0.763623814821857 -0.167946599657773
1.024 0.960293685676958 -0.721760228098342 -0.238533457578617 NaN NaN NaN 0.960958235233207 -0.745980608314859 -0.214977626918348 0.966328315892958 -0.747368240340312 -0.218960075552647
1.0241 0.968583161128642 -0.699663340513354 -0.268919820615289 NaN NaN NaN 0.994518398984166 -0.732236384173612 -0.262282014810555 0.999878974566285 -0.73362156008137 -0.266257414484915
1.0242 0.975916761938755 -0.676875969682658 -0.299040792256097 NaN NaN NaN 1.0269847370718 -0.721081917716561 -0.305902819355241 1.03233582440034 -0.722464641853971 -0.30987118254637
1.0243 0.982287250728694 -0.653420603990112 -0.328866646738582 NaN NaN NaN 0.984452576875632 -0.675585938541896 -0.308866638333736 0.989794192744856 -0.676966215248605 -0.312827977496251
1.0244 0.987688340595141 -0.629320391049854 -0.358367949545287 NaN NaN NaN 0.941186820780457 -0.632898857999287 -0.30828796278117 0.946518981954914 -0.634276691607264 -0.31224229034765
1.0245 0.992114701314481 -0.604599114862402 -0.387515586452078 NaN NaN NaN 0.971321720076751 -0.630102638396894 -0.341219081679858 0.97664444329131 -0.631478033230438 -0.345166410060872
1.0246 0.995561964603088 -0.579281172342671 -0.416280792260417 NaN NaN NaN 1.00082314043621 -0.630191911078499 -0.370631229357707 1.00613644239612 -0.631564871454259 -0.374571570941859
1.0247 0.998026728428282 -0.553391549243299 -0.444635179184982 NaN NaN NaN 1.02980748758085 -0.633233427694437 -0.396574059886409 1.03511138496179 -0.634603957921417 -0.400507427040375
1.0248 0.99950656036574 -0.526955795496643 -0.472550764869097 NaN NaN NaN 1.05839141995008 -0.639290908079911 -0.419100511870165 1.06368592939822 -0.640659012459491 -0.423026916938731
1.0249 1.00000000000001 -0.499999999999976 -0.500000000000031 NaN NaN NaN 1.04968227071689 -0.574406050956801 -0.475276219760089 1.05496740884894 -0.575771733782746 -0.479195675066191
1.025 0.999506560365738 -0.472550764869041 -0.526955795496697 NaN NaN NaN 1.04087182990498 -0.512786268164921 -0.528085561740058 1.04614761330822 -0.514149533723397 -0.531998079584822
1.0251 0.998026728428274 -0.444635179184874 -0.5533915492434 NaN NaN NaN 1.03207670969188 -0.454485588425116 -0.577591121266769 1.00033369161234 -0.492855904306614 -0.507477787305729
1.0252 0.995561964603082 -0.416280792260359 -0.579281172342723 NaN NaN NaN 1.02341331612118 -0.399554776909423 -0.623858539211752 0.99172648338972 -0.437857177082701 -0.553869306307019
1.0253 0.99211470131448 -0.387515586452072 -0.604599114862408 NaN NaN NaN 0.977988271249938 -0.38505074843264 -0.592937522817298 0.983366987730044 -0.386275889797031 -0.597091097933013
1.0254 0.98768834059514 -0.358367949545281 -0.62932039104986 NaN NaN NaN 0.932992195850078 -0.373942623676134 -0.559049572173944 1.01238031859091 -0.412175059844264 -0.600205258746647
1.0255 0.982287250728693 -0.328866646738575 -0.653420603990117 NaN NaN NaN 0.925549539059893 -0.32926174220649 -0.596287796853403 1.00479714430806 -0.367426506714387 -0.637370637593677
1.0256 0.975916761938754 -0.299040792256091 -0.676875969682663 NaN NaN NaN 0.918699654658024 -0.288120432772075 -0.630579221885949 0.997806991130408 -0.326217645399016 -0.671589345731392
1.0257 0.968583161128641 -0.268919820615282 -0.699663340513358 NaN NaN NaN 0.912556208324715 -0.250552456664048 -0.662003751660667 0.991523524297957 -0.288582236977303 -0.702941287320654
1.0258 0.960293685676941 -0.238533457578555 -0.721760228098386 NaN NaN NaN 0.907231979347396 -0.216588060832211 -0.690643918515185 0.986059522658688 -0.254550528187411 -0.731508994471277
1.0259 0.951056516295154 -0.207911690817745 -0.743144825477409 NaN NaN NaN 0.902838749656065 -0.186253948013495 -0.716584801642569 0.981526767703925 -0.224149221555014 -0.757377546148911
1.026 0.94088076895423 -0.177084740319582 -0.763796028634648 NaN NaN NaN 0.899487193842353 -0.159573250358191 -0.739913943484161 0.978035933587404 -0.197401449019514 -0.78063448456789
1.0261 0.92977648588826 -0.146083028562423 -0.783693457325837 NaN NaN NaN 0.897286770270812 -0.13656550657995 -0.760721263690862 0.975696478236554 -0.17432674908405 -0.801369729152504
1.0262 0.917754625683995 -0.11493715049289 -0.802817475191104 NaN NaN NaN 0.896345613389869 -0.117246642652117 -0.779098970737752 0.974616535663454 -0.154941047511829 -0.819675488151625
1.0263 0.904827052466039 -0.0836778433323521 -0.821149209133687 NaN NaN NaN 0.896770427348749 -0.101628956069446 -0.795141471279303 0.974902809581753 -0.139256641587834 -0.835646167993919
1.0264 0.891006524188368 -0.0523359562429364 -0.838670567945431 NaN NaN NaN 0.898666381025334 -0.0897211036907086 -0.808945277334625 0.902641541810714 -0.0902727246495325 -0.812368817161181
1.0265 0.876306680043869 -0.0209424198833622 -0.855364260160507 NaN NaN NaN 0.902137004568562 -0.0815280931742208 -0.820608911394341 0.906105129293544 -0.0820787377603665 -0.824026391533177
1.0266 0.860742027003956 0.0104717841162278 -0.871213811120183 NaN NaN NaN 0.90728408755747 -0.0770512780147208 -0.830232809542749 0.911245188675927 -0.077600947956374 -0.833644240719553
1.0267 0.844327925502004 0.0418756537292257 -0.886203579231229 NaN NaN NaN 0.914207578877383 -0.0762883561865066 -0.837919222690876 0.918161668821143 -0.0768370532087946 -0.841324615612349
1.0268 0.827080574274556 0.073238197127645 -0.900318771402201 NaN NaN NaN 0.885996025100151 -0.0052144457703544 -0.880781579329797 0.889943116279042 -0.00576217159535075 -0.884180944683691
1.0269 0.809016994374915 0.104528463267711 -0.913545457642626 NaN NaN NaN 0.859820371015338 0.0620301153382776 -0.921850486353615 0.863760475817217 0.0614833589915471 -0.925243834808764
1.027 0.790155012375664 0.135715572434349 -0.925870584810013 NaN NaN NaN 0.835774345379249 0.125458799701903 -0.961233145081153 0.83970747617005 0.124913011117456 -0.964620487287505
1.0271 0.77051324277577 0.166768746716134 -0.937281989491904 NaN NaN NaN 0.813949455084702 0.185088704384538 -0.99903815946924 0.780866160896562 0.147534418537505 -0.928400579434067
1.0272 0.750111069630447 0.197657340379145 -0.947768410009593 NaN NaN NaN 0.757425431755571 0.203931071017142 -0.961356502772713 0.724400695212929 0.166443256499872 -0.890843951712801
1.0273 0.728968627421407 0.228350870110662 -0.957319497532069 NaN NaN NaN 0.703364040860553 0.219085162540124 -0.922449203400678 0.707407221627906 0.218673165009853 -0.926080386637758
1.0274 0.707106781186552 0.258819045102515 -0.965925826289067 NaN NaN NaN 0.651849476404587 0.230578719614429 -0.882428196019016 0.692894964027639 0.267176914634383 -0.960071878662022
1.0275 0.684547105928661 0.289031796944508 -0.973578902873169 NaN NaN NaN 0.63997282770387 0.275452483146428 -0.915425310850298 0.68094566454735 0.311985899123592 -0.992931563670942
1.0276 0.661311865323632 0.318959309298094 -0.980271174621726 NaN NaN NaN 0.630738102001421 0.316666266628367 -0.947404368629788 0.67163841665768 0.353135018222066 -1.02477343487975
1.0277 0.637423989748679 0.348572047321827 -0.985996037070506 NaN NaN NaN 0.62422166648642 0.354258441808729 -0.978480108295149 0.628040124008294 0.353653180163419 -0.981693304171713
1.0278 0.612907053652975 0.377840786818467 -0.990747840471442 NaN NaN NaN 0.620497086684452 0.38827081461638 -1.00876790130083 0.587299322199816 0.350657160976188 -0.937956483176003
1.0279 0.587785252292481 0.406736643075788 -0.99452189536827 NaN NaN NaN 0.61963505406792 0.418748584150805 -1.03838363821873 0.58649604984195 0.381201506921755 -0.967697556763705
1.028 0.562083377852149 0.435231099372304 -0.997314477224454 NaN NaN NaN 0.584693853190511 0.408730835011336 -0.993424688201847 0.588622968529077 0.40825967966467 -0.996882648193746
1.0281 0.535826794978978 0.463296035119878 -0.999122830098856 NaN NaN NaN 0.552813191964252 0.395344386559094 -0.948157578523346 0.593744816055066 0.431883528472373 -1.02562834452744
1.0282 0.509041415750363 0.490903753615146 -0.999945169365509 NaN NaN NaN 0.561064081428596 0.415653685442238 -0.976717766870834 0.601923256279029 0.452128152837108 -1.05405140911614
1.0283 0.481753674101718 0.518027009373124 -0.999780683474842 NaN NaN NaN 0.572429964634246 0.432641940994699 -1.00507190562895 0.539197891856111 0.506061311657384 -1.0452592035135
1.0284 0.45399049973956 0.54463903501501 -0.998629534754571 NaN NaN NaN 0.512947252330865 0.483380051126918 -0.996327303457783 0.479774000537299 0.556669469026872 -1.03644346956417
1.0285 0.425779291565097 0.570713567684405 -0.996492859249502 NaN NaN NaN 0.456817975961129 0.530857558561039 -0.987675534522168 0.460712904350515 0.529998327091664 -0.990711231442179
1.0286 0.397147890634817 0.596224874965579 -0.993372765600397 NaN NaN NaN 0.40409069673348 0.575142107273526 -0.979232804007006 0.407978731074329 0.574284396649429 -0.982263127723758
1.0287 0.368124552684621 0.621147780278354 -0.989272332962975 NaN NaN NaN 0.354810630587901 0.616304289642446 -0.971114920230347 0.358691783082725 0.615448097171722 -0.974139880254447
1.0288 0.338737920245245 0.645457687723983 -0.984195607969228 NaN NaN NaN 0.383038530175659 0.61740811382812 -1.00044664400378 0.38691281300537 0.616553436823629 -1.003466249829
1.0289 0.309016994374913 0.66913060635888 -0.978147600733793 NaN NaN NaN 0.340643923084767 0.652614291861699 -0.993258214946465 0.344511348408715 0.651761127641055 -0.99627247604977
1.029 0.278991106039206 0.692143173870419 -0.971134279909625 NaN NaN NaN 0.301811907508112 0.684926747934761 -0.986738655442874 0.305672487464129 0.684075093820328 -0.989747581284457
1.0291 0.248689887164843 0.714472679632806 -0.96316256679765 NaN NaN NaN 0.266573905115798 0.714427147101836 -0.981001052217634 0.270427651820229 0.713577000420716 -0.984004652240944
1.0292 0.218143241396487 0.736097087119767 -0.954240328516255 NaN NaN NaN 0.234957802935357 0.741199728587595 -0.976157531522952 0.238804728483102 0.74035108667162 -0.979155815154722
1.0293 0.187381314585681 0.756995055651779 -0.944376370237461 NaN NaN NaN 0.206987925809007 0.765331223008661 -0.972319148817668 0.210828042273557 0.764484083194384 -0.975312125467942
1.0294 0.1564344650402 0.777145961456985 -0.933580426497185 NaN NaN NaN 0.18268501236638 0.786910767136092 -0.969595779502472 0.186518331799856 0.786065126764787 -0.972583458564643
1.0295 0.125333233564285 0.796529918024202 -0.921863151588487 NaN NaN NaN 0.162066194536459 0.80602981628266 -0.968096010819119 0.165892728969651 0.805185672700302 -0.971078401669953
1.0296 0.0941083133185076 0.815127795728552 -0.90923610904706 NaN NaN NaN 0.108135517307021 0.785772591089443 -0.893908108396464 0.148964742061332 0.821939404958601 -0.970904147019933
1.0297 0.062790519529319 0.83292124071009 -0.895711760239409 NaN NaN NaN 0.0949872856100758 0.800319345662273 -0.895306631272349 0.135744242371497 0.83642214403606 -0.972166386407557
1.0298 0.0314107590780894 0.849892692986878 -0.881303452064968 NaN NaN NaN 0.085552637768379 0.812692856570848 -0.898245494339227 0.126237454451727 0.848731752757106 -0.974969207208833
1.0299 -2.647881913731e-14 0.866025403784446 -0.866025403784419 NaN NaN NaN 0.0798341456506102 0.82299293294142 -0.90282707859203 0.120446949944291 0.858968040047433 -0.979414989991725
1.03 -0.0314107590781423 0.881303452064993 -0.849892692986851 NaN NaN NaN 0.077830725656461 0.831321231853149 -0.90915195750961 0.0443527183990534 0.904242126097924 -0.948594844496977
1.0301 -0.062790519529315 0.895711760239408 -0.832921240710093 NaN NaN NaN 0.00551871314108754 0.874790621677731 -0.880309334818819 0.00910942548578328 0.873563518842477 -0.882672944328261
1.0302 -0.0941083133185036 0.909236109047058 -0.815127795728555 NaN NaN NaN -0.0629603390779784 0.916431183455345 -0.853470844377366 -0.0223665190055354 0.841187325976268 -0.818820806970733
1.0303 -0.125333233564281 0.921863151588486 -0.796529918024204 NaN NaN NaN -0.127618692192541 0.95634962743555 -0.828730935243009 -0.0870967234451716 0.881238952072733 -0.794142228627561
1.0304 -0.156434465040252 0.933580426497204 -0.777145961456952 NaN NaN NaN -0.188472236642725 0.994654101775414 -0.80618186513269 -0.148021992043118 0.919676372795646 -0.771654380752528
1.0305 -0.187381314585733 0.944376370237478 -0.756995055651745 NaN NaN NaN -0.171521550061351 0.99444462296148 -0.822923072900129 -0.20516182928112 0.956609068360711 -0.751447239079591
1.0306 -0.218143241396539 0.95424032851627 -0.736097087119731 NaN NaN NaN -0.187949135439331 0.955897401842855 -0.767948266403524 -0.25853933445839 0.992147743043182 -0.733608408584792
1.0307 -0.248689887164839 0.963162566797648 -0.714472679632809 NaN NaN NaN -0.20070646192445 0.916199111903054 -0.715492649978605 -0.308181179144861 1.02640421638793 -0.718223037243067
1.0308 -0.278991106039257 0.971134279909638 -0.692143173870381 NaN NaN NaN -0.24683309483544 0.949481272583664 -0.702648177748225 -0.317108117796703 0.985472386694289 -0.668364268897585
1.0309 -0.309016994375017 0.978147600733816 -0.669130606358799 NaN NaN NaN -0.289287682707206 0.981707431002611 -0.692419748295405 -0.322428855109676 0.943615913983766 -0.62118705887409
1.031 -0.338737920245349 0.984195607969248 -0.645457687723899 NaN NaN NaN -0.328107444111069 1.01299208991396 -0.684884645802895 -0.324180493111318 0.900949068503712 -0.576768575392395
1.0311 -0.368124552684723 0.989272332962991 -0.621147780278268 NaN NaN NaN -0.363333044717178 1.04345042225542 -0.680117377538245 -0.359413044446191 0.931605717720481 -0.57219267327429
1.0312 -0.397147890634814 0.993372765600396 -0.596224874965582 NaN NaN NaN -0.357999094098366 0.999179231321065 -0.641180137222699 -0.391095495565215 0.961551419263106 -0.570455923697891
1.0313 -0.425779291565094 0.996492859249502 -0.570713567684408 NaN NaN NaN -0.349227999409017 0.954444630859615 -0.605216631450598 -0.419275283342306 0.99090234689712 -0.571627063554814
1.0314 -0.453990499739557 0.998629534754571 -0.544639035015014 NaN NaN NaN -0.374079862265324 0.983381817777715 -0.609301955512392 -0.444003162051284 1.01977500342114 -0.575771841369855
1.0315 -0.481753674101764 0.999780683474843 -0.518027009373079 NaN NaN NaN -0.395533618432728 1.01195733668066 -0.616423718247935 -0.465333153524106 1.04828610614922 -0.582952952625118
1.0316 -0.509041415750409 0.999945169365508 -0.4909037536151 NaN NaN NaN -0.450655967934783 1.00327854155805 -0.55262257362327 -0.483322494083974 1.07655247218072 -0.593229978096742
1.0317 -0.535826794979023 0.999122830098854 -0.463296035119831 NaN NaN NaN -0.502432335431786 0.994537204969141 -0.492104869537355 -0.535041041617603 1.06768144025888 -0.53264039864128
1.0318 -0.562083377852146 0.997314477224454 -0.435231099372308 NaN NaN NaN -0.550926330728107 0.985849883363217 -0.43492355263511 -0.58347731929227 1.05886465288162 -0.475387333589353
1.0319 -0.587785252292478 0.99452189536827 -0.406736643075792 NaN NaN NaN -0.596204599901387 0.977332888846858 -0.381128288945471 -0.554679046380646 1.01320895843728 -0.458529912056631
1.032 -0.612907053652972 0.990747840471442 -0.377840786818471 NaN NaN NaN -0.601327296578323 1.00611163804796 -0.404784341469638 -0.522865780245002 0.967905280138458 -0.445039499893456
1.0321 -0.637423989748676 0.985996037070506 -0.348572047321831 NaN NaN NaN -0.603441910515973 1.03522664109527 -0.431784730579294 -0.562128734887863 0.960078445375387 -0.397949710487524
1.0322 -0.661311865323672 0.980271174621716 -0.318959309298044 NaN NaN NaN -0.639633139839601 1.02778344454236 -0.388150304702759 -0.59839308880057 0.952768261616788 -0.354375172816217
1.0323 -0.684547105928699 0.973578902873157 -0.289031796944457 NaN NaN NaN -0.672904006567262 1.02097132878842 -0.348067322221159 -0.631736950686312 0.946088923223646 -0.314351972537334
1.0324 -0.707106781186549 0.965925826289068 -0.258819045102519 NaN NaN NaN -0.703335299747225 1.01490367585404 -0.311568376106818 -0.662241109822452 0.940153812633275 -0.277912702810822
1.0325 -0.728968627421405 0.957319497532071 -0.228350870110666 NaN NaN NaN -0.731010409629911 1.00969294427727 -0.278682534647358 -0.689988956688101 0.9350753887997 -0.245086432111599
1.0326 -0.750111069630445 0.947768410009594 -0.197657340379149 NaN NaN NaN -0.756015245727757 1.00545055846476 -0.249435312736998 -0.715066401023977 0.930965076544817 -0.215898675520841
1.0327 -0.770513242775767 0.937281989491905 -0.166768746716138 NaN NaN NaN -0.778438152388241 1.00228679906288 -0.223848646674644 -0.737561787405437 0.927933156929525 -0.190371369524088
1.0328 -0.790155012375732 0.925870584809972 -0.13571557243424 NaN NaN NaN -0.761360358651483 0.926291767833251 -0.164931409181769 -0.757565808411987 0.926088658753004 -0.168522850341017
1.0329 -0.80901699437498 0.913545457642581 -0.104528463267602 NaN NaN NaN -0.778959249339898 0.925742000863116 -0.146782751523218 -0.775171415478961 0.92553925128726 -0.150367835808299
1.033 -0.827080574274586 0.900318771402178 -0.0732381971275923 NaN NaN NaN -0.794254856889781 0.926593529060543 -0.132338672170762 -0.790473727519371 0.926391138352753 -0.135917410833382
1.0331 -0.844327925502032 0.886203579231205 -0.0418756537291728 NaN NaN NaN -0.807344374152947 0.928950986314586 -0.121606612161638 -0.80356993740607 0.928748953839663 -0.125179016433593
1.0332 -0.860742027003954 0.871213811120185 -0.0104717841162318 NaN NaN NaN -0.818326972375897 0.932917333654035 -0.114590361278138 -0.814559216406567 0.932715658777906 -0.118156442371339
1.0333 -0.876306680043895 0.85536426016048 0.0209424198834151 NaN NaN NaN -0.864313166993466 0.901584294655854 -0.0372711276623878 -0.823542616664755 0.938392440057467 -0.114849823392712
1.0334 -0.891006524188392 0.838670567945403 0.0523359562429892 NaN NaN NaN -0.90833082132769 0.872126152841837 0.0362046684858527 -0.867632435137756 0.908869147587121 -0.0412367124493657
1.0335 -0.904827052466037 0.821149209133689 0.0836778433323481 NaN NaN NaN -0.950484565318169 0.844640134133548 0.105844431184621 -0.909858215536016 0.881318093539586 0.0285401219964301
1.0336 -0.917754625683993 0.802817475191107 0.114937150492886 NaN NaN NaN -0.990880606274033 0.819221397571601 0.171659208702432 -0.950326165394751 0.855834436751367 0.0944917286433843
1.0337 -0.929776485888258 0.78369345732584 0.146083028562419 NaN NaN NaN -0.992617161212125 0.832972404930613 0.159644756281512 -0.915125038644584 0.795501712169509 0.119623326475075
1.0338 -0.940880768954228 0.76379602863465 0.177084740319578 NaN NaN NaN -0.992878247978659 0.848908932228019 0.14396931575064 -0.878513823659255 0.737485636212552 0.141028187446703
1.0339 -0.95105651629517 0.743144825477373 0.207911690817797 NaN NaN NaN -0.954764594918604 0.793100573621566 0.161664021297038 -0.914621522996546 0.718883960875345 0.195737562121201
1.034 -0.960293685676955 0.721760228098349 0.238533457578606 NaN NaN NaN -0.915462515858159 0.739783361773667 0.175679154084492 -0.949409424057836 0.702707576225747 0.246701847832089
1.0341 -0.96858316112864 0.699663340513361 0.268919820615278 NaN NaN NaN -0.875084280703966 0.689040643487123 0.186043637216843 -0.982990029279552 0.689039945632237 0.293950083647315
1.0342 -0.975916761938753 0.676875969682666 0.299040792256087 NaN NaN NaN -0.907762017956359 0.677962633771528 0.229799384184831 -1.01547677265641 0.677961937151848 0.337514835504562
1.0343 -0.982287250728692 0.65342060399012 0.328866646738572 NaN NaN NaN -0.939459809370861 0.669552439321293 0.269907370049568 -0.972964981631964 0.632542280622728 0.340422701009237
1.0344 -0.98768834059514 0.629320391049863 0.358367949545277 NaN NaN NaN -0.97029261739009 0.663885501423383 0.306407115966707 -0.929719558654952 0.589931387634086 0.339788171020865
1.0345 -0.992114701314486 0.604599114862366 0.387515586452121 NaN NaN NaN -1.00037599923742 0.661034435260954 0.339341563976467 -0.959874755079655 0.587211220733195 0.37266353434646
1.0346 -0.995561964603087 0.57928117234268 0.416280792260407 NaN NaN NaN -1.02982599333413 0.661068958461292 0.368757034872839 -0.98939643664147 0.587376411502528 0.402020025138942
1.0347 -0.998026728428278 0.553391549243356 0.444635179184922 NaN NaN NaN -1.05875900524085 0.6640558225029 0.394703182737947 -1.01840100912601 0.590493711830684 0.427907297295326
1.0348 -0.999506560365739 0.526955795496652 0.472550764869087 NaN NaN NaN -1.05028222992395 0.596039820425639 0.454242409498312 -1.04700513103616 0.596626841790716 0.450378289245445
1.0349 -1.00000000000001 0.499999999999985 0.500000000000022 NaN NaN NaN -1.04158743400975 0.531231518008473 0.510355916001281 -1.07532559892018 0.605836426965741 0.469489171954437
1.035 -0.999506560365736 0.472550764869 0.526955795496736 NaN NaN NaN -1.03279132111137 0.469688154420211 0.563103166691156 -1.06646976925086 0.544161012204269 0.522308757046594
1.0351 -0.998026728428275 0.444635179184884 0.553391549243391 NaN NaN NaN -0.987001040139391 0.44847322193345 0.538527818205941 -1.05762934051894 0.485804798963821 0.571824541555116
1.0352 -0.995561964603083 0.416280792260369 0.579281172342714 NaN NaN NaN -0.941407967484528 0.430562515657393 0.510845451827135 -1.01191125531387 0.467828015554054 0.544083239759811
1.0353 -0.992114701314481 0.387515586452082 0.604599114862399 NaN NaN NaN -0.933137535924686 0.378994139969805 0.554143395954881 -0.966506569164931 0.453203143001622 0.51330342616331
1.0354 -0.987688340595142 0.358367949545291 0.629320391049851 NaN NaN NaN -0.925230309929442 0.330887272137689 0.594343037791753 -0.958540279764211 0.404964924752353 0.553575355011858
1.0355 -0.982287250728695 0.328866646738586 0.653420603990109 NaN NaN NaN -0.917801391727729 0.286282598919797 0.631518792807932 -0.951052402699634 0.360229133608399 0.590823269091235
1.0356 -0.975916761938744 0.299040792256047 0.676875969682697 NaN NaN NaN -0.910965221596941 0.245217362848032 0.665747858748909 -0.94415737806355 0.319033011690153 0.625124366373397
1.0357 -0.968583161128629 0.268919820615238 0.699663340513391 NaN NaN NaN -0.941844928572272 0.281744252076125 0.660100676496148 -0.937968871394535 0.281410320116748 0.656558551277787
1.0358 -0.960293685676944 0.238533457578565 0.721760228098378 NaN NaN NaN -0.936468858369965 0.247724646563905 0.68874421180606 -0.932599661838598 0.247391305666265 0.685208356172333
1.0359 -0.951056516295157 0.207911690817756 0.743144825477401 NaN NaN NaN -0.932023879212948 0.217335421786296 0.714688457426652 -0.928161531184562 0.21700267090421 0.711158860280352
1.036 -0.940880768954233 0.177084740319592 0.763796028634641 NaN NaN NaN -0.928620665530442 0.190599709720624 0.738020955809818 -0.924765153883141 0.190267547809759 0.734497606073381
1.0361 -0.929776485888264 0.146083028562433 0.78369345732583 NaN NaN NaN -0.92636867552487 0.167537048907878 0.758831626616992 -0.922519988158215 0.167205474925752 0.755314513232463
1.0362 -0.917754625683976 0.114937150492845 0.802817475191132 NaN NaN NaN -0.92537604348282 0.14816336514905 0.77721267833377 -0.921534168317791 0.147832378055024 0.773701790262766
1.0363 -0.904827052466019 0.0836778433323062 0.821149209133713 NaN NaN NaN -0.925749473391962 0.132490955766839 0.793258517625123 -0.921914398370917 0.132160554522119 0.789753843848798
1.0364 -0.891006524188373 0.0523359562429472 0.838670567945426 NaN NaN NaN -0.92759413396891 0.120528477448273 0.807065656520637 -0.92376584705555 0.1201986610159 0.80356718603965
1.0365 -0.876306680043874 0.020942419883373 0.855364260160501 NaN NaN NaN -0.931013555201622 0.112280937680225 0.818732617521397 -0.927192044380953 0.111951705025078 0.815240339355875
1.0366 -0.860742027003961 -0.010471784116217 0.871213811120178 NaN NaN NaN -0.936109526508434 0.107749689786293 0.828359836722141 -0.932294779786728 0.107421039875083 0.824873739911645
1.0367 -0.84432792550204 -0.0418756537291581 0.886203579231198 NaN NaN NaN -0.905972533302354 0.0329135049461305 0.873059028356223 -0.902164538707111 0.0325854367473971 0.869579101959713
1.0368 -0.827080574274531 -0.073238197127691 0.900318771402221 NaN NaN NaN -0.877775555609254 -0.0380836317017311 0.915859187310985 -0.873974301189168 -0.0384111192176221 0.91238542040679
1.0369 -0.809016994374922 -0.1045284632677 0.913545457642622 NaN NaN NaN -0.851614451808809 -0.105251554932134 0.956866006740943 -0.847819925633726 -0.105578462792995 0.953398388426721
1.037 -0.790155012375671 -0.135715572434338 0.925870584810009 NaN NaN NaN -0.827582950702992 -0.168603737067072 0.996186687770064 -0.823795140863873 -0.168930066298898 0.992725207162771
1.0371 -0.770513242775777 -0.166768746716123 0.9372819894919 NaN NaN NaN -0.805772559230203 -0.228157274930462 1.03392983416066 -0.764981990527182 -0.191473563245506 0.956455553772688
1.0372 -0.750111069630455 -0.197657340379135 0.947768410009589 NaN NaN NaN -0.823281935683635 -0.209913946601678 1.03319588228531 -0.708544639928229 -0.210304628636473 0.918849268564702
1.0373 -0.728968627421376 -0.228350870110707 0.957319497532083 NaN NaN NaN -0.769103978349106 -0.225057448396031 0.994161426745138 -0.728588694975908 -0.188437975609182 0.91702667058509
1.0374 -0.707106781186519 -0.258819045102559 0.965925826289079 NaN NaN NaN -0.717473053776984 -0.236540434485597 0.95401348826258 -0.751048409342206 -0.162976315091418 0.914024724433624
1.0375 -0.684547105928668 -0.289031796944498 0.973578902873166 NaN NaN NaN -0.668470787606365 -0.244394182431646 0.912864970038012 -0.738996177886164 -0.207969735318316 0.94696591320448
1.0376 -0.66131186532364 -0.318959309298084 0.980271174621724 NaN NaN NaN -0.659185620329873 -0.285662939307489 0.944848559637362 -0.729586180211007 -0.249302963702027 0.978889143913034
1.0377 -0.637423989748687 -0.348572047321817 0.985996037070504 NaN NaN NaN -0.652618832522741 -0.323309990578492 0.975928823101233 -0.722894782955825 -0.28701437236591 1.00990915532174
1.0378 -0.612907053652983 -0.377840786818457 0.99074784047144 NaN NaN NaN -0.648843989552528 -0.357377142345745 1.00622113189827 -0.718995551097094 -0.321145767613042 1.04014131871014
1.0379 -0.587785252292444 -0.40673664307583 0.994521895368275 NaN NaN NaN -0.647931782733884 -0.387909593880659 1.03584137661454 -0.643940248935258 -0.388751812228365 1.03269206116362
1.038 -0.562083377852111 -0.435231099372346 0.997314477224457 NaN NaN NaN -0.649949959774934 -0.414955893266105 1.06490585304104 -0.571946564393232 -0.452806084193775 1.02475264858701
1.0381 -0.535826794978987 -0.463296035119868 0.999122830098856 NaN NaN NaN -0.580944331504453 -0.475577353044167 1.05652168454862 -0.503079002638996 -0.513360548888162 1.01643955152716
1.0382 -0.509041415750372 -0.490903753615136 0.999945169365509 NaN NaN NaN -0.515126502045362 -0.532754102367646 1.04788060441301 -0.511417921941335 -0.533460958397788 1.04487888033912
1.0383 -0.481753674101727 -0.518027009373115 0.999780683474842 NaN NaN NaN -0.489564231752853 -0.512525626109976 1.00208985786283 -0.485862215859686 -0.513231231000358 0.999093446860044
1.0384 -0.45399049973957 -0.544639035015001 0.998629534754571 NaN NaN NaN -0.467237655646567 -0.489103414977085 0.956341070623652 -0.463542192345566 -0.489807770942229 0.953349963287795
1.0385 -0.425779291565107 -0.570713567684396 0.996492859249503 NaN NaN NaN -0.411189285559722 -0.536570792020032 0.947760077579754 -0.48151928987657 -0.500264437958639 0.981783727835209
1.0386 -0.397147890634775 -0.596224874965616 0.993372765600391 NaN NaN NaN -0.358542769410317 -0.580845228272205 0.939387997682522 -0.502767215786737 -0.507593673381303 1.01036088916804
1.0387 -0.368124552684684 -0.621147780278301 0.989272332962985 NaN NaN NaN -0.383362250015624 -0.584987852768024 0.968350102783648 -0.453312491561798 -0.548875416916756 1.00218790847855
1.0388 -0.338737920245255 -0.645457687723975 0.98419560796923 NaN NaN NaN -0.41153961305163 -0.586147107250281 0.997686720301911 -0.407347115592317 -0.587108053956829 0.994455169549145
1.0389 -0.309016994374923 -0.669130606358872 0.978147600733795 NaN NaN NaN -0.36909455885901 -0.621408617468457 0.990503176327467 -0.364909482147418 -0.622367863293095 0.987277345440513
1.039 -0.278991106039162 -0.692143173870452 0.971134279909614 NaN NaN NaN -0.330212185472325 -0.653776307787793 0.983988493260118 -0.326034516373683 -0.654733855741094 0.980768372114777
1.0391 -0.248689887164799 -0.714472679632839 0.963162566797637 NaN NaN NaN -0.294923914403631 -0.683331843436165 0.978255757839795 -0.290753639806417 -0.684287696523372 0.975041336329788
1.0392 -0.218143241396498 -0.73609708711976 0.954240328516258 NaN NaN NaN -0.263257632522695 -0.710159463811291 0.973417096333986 -0.259094739338593 -0.711113625032328 0.970208364370921
1.0393 -0.187381314585692 -0.756995055651772 0.944376370237464 NaN NaN NaN -0.235237664514245 -0.734345899702541 0.969583564216785 -0.231082139678106 -0.735298372052022 0.966380511730127
1.0394 -0.15643446504021 -0.777145961456978 0.933580426497189 NaN NaN NaN -0.210884748850704 -0.755980288053405 0.966865036904109 -0.206736579320504 -0.756931074520644 0.963667653841148
1.0395 -0.125333233564296 -0.796529918024196 0.921863151588491 NaN NaN NaN -0.190216017304126 -0.775154084348765 0.96537010165289 -0.186075190060925 -0.776103187917788 0.962178377978713
1.0396 -0.0941083133185183 -0.815127795728546 0.909236109047064 NaN NaN NaN -0.17324497801754 -0.79196097271342 0.96520595073096 -0.169111480065444 -0.792908396362964 0.962019876428407
1.0397 -0.0627905195292729 -0.832921240710116 0.895711760239389 NaN NaN NaN -0.159981502152429 -0.806496773810581 0.96647827596301 -0.155855320518543 -0.807442520514114 0.963297841032658
1.0398 -0.0314107590781002 -0.849892692986873 0.881303452064973 NaN NaN NaN -0.150431814125492 -0.818859350631209 0.969291164756701 -0.146312935859887 -0.819803423356939 0.966116359216825
1.0399 1.56541446472147e-14 -0.86602540378444 0.866025403784425 NaN NaN NaN -0.0705795588205377 -0.866157975579149 0.936737534399687 -0.0664679709962035 -0.867100377290027 0.93356834828623


==> Figures/ramp.txt <==
t i_ref_1 i_ref_2 i_ref_3 i_ctrl1_1 i_ctrl1_2 i_ctrl1_3 i_ctrl2_1 i_ctrl2_2 i_ctrl2_3 i_ctrl3_1 i_ctrl3_2 i_ctrl3_3
1.1799 1.05887520973624e-14 -0.259807621135335 0.259807621135325 -0.0215954329127863 -0.247307745870699 0.268903178783485 -0.035732890352515 -0.289422505406907 0.325155395759422 0.00678303917851757 -0.302220433649726 0.295437394471209
1.18 0.00942322772344535 -0.264391035619499 0.254967807896054 -0.019695095818285 -0.256655011301051 0.276350107119336 -0.033807529866561 -0.298695227439459 0.33250275730602 0.00863314619317645 -0.311470503266201 0.302837357073025
1.1801 0.0188371558588142 -0.268713528071831 0.249876372213017 -0.0215049103689763 -0.264132100755003 0.285637011123979 -0.0355923653173649 -0.306097905437909 0.341690270755274 0.0437826537821197 -0.281841105631595 0.238058451849476
1.1802 0.0282324939955707 -0.272770832714126 0.244538338718555 -0.0270164891008485 -0.269844068767312 0.29686055786816 -0.00406954585060951 -0.274726130391574 0.278795676242183 0.0751649789497452 -0.250512265278399 0.175347286328654
1.1803 0.0375999700693039 -0.276558945476553 0.238958975407249 -0.0362178030400748 -0.273897512826436 0.310115315866511 0.0236979872835426 -0.241761469858025 0.218063482574482 0.0657828031486789 -0.254599926755208 0.188817123606529
1.1804 0.0469303395120782 -0.280074127949162 0.233143788437084 -0.049093193553477 -0.276400468527924 0.325493662081401 0.0107165454322778 -0.244321306564203 0.233604761131925 0.0527268709001066 -0.257137039309327 0.20441016840922
1.1805 0.0562143943757226 -0.283312911071244 0.227098516695522 0.00839553884275661 -0.314471766619858 0.306076227777101 -0.00591951242161328 -0.245439921669171 0.251359434090784 0.0360164544973949 -0.258232970484132 0.222216515986737
1.1806 0.0654429724189643 -0.286272098554882 0.220829126135918 0.0251118583196546 -0.277128101871522 0.252016243551868 -0.0261873185229494 -0.245227907046474 0.271415225569423 0.0156744214623522 -0.257998312081977 0.242323890619625
1.1807 0.0746069661494709 -0.2889487700393 0.214341803889829 0.0381574078424622 -0.238631237999441 0.200473830156979 0.0239584941878271 -0.280806433350149 0.256847939162322 -0.00827278800224195 -0.256544771373921 0.264817559376163
1.1808 0.0836973318117795 -0.291340283972892 0.207642952161112 0.0845717536344901 -0.273112698215808 0.188540944581318 0.0703979721492064 -0.315213243196932 0.244815271047726 0.0382237395378681 -0.290994524519916 0.252770784982048
1.1809 0.0927050983124914 -0.293444280220142 0.20073918190765 0.127313545133632 -0.30653603340255 0.179222488268918 0.113164851333598 -0.34856206014573 0.235397208812132 0.0810475673228648 -0.324386208758006 0.243338641435141
1.181 0.101621376073591 -0.295258682390772 0.193637306317181 0.166420001812587 -0.339015750071048 0.172595748258461 0.152296351292436 -0.380967390474047 0.228671039181611 0.0832264517710061 -0.282815403876424 0.199588952105418
1.1811 0.110437365805403 -0.296781699888895 0.186344334083492 0.20193179024129 -0.370667024909661 0.168735234668372 0.150823675362341 -0.338525484012973 0.187701808650632 0.0818760300114879 -0.240547227068856 0.158671197057368
1.1812 0.119144367190431 -0.298011829680117 0.178867462489686 0.159874057578854 -0.364596128268414 0.20472207068956 0.145865867706956 -0.295502014795881 0.149636147088925 0.114049723447914 -0.271716106626476 0.157666383178562
1.1813 0.127733787469531 -0.298947857774851 0.17121407030532 0.11444418217852 -0.357994207331171 0.24355002515265 0.137470250205548 -0.252012927576154 0.114542677370606 0.142719884040316 -0.302288047242452 0.159568163202136
1.1814 0.136197149921869 -0.299588860426371 0.163391710504502 0.102702150603702 -0.313968188747418 0.211266038143716 0.125687462340828 -0.208174496545621 0.0824870342047939 0.167937267601539 -0.332379555547528 0.164442287945989
1.1815 0.144526102230517 -0.299934205042453 0.155408102811936 0.0876267837707024 -0.269709647495949 0.182082863725247 0.147580874668736 -0.238122137440008 0.0905412627712725 0.189755897499838 -0.362107352681104 0.172351455181265
1.1816 0.15271242472511 -0.299983550809653 0.147271126084542 0.0692752037453032 -0.225335172290168 0.156059968544865 0.166132638825118 -0.267822498955922 0.101689860130803 0.171223548280085 -0.317569332937276 0.146345784657191
1.1817 0.160748038493695 -0.299736849029657 0.138988810535962 0.121726617670945 -0.217970800515486 0.0962441828445411 0.181403151149937 -0.297392387649115 0.115989236499178 0.149475586350204 -0.273032242787532 0.123556656437327
1.1818 0.168625013355632 -0.299194343167337 0.130569329811705 0.133885001247448 -0.247667469799049 0.113782468551601 0.193455906874745 -0.326948480207822 0.133492573333077 0.124575390760078 -0.228612526336976 0.104037135576897
1.1819 0.176335575687759 -0.298356568610479 0.12202099292272 0.142891972969553 -0.277466526259102 0.134574553289549 0.202357437707139 -0.356607208764732 0.154249771057593 0.133598840553186 -0.258445310170667 0.12484646961748
1.182 0.183872116095907 -0.29722435214143 0.113352236045523 0.148817035939196 -0.307484043465708 0.158667007526512 0.171167783106217 -0.312465719825684 0.141297936719466 0.13954035242754 -0.288496495053241 0.148956142625702
1.1821 0.191227196924618 -0.295798811121149 0.104571614196531 0.151732595976004 -0.337835621891099 0.186103025915096 0.137034318863519 -0.26878955402776 0.13175523516424 0.14247233225439 -0.318881681562595 0.176409349308206
1.1822 0.198393559597104 -0.294081352386514 0.0956877927894106 0.188723353718996 -0.331626811969852 0.142903458250856 0.137041629340519 -0.299712419406803 0.162670790066284 0.179479480724289 -0.312706420238784 0.133226939514495
1.1823 0.205364131778612 -0.292073670861946 0.0867095390833346 0.222792333695527 -0.326046897975219 0.103254564279692 0.171202086304732 -0.294188994094201 0.12298690778947 0.213564822416034 -0.307159995460348 0.0935951730443134
1.1824 0.212132034355979 -0.289777747886715 0.0776457135307366 0.254020327458728 -0.321209265795028 0.0671889383363002 0.202521395140752 -0.28940775061071 0.0868863554699583 0.244809148934107 -0.302355793220227 0.0575466442861202
1.1825 0.218690588226435 -0.287195849259615 0.0685052610331806 0.208471801135627 -0.280216914515813 0.0717451133801856 0.231082948886019 -0.285481151531745 0.054398202645726 0.199276926456796 -0.261396812709871 0.062119886253075
1.1826 0.225033320889146 -0.284330523002872 0.0592972021137254 0.160382607339159 -0.240256242700033 0.0798736353608744 0.256972659835056 -0.282520625294181 0.0255479654591247 0.151204007648205 -0.221469452596473 0.0702654449482683
1.1827 0.231153972832743 -0.281184596847565 0.0500306240148219 0.183859787636607 -0.238446882204925 0.0545870945683173 0.280278875112504 -0.280636456567492 0.000357581454988209 0.174697434126696 -0.219693344841817 0.0449959107151209
1.1828 0.237046503712711 -0.277761175442997 0.0407146717302863 0.20484386477754 -0.237822779211008 0.0329789144334689 0.30109228984263 -0.27993767775305 -0.0211546120895797 0.195697728692825 -0.219102435730787 0.0234047070379611
1.1829 0.242705098312486 -0.27406363729278 0.0313585389802947 0.223427793273177 -0.238491606820473 0.0150638135472966 0.319505858001036 -0.280531961718676 -0.0389738962823593 0.214297845908712 -0.219804398469749 0.00550655256103724
1.183 0.248124172282377 -0.270095631420652 0.021971459138275 0.239706695106967 -0.240559572677182 0.000852877570214849 0.261595774412673 -0.245516052562368 -0.0160797218503047 0.230592907808612 -0.221905440806562 -0.00868746700204981
1.1831 0.253298377650611 -0.26586107376936 0.0125626961187492 0.253777766216776 -0.244131314487954 -0.00964645172882211 0.201609175086178 -0.212069558059653 0.0104603829734747 0.244680110381106 -0.225510200551854 -0.019169909829252
1.1832 0.258222608101187 -0.261364143336054 0.00314153523486688 0.26574018092969 -0.249309797092585 -0.0164303838371051 0.213663928544082 -0.217304790181314 0.00364086163723211 0.256658628003911 -0.230721642649047 -0.0259369853548646
1.1833 0.262892004013161 -0.256609278048151 -0.00628272596501014 0.27569499444377 -0.2561962111842 -0.0194987832595692 0.223710917362971 -0.224247853342944 0.000536935979972883 0.26662951592563 -0.237640957894709 -0.0289885580309207
1.1834 0.267301957256511 -0.251601170383629 -0.0157007868728824 0.283745043452983 -0.264889873779881 -0.0188551696731029 0.231852978526107 -0.232998064739418 0.00114508621331069 0.274695610890677 -0.24636746340918 -0.0283281474814969
1.1835 0.271448115739805 -0.246344762740115 -0.0251033529996901 0.28999484501339 -0.27548813053979 -0.0145067144735994 0.238194629378326 -0.243652770208377 0.00545814083005106 0.280961430005469 -0.256998504955698 -0.0239629250497712
1.1836 0.275326387705192 -0.240845242557341 -0.0344811451478516 0.294550493750378 -0.28808626003121 -0.00646423371916782 0.242841964833284 -0.256307248494264 0.0134652836609806 0.285533067945668 -0.269629361204441 -0.0159037067412273
1.1837 0.278932945766478 -0.23510803719775 -0.0438249085687283 0.297519557508415 -0.302777380031945 0.00525782252353016 0.245902553023205 -0.271054617551736 0.0251520645285307 0.288518092605924 -0.284353150035928 -0.00416494256999644
1.1838 0.282264230686269 -0.229138808590393 -0.053125422095876 0.299010971546283 -0.319652355965595 0.0206413844193124 0.247485329494117 -0.287985742980925 0.0405004134868084 0.290025439295109 -0.301260736976286 0.0112352976811768
1.1839 0.285316954888552 -0.22294344764321 -0.0623735072453417 0.262125468070291 -0.264780784935206 0.00265531686491496 0.284709953362902 -0.270179685373021 -0.0145302679898815 0.327174766893364 -0.283431182542824 -0.0437435843505401
1.184 0.288088105703087 -0.216528068429503 -0.0715600372735844 0.224049364761175 -0.212398702543281 -0.0116506622178935 0.320612801992014 -0.25479751020418 -0.0658152917878345 0.288983525903009 -0.231016088826048 -0.0579674370769611
1.1841 0.290574948338597 -0.209899002153994 -0.0806759461846025 0.221904398685183 -0.236608385151322 0.0147039864661386 0.355306381317121 -0.241922683335489 -0.113383697981631 0.249714162628313 -0.181173891915679 -0.0685402707126335
1.1842 0.29277502858163 -0.203062790904785 -0.089712237676845 0.255738268569385 -0.226331183470301 -0.0294070850990833 0.314885202202156 -0.194626612000268 -0.120258590201887 0.283498809049786 -0.170994809647582 -0.112503999402204
1.1843 0.294686175218611 -0.196026181197021 -0.0986599940215901 0.288590146253431 -0.218720379619221 -0.0698697666342094 0.273613462805848 -0.150062462134613 -0.123551000671236 0.279292087085046 -0.200491414849338 -0.0788006722357079
1.1844 0.296306502178545 -0.188796117314944 -0.107510384863601 0.320574997802015 -0.213851417393915 -0.1067235804081 0.231605896557544 -0.108305561557089 -0.123300335000455 0.274283932946816 -0.232664181321932 -0.0416197516248838
1.1845 0.297634410394346 -0.181379734458708 -0.116254675935639 0.351808384054175 -0.21179691448197 -0.140011469572205 0.262996758696519 -0.106437875495208 -0.156558883201311 0.305599254684304 -0.230576379695697 -0.075022874988607
1.1846 0.298668589380926 -0.173784351702802 -0.124884237678125 0.38240634704045 -0.212626591010666 -0.169779756029784 0.293751918836267 -0.10745403820693 -0.186297880629337 0.336279008129567 -0.231372816449044 -0.104906191680524
1.1847 0.299408018528483 -0.166017464773005 -0.133390553755479 0.338466369300518 -0.179397737642165 -0.159068631658352 0.286978323321743 -0.148430267563525 -0.138548055758219 0.292420676078978 -0.198110782139811 -0.094309893939167
1.1848 0.299851968109722 -0.158086738648993 -0.141765229460729 0.294255053313668 -0.149249046833551 -0.145006006480116 0.279867604822469 -0.192355316001823 -0.0875122888206459 0.248290861268071 -0.167928969120946 -0.0803618921471253
1.1849 0.300000000000002 -0.149999999999993 -0.150000000000009 0.249888967098502 -0.122241030298244 -0.127647936800258 0.309545911108365 -0.202280464402142 -0.107265446706223 0.278025058595064 -0.177897352313827 -0.100127706281237
1.185 0.299851968109721 -0.141765229460713 -0.158086738649009 0.205484702314573 -0.0984310458404222 -0.107053656474151 0.339054979770049 -0.215338272938228 -0.123716706831821 0.307589919370338 -0.190998319116611 -0.116591600253727
1.1851 0.299408018528483 -0.133390553755478 -0.166017464773005 0.235177686052796 -0.114882704158063 -0.120294981894732 0.368511543249999 -0.231583004704912 -0.136928538545087 0.337102176211476 -0.207286132759581 -0.129816043451895
1.1852 0.298668589380926 -0.124884237678124 -0.173784351702803 0.264934272239535 -0.134571918576143 -0.130362353663392 0.361022664331953 -0.177046732209556 -0.183975932122397 0.329668892077006 -0.15279286588531 -0.176876026191696
1.1853 0.297634410394346 -0.116254675935638 -0.181379734458708 0.29487066682405 -0.157546374790864 -0.137324292033185 0.353779518526724 -0.12592708110457 -0.227852437422154 0.322481242652225 -0.101716144281181 -0.220765098371045
1.1854 0.296306502178542 -0.107510384863585 -0.188796117314957 0.325102640642838 -0.183850397564638 -0.1412522430782 0.309888296671721 -0.115277606921537 -0.194610689750184 0.315654882260636 -0.0541000603016041 -0.261554821959032
1.1855 0.294686175218608 -0.0986599940215732 -0.196026181197035 0.355745415623874 -0.213524907193164 -0.14222050843071 0.266539074516535 -0.108064027522781 -0.158475046993754 0.346314379835346 -0.0840042288694607 -0.262310150965885
1.1856 0.292775028581626 -0.0897122376768278 -0.203062790904798 0.349904088219823 -0.172588452708121 -0.177315635511702 0.260855642915397 -0.0673142394794363 -0.193541403435961 0.303480282113951 -0.0803064901378397 -0.223173791976111
1.1857 0.290574948338592 -0.0806759461845852 -0.209899002154007 0.3447674137319 -0.135224968954877 -0.209542444777023 0.255876584753789 -0.0301370917670754 -0.225739492986714 0.261416314752313 -0.0801158093693696 -0.181300505382944
1.1858 0.288088105703087 -0.0715600372735835 -0.216528068429504 0.340448174607263 -0.101464703525029 -0.238983471082234 0.288724146285455 -0.0705817591859279 -0.218142387099527 0.294254070925916 -0.12047201413359 -0.173782056792326
1.1859 0.285316954888541 -0.0623735072453075 -0.222943447643234 0.33705815593005 -0.0713343597961678 -0.265723796133882 0.322435142786085 -0.114525005092865 -0.20791013769322 0.290945816112123 -0.0903080273415508 -0.200637788770572
1.186 0.282264230686263 -0.0531254220958584 -0.229138808590405 0.334708035440447 -0.0448570705581065 -0.289850964882341 0.320110905124684 -0.087971268132222 -0.232139636992462 0.288677314763373 -0.0637971545887509 -0.224880160174622
1.1861 0.278932945766472 -0.0438249085687105 -0.235108037197761 0.296497811334071 -0.0590618384747925 -0.237435972859278 0.318935981345654 -0.0650902603273878 -0.253845721018266 0.287558028643358 -0.0409589351218335 -0.246599093521524
1.1862 0.275326387705192 -0.0344811451478508 -0.240845242557341 0.259610591499026 -0.0768896198545944 -0.182720971644432 0.319018509115932 -0.0458979080494678 -0.273120601066464 0.287696095593634 -0.0218092954461959 -0.265886800147438
1.1863 0.271448115739805 -0.0251033529996892 -0.246344762740115 0.261162430580524 -0.0613433654642916 -0.199819065116233 0.320465195797556 -0.0304065091902693 -0.290058686607287 0.289198223150545 -0.00636053358769495 -0.28283768956285
1.1864 0.267301957256511 -0.0157007868728815 -0.251601170383629 0.264183414537943 -0.0495068188424782 -0.214676595695465 0.32338121347553 -0.0186247210049142 -0.304756492470616 0.292169583573099 0.00537869306473054 -0.297548276637829
1.1865 0.262892004013153 -0.00628272596499221 -0.256609278048161 0.268777077051103 -0.0413849878712614 -0.227392089179842 0.327870095500242 -0.0105575515473671 -0.317312543952875 0.259704247073454 -0.0236060869883653 -0.236098160085089
1.1866 0.258222608101178 0.00314153523488481 -0.261364143336063 0.275045211223675 -0.0369792262687756 -0.2380659849549 0.334033634646511 -0.00620635470731723 -0.327827279939194 0.265988440213991 -0.0192317941558698 -0.246756646058121
1.1867 0.253298377650601 0.0125626961187671 -0.265861073769369 0.283087769459379 -0.0362872322323184 -0.246800537227061 0.341971782989787 -0.00556882885331214 -0.336402954136475 0.274047028993181 -0.0185712131894763 -0.255475815803704
1.1868 0.248124172282367 0.0219714591382929 -0.27009563142066 0.29300276515414 -0.0393030506890826 -0.253699714465058 0.277763626974483 0.0283704442284206 -0.306134071202903 0.283978026857262 -0.021618389114966 -0.262359637742296
1.1869 0.242705098312485 0.0313585389802957 -0.274063637292781 0.304886176301225 -0.0460170791522605 -0.258869097148965 0.215655084871257 0.0585460965517941 -0.274201181423051 0.295877411849724 -0.0283637195439465 -0.267513692305777
1.187 0.23704650371271 0.0407146717302871 -0.277761175442997 0.318831851104486 -0.056416077176743 -0.262415773927743 0.229758699285656 0.0479620210274627 -0.277720720313119 0.309839032224551 -0.0387939641295487 -0.271045068095003
1.1871 0.231153972832731 0.0500306240148396 -0.281184596847571 0.297921952380939 0.00353574721874345 -0.301457699599683 0.246015923931029 0.033710168887653 -0.279726092818682 0.325954514160725 -0.0528922576123899 -0.273062256548335
1.1872 0.225033320889135 0.0592972021137429 -0.284330523002878 0.279320764393693 0.059708927076141 -0.339029691469834 0.264516073263045 0.0158110131989703 -0.280327086462015 0.307303708357134 0.00338080017990477 -0.310684508537038
1.1873 0.218690588226423 0.0685052610331981 -0.287195849259621 0.226105621863893 0.0751182927302336 -0.301223914594127 0.285346061756488 -0.00571138486628997 -0.279634676890198 0.291048499146753 0.0558993302962144 -0.346947829442967
1.1874 0.212132034355966 0.0776457135307539 -0.28977774788672 0.175435807908044 0.0868666720987799 -0.262302480006823 0.271580855149331 0.0431895268682838 -0.314770382017614 0.240263735876486 0.0676817273530432 -0.307945463229529
1.1875 0.205364131778611 0.0867095390833355 -0.292073670861946 0.164402414493581 0.131994806887893 -0.296397221381474 0.260377284377045 0.0883949704880212 -0.348772254865066 0.192106133296726 0.0758343563069998 -0.267940489603726
1.1876 0.198393559597103 0.0956877927894114 -0.294081352386514 0.193018914821962 0.0994435847643488 -0.292462499586311 0.251814445250724 0.129939846981786 -0.381754292232509 0.146654671239145 0.080392001857503 -0.227046673096648
1.1877 0.191227196924604 0.104571614196548 -0.295798811121152 0.224286708421975 0.0634013188780522 -0.287688027300027 0.208959243756341 0.130853065825288 -0.339812309581629 0.140995066539401 0.11840238402046 -0.259397450559861
1.1878 0.183872116095893 0.11335223604554 -0.297224352141433 0.221270016092275 0.0979285106816078 -0.319198526773882 0.168960217826696 0.128251404286925 -0.297211622113621 0.138125800956585 0.152832223581631 -0.290958024538216
1.1879 0.176335575687731 0.122020992922752 -0.298356568610483 0.221114617982588 0.128920187978969 -0.350034805961557 0.131887945087637 0.122179946553833 -0.25406789164147 0.138117568647484 0.183726720950707 -0.321844289598191
1.188 0.168625013355631 0.130569329811706 -0.299194343167337 0.223888264176268 0.15642490029428 -0.380313164470548 0.0978100597597139 0.112687125828319 -0.210497185588033 0.141038120157327 0.211134425346839 -0.352172545504166
1.1881 0.160748038493694 0.138988810535963 -0.299736849029657 0.192646231185013 0.143485034984536 -0.336131266169549 0.103800649320724 0.136834139975244 -0.240634789295968 0.146952195770784 0.235107187134464 -0.382059382905248
1.1882 0.152712424725095 0.147271126084558 -0.299983550809653 0.164525155196333 0.127230663243194 -0.291755818439526 0.112846293900666 0.157601003673154 -0.27044729757382 0.118911998521446 0.21869064358898 -0.337602642110426
1.1883 0.144526102230501 0.155408102811951 -0.299934205042452 0.139583451563948 0.10771996610555 -0.247303417669498 0.1250055255002 0.175046014147682 -0.300051539647882 0.0940510304725113 0.199018061692345 -0.293069092164856
1.1884 0.136197149921853 0.163391710504517 -0.29958886042637 0.15488580702268 0.122023726930892 -0.276909533953572 0.140333683982709 0.189230607430885 -0.329564291413594 0.0724245153002748 0.176150760983858 -0.248575276284133
1.1885 0.127733787469514 0.171214070305335 -0.298947857774849 0.173409228359594 0.133131374092948 -0.306540602452542 0.15888286267188 0.200219297978127 -0.359102160650007 0.0540844303469886 0.150153139632322 -0.204237569979311
1.1886 0.11914436719043 0.178867462489687 -0.298011829680117 0.195202511078987 0.141110437422172 -0.336312948501159 0.143692393840936 0.17107015193462 -0.314762545775556 0.0760889187335528 0.158102074326037 -0.234190993059589
1.1887 0.110437365805403 0.186344334083492 -0.296781699888895 0.220311105001995 0.146031395352663 -0.366342500354659 0.131882697693961 0.138928617664016 -0.270811315357977 0.101408344488331 0.162992956948899 -0.26440130143723
1.1888 0.101621376073574 0.193637306317194 -0.295258682390769 0.174758142999434 0.184977068926271 -0.359735211925705 0.160505181170257 0.140877399888338 -0.301382581058595 0.130084767767649 0.164899145136452 -0.294983912904101
1.1889 0.0927050983124743 0.200739181907664 -0.293444280220138 0.132732193546057 0.220948652716778 -0.353680846262835 0.192523386175672 0.139917577067439 -0.332440963243111 0.162156817102283 0.163896803670509 -0.326053620772792
1.189 0.0836973318117623 0.207642952161125 -0.291340283972888 0.0942681830805056 0.254025159773611 -0.348293342854116 0.153953544910985 0.173137509654247 -0.327091054565232 0.123640724862004 0.19707429287055 -0.320715017732555
1.1891 0.0746069661494535 0.214341803889841 -0.288948770039295 0.0964069977397693 0.210269330925441 -0.306676328665211 0.118977252780405 0.203543779095746 -0.322521031876151 0.0887180866197101 0.227438194050352 -0.316156280670062
1.1892 0.0654429724189635 0.220829126135918 -0.286272098554882 0.102101555402066 0.163915348395143 -0.266016903797208 0.0876223976328366 0.231220627459663 -0.318843025092499 0.0574167903926975 0.25507274914467 -0.312489539537367
1.1893 0.0562143943757217 0.227098516695522 -0.283312911071244 0.0743668346963881 0.189068639917036 -0.263435474613424 0.0599133051304134 0.256254788200647 -0.316168093331061 0.0667706253231024 0.206045764851605 -0.272816390174708
1.1894 0.0469303395120605 0.233143788437095 -0.280074127949156 0.0502986614460424 0.211668172557804 -0.261966834003846 0.0358707147212358 0.278735400922762 -0.314606115643997 0.0427158974126642 0.228615247871019 -0.271331145283683
1.1895 0.0375999700692861 0.23895897540726 -0.276558945476546 0.0299141683167394 0.231805404831416 -0.261719573148156 0.015511759151306 0.298753923766749 -0.314265682918055 0.0223448258249297 0.248722483711302 -0.271067309536232
1.1896 0.0282324939955528 0.244538338718565 -0.272770832714118 0.0132268643435855 0.249574023886397 -0.262800888229982 0.0358594108477888 0.242385116884753 -0.278244527732542 0.00567091963712864 0.266461159426834 -0.272132079063963
1.1897 0.0188371558587963 0.249876372213027 -0.268713528071823 0.00024662157855862 0.265069853404315 -0.265316474982874 0.0228391083285127 0.257893670814737 -0.28073277914325 -0.00729594905671257 0.28192709860521 -0.274631149548498
1.1898 0.00942322772344446 0.254967807896054 -0.264391035619499 -0.00902033467271964 0.278390759389165 -0.269370424716446 0.0135321632290104 0.27122727868936 -0.284759441918371 -0.0165495549089979 0.295218167156613 -0.278668612247615
1.1899 9.68669588985449e-15 0.259807621135325 -0.259807621135335 -0.0145714320152742 0.289636553940575 -0.275065121925301 0.00794114781875279 0.282485752648116 -0.290426900466869 -0.0220873254828525 0.306434177087026 -0.284346851604174
1.19 -0.00942322772345917 0.264391035619506 -0.254967807896046 -0.0164077535240477 0.298908897105833 -0.282501143581785 0.00606497889751513 0.291770752778087 -0.297835731675603 -0.0239103438113931 0.31567678835026 -0.291766444538867
1.1901 -0.0188371558588109 0.26871352807183 -0.249876372213019 -0.0145340366956305 0.306311196907586 -0.291777160211956 0.00789891884364696 0.299185687141644 -0.307084605985291 -0.0220233473494585 0.32304940887565 -0.301026061526191
1.1902 -0.0282324939955675 0.272770832714124 -0.244538338718557 -0.00895866879347941 0.311948507645867 -0.302989838852388 0.0134345802688526 0.304835610078471 -0.318270190347324 -0.0164347233188274 0.328657092870078 -0.312222369551251
1.1903 -0.0375999700693007 0.276558945476552 -0.238958975407251 0.000306321408780264 0.315927426574823 -0.316233747983604 -0.0143495290370205 0.271817655570397 -0.257468126533377 -0.0441659637634309 0.295596974182808 -0.251431010419377
1.1904 -0.046930339512075 0.280074127949161 -0.233143788437086 -0.0237641878340919 0.281346525744204 -0.257582337910112 -0.038394097329454 0.237314829320829 -0.198920731991375 -0.0681577567728226 0.261052058384914 -0.192894301612092
1.1905 -0.0562143943757362 0.283312911071249 -0.227098516695513 -0.0441144988803506 0.245390142658943 -0.201275643778592 -0.0217090500290147 0.238445845936005 -0.21673679590699 -0.0514200276019348 0.262141059950538 -0.210721032348604
1.1906 -0.0654429724189778 0.286272098554886 -0.220829126135908 -0.0237581322541755 0.245178216145417 -0.221420083891242 -0.00139234119276889 0.238246210872763 -0.236853869679994 -0.031050730142493 0.261899484204655 -0.230848754062162
1.1907 -0.0746069661494678 0.288948770039299 -0.214341803889831 0.000203385431002122 0.243747367090401 -0.243950752521403 0.0225295888970252 0.236827631512084 -0.25935722040911 -0.00707630451170742 0.260439038396615 -0.253362733884908
1.1908 -0.0836973318117765 0.291340283972891 -0.207642952161115 -0.046278859214168 0.278219771725061 -0.231940912510893 -0.0239921732732277 0.271312284123643 -0.247320110850416 -0.0535456640584171 0.294881898664696 -0.241336234606279
1.1909 -0.0927050983124883 0.293444280220141 -0.200739181907653 -0.0890884293850419 0.311634067358535 -0.222545637973493 -0.0668411910229077 0.304738806055018 -0.23789761503211 -0.0963423719375388 0.328266702225313 -0.231924330287774
1.191 -0.101621376073588 0.295258682390771 -0.193637306317183 -0.128262544767039 0.344104760473833 -0.215842215706794 -0.106054684161242 0.337221703827588 -0.231167019666347 -0.135503647794124 0.360707955468913 -0.225204307674789
1.1911 -0.1104373658054 0.296781699888895 -0.186344334083494 -0.163841872142441 0.375747027730994 -0.211905155588552 -0.141673319594096 0.3688761541397 -0.227202834545605 -0.134060695058244 0.318301908339327 -0.184241213281083
1.1912 -0.119144367190444 0.298011829680119 -0.178867462489675 -0.158861022194238 0.332657676139868 -0.17379665394563 -0.136731708127827 0.325798964039439 -0.189067255911612 -0.129132557986828 0.275314234982474 -0.146181676995646
1.1913 -0.127733787469528 0.298947857774851 -0.171214070305323 -0.150442403185019 0.289102823158342 -0.138660419973323 -0.128352258148175 0.282256251022859 -0.153903992874684 -0.120766558552263 0.231860880264081 -0.111094321711819
1.1914 -0.136197149921867 0.299588860426371 -0.163391710504505 -0.138636654525306 0.245198742771831 -0.106562088246525 -0.116585609188595 0.238364289113479 -0.121778679924884 -0.146022799642126 0.262077045111947 -0.116054245469821
1.1915 -0.144526102230514 0.299934205042452 -0.155408102811939 -0.160507146698979 0.275080850510026 -0.114573703811047 -0.138495131855675 0.268258493879021 -0.129763362023346 -0.167880218290989 0.291929278145421 -0.124049059854433
1.1916 -0.152712424725107 0.299983550809653 -0.147271126084545 -0.179036031269947 0.30471579486386 -0.125679763593913 -0.157062977835824 0.297905513848383 -0.140842536012559 -0.186396052477371 0.321534400672953 -0.135138348195582
1.1917 -0.160748038493692 0.299736849029657 -0.138988810535965 -0.194283704506365 0.33422038218377 -0.139936677677405 -0.172349543519476 0.327422155409905 -0.155072611890429 -0.201630698428469 0.351009218951389 -0.149378520522921
1.1918 -0.168625013355643 0.299194343167336 -0.130569329811693 -0.206313661568109 0.363711288953051 -0.157397627384942 -0.184418324188569 0.356925095084711 -0.172506770896142 -0.213647651263272 0.380470409370594 -0.166822758107322
1.1919 -0.176335575687743 0.298356568610481 -0.122020992922738 -0.178182970779307 0.319286020475994 -0.141103049696688 -0.156326388289079 0.31251183821486 -0.156185449925781 -0.185503979265095 0.336015477141594 -0.150511497876499
1.192 -0.183872116095905 0.29722435214143 -0.113352236045526 -0.147036105141795 0.275210590282514 -0.128174485140719 -0.125218208944474 0.268448398367962 -0.143230189423489 -0.154344155395033 0.291910435701206 -0.137566280306173
1.1921 -0.191227196924615 0.295798811121149 -0.104571614196534 -0.149954817437676 0.305619292929571 -0.155664475491894 -0.128175539058272 0.298869070138609 -0.170693531080337 -0.120240469082608 0.248270652889631 -0.128030183807023
1.1922 -0.198393559597101 0.294081352386515 -0.0956877927894137 -0.149939258548315 0.336476969431646 -0.18653771088333 -0.12819852963304 0.329738694578849 -0.201540164945808 -0.120277504782749 0.279229836856904 -0.158952332074155
1.1923 -0.205364131778622 0.292073670861943 -0.0867095390833214 -0.184076886625095 0.330888470626817 -0.146811584001722 -0.162374638941146 0.324162122564256 -0.161787483623109 -0.154467634356266 0.273742665848392 -0.119275031492126
1.1924 -0.212132034355976 0.289777747886716 -0.0776457135307397 -0.215373406980962 0.326042268831605 -0.110668861850643 -0.193709572416311 0.319327826448784 -0.125618254032473 -0.185816563280881 0.268997612498639 -0.0831810492177588
1.1925 -0.218690588226433 0.287195849259616 -0.0685052610331838 -0.243912212581833 0.322050826417548 -0.0781386138357148 -0.222286723145009 0.315348268641337 -0.0930615454963285 -0.214407684686992 0.265107139496641 -0.050699454809649
1.1926 -0.225033320889144 0.284330523002873 -0.0592972021137285 -0.26977921565084 0.319025571618017 -0.0492463559671769 -0.248192003470713 0.312334877412583 -0.0641428739418695 -0.24032691096192 0.262182675392652 -0.021855764430732
1.1927 -0.231153972832741 0.281184596847566 -0.0500306240148251 -0.293062763241349 0.317076788899334 -0.0240140256579848 -0.271513760566931 0.310397937266081 -0.0388841766991502 -0.226653126011029 0.297343968281238 -0.0706908422702096
1.1928 -0.237046503712709 0.277761175442998 -0.0407146717302895 -0.239834623782665 0.279304047148171 -0.0394694233655063 -0.292342689606708 0.309646480437583 -0.017303790830875 -0.247561458665212 0.296615617062591 -0.049054158397379
1.1929 -0.242705098312494 0.274063637292775 -0.031358538980281 -0.184337691783873 0.242889989332169 -0.0585522975482962 -0.236752817990511 0.273178716317667 -0.0364258983271562 -0.266069776742338 0.297180380967361 -0.0311106042250234
1.193 -0.248124172282375 0.270095631420654 -0.0219714591382782 -0.200685783351084 0.244950170023277 -0.044264386672193 -0.253008134444044 0.275185285765368 -0.0221771513213243 -0.28227320198855 0.299144467312809 -0.0168712653242586
1.1931 -0.253298377650609 0.265861073769362 -0.0125626961187524 -0.214825921728033 0.24851414044824 -0.033688218720207 -0.267055661919873 0.278695739839176 -0.0116400779193032 -0.296268930104829 0.302612513479728 -0.00634358337489943
1.1932 -0.258222608101186 0.261364143336056 -0.0031415352348701 -0.226857281458573 0.253684865422465 -0.0268275839638917 -0.278994574671189 0.283813043186534 -0.00481846851534531 -0.308156135181797 0.307687483982468 0.000468651199328984
1.1933 -0.26289200401316 0.256609278048153 0.00628272596500692 -0.23688091795715 0.260563535614729 -0.0236826176575792 -0.288925927822295 0.290638386308558 -0.00171245848626367 -0.318035872181474 0.314470569189284 0.00356530299219035
1.1934 -0.26730195725651 0.25160117038363 0.0157007868728792 -0.244999668133731 0.26924946801781 -0.0242497998840795 -0.29695255799353 0.29927108603066 -0.00231852803713048 -0.326010977562204 0.323061085792962 0.00294989176924187
1.1935 -0.271448115739811 0.246344762740107 0.0251033529997038 -0.251318049259993 0.279840008267613 -0.0285219590076199 -0.303178982167452 0.309808487821674 -0.00662950565422205 -0.295176504832916 0.259537452506124 0.0356390523267918
1.1936 -0.275326387705198 0.240845242557332 0.0344811451478654 -0.255942156176565 0.2924304349072 -0.0364882787306354 -0.270701831584164 0.248326943434066 0.0223748881500977 -0.262713518686464 0.198144888177398 0.0645686305090662
1.1937 -0.278932945766477 0.235108037197752 0.043824908568725 -0.258979556942765 0.307113865690202 -0.0481343087474377 -0.236703644317152 0.189069511059487 0.0476341332576644 -0.265738934097059 0.212995204990241 0.0527437291068176
1.1938 -0.282264230686268 0.229138808590395 0.0531254220958728 -0.260539187031845 0.323981166016084 -0.0634419789842383 -0.238302702916195 0.206145750659441 0.0321569522567545 -0.267286600044693 0.230029095956608 0.0372575040880848
1.1939 -0.285316954888546 0.222943447643224 0.0623735072453219 -0.297740705488038 0.306111396275713 -0.00837069078767502 -0.238534116781727 0.225494013681181 0.0130401031005462 -0.267466712224141 0.249335085302117 0.0181316269220245
1.194 -0.288088105703091 0.216528068429493 0.0715600372735978 -0.333620489601291 0.290665621745296 0.0429548678559941 -0.237509233629461 0.247200395753252 -0.00969116212379044 -0.26639061819011 0.270999268522638 -0.00460865033252861
1.1941 -0.290574948338596 0.209899002153997 0.0806759461845994 -0.368291045234879 0.277727308086313 0.0905637371485661 -0.272349906810101 0.234339015826463 0.0380108909836383 -0.301180171132571 0.258095764436539 0.0430844066960323
1.1942 -0.292775028581629 0.203062790904788 0.0897122376768418 -0.32784688318048 0.23036786233283 0.0974790208476506 -0.306094487817416 0.224065830943881 0.0820286568735351 -0.33487372238486 0.247780529954681 0.0870931924301792
1.1943 -0.294686175218611 0.196026181197024 0.0986599940215871 -0.28655220152469 0.185740450222043 0.100811751302647 -0.338857234666466 0.21645903678148 0.122398197884987 -0.293566603178059 0.203122297309156 0.0904443058689025
1.1944 -0.296306502178544 0.188796117314946 0.107510384863598 -0.24452173362485 0.143920399373972 0.100601334250878 -0.296734186518386 0.174584613835765 0.122149572682621 -0.251523719741752 0.161271480478893 0.0902522392628589
1.1945 -0.297634410394346 0.18137973445871 0.116254675935636 -0.201870808024543 0.104980211506024 0.0968905965185187 -0.253990844537474 0.135590150109136 0.118400694428338 -0.208860400580559 0.122300581084741 0.0865598194958175
1.1946 -0.298668589380928 0.173784351702791 0.124884237678137 -0.232734161493827 0.105998954292471 0.126735207201356 -0.210743018579933 0.0995452497936172 0.111197768786315 -0.23971138242564 0.123288666704585 0.116422715721055
1.1947 -0.299408018528484 0.166017464772993 0.133390553755491 -0.26307803111785 0.10996829584513 0.15310973527272 -0.241125812669686 0.103526014445139 0.137599798224547 -0.270042902323316 0.127227405354025 0.142815496969291
1.1948 -0.299851968109722 0.158086738648996 0.141765229460726 -0.293019079602851 0.116951958911165 0.176067120691686 -0.27110571672386 0.110521080391076 0.160584636332783 -0.299971622941066 0.134180519684178 0.165791103256887
1.1949 -0.300000000000002 0.149999999999996 0.150000000000006 -0.322674107693003 0.127010571743074 0.195663535949929 -0.300799531608575 0.120591075919717 0.180208455688858 -0.329614344984372 0.144208637851667 0.185405707132705
1.195 -0.299851968109721 0.141765229460716 0.158086738649006 -0.3521599393615 0.14020160847784 0.21195833088366 -0.330324081418757 0.133793475203767 0.19653060621499 -0.359087892387805 0.157369233897766 0.201718658490039
1.1951 -0.299408018528484 0.133390553755481 0.166017464773003 -0.381593306977893 0.156579332628426 0.225013974349466 -0.359796098645473 0.150182541791852 0.20961355685362 -0.388508997482363 0.173716571239902 0.214792426242461
1.1952 -0.298668589380925 0.124884237678111 0.173784351702814 -0.337071809941199 0.139185280431495 0.197886529509705 -0.31531318280904 0.132799811956231 0.18251337085281 -0.343975259628578 0.156292186019368 0.187683073609209
1.1953 -0.297634410394344 0.116254675935625 0.181379734458719 -0.292861593991819 0.125142107653868 0.167719486337951 -0.271141479770948 0.118767941499262 0.152373538271686 -0.299752824528432 0.142218733907789 0.157534090620643
1.1954 -0.296306502178543 0.107510384863588 0.188796117314955 -0.249078197258739 0.114494022878939 0.1345841743798 -0.301415454404877 0.145140602351722 0.156274852053155 -0.255957230272562 0.131540423393524 0.124416806879038
1.1955 -0.294686175218609 0.0986599940215762 0.196026181197032 -0.279855535998136 0.144291293740939 0.135564242257197 -0.332100155859338 0.174883628569089 0.157216527290248 -0.286722393078864 0.161307522015943 0.125414871062921
1.1956 -0.292775028581627 0.0897122376768309 0.203062790904796 -0.311157997485629 0.177496309825009 0.13366168766062 -0.326300680718582 0.134015569398081 0.1922851113205 -0.281003236872835 0.120463492641674 0.160539744231161
1.1957 -0.290574948338593 0.0806759461845883 0.209899002154005 -0.306089903829855 0.140124139132804 0.165965764697051 -0.321205784415175 0.096720359898721 0.224485424516454 -0.275988517339119 0.0831922704061567 0.192796246932962
1.1958 -0.288088105703088 0.0715600372735867 0.216528068429501 -0.30183912414885 0.106355202139935 0.195483922008915 -0.316928249527398 0.0630282478768849 0.253900001650513 -0.271791017307629 0.0495241031905508 0.222266914117078
1.1959 -0.285316954888547 0.0623735072453274 0.22294344764322 -0.298517443741608 0.0762162021967743 0.222301241544833 -0.313579861270273 0.0329659369240623 0.280613924346211 -0.268522522244578 0.019485694661495 0.249036827583083
1.196 -0.282264230686264 0.0531254220958615 0.229138808590403 -0.296235540562796 0.0497302720659684 0.246505268496827 -0.274261834202728 0.0435660233554869 0.230695810847241 -0.303303173583458 0.0671191045211546 0.236184069062303
1.1961 -0.278932945766473 0.0438249085687137 0.235108037197759 -0.295102876334046 0.0269169510724438 0.268185925261602 -0.236158600264979 0.0577730764341048 0.178385523830874 -0.302157999598376 0.0442750051812895 0.257882994417086
1.1962 -0.275326387705193 0.034481145147854 0.240845242557339 -0.295227588854926 0.00779216579973896 0.287435423055187 -0.236387644537178 0.0385936756191779 0.197793968918 -0.302270224505274 0.0251194960401185 0.277150728465156
1.1963 -0.271448115739799 0.0251033529996755 0.246344762740123 -0.25970692230795 0.0293776776636181 0.230329244644332 -0.237980588385562 0.0231152052987968 0.214865383086766 -0.303746555759393 0.00966487510507574 0.294081680654317
1.1964 -0.267301957256504 0.0157007868728677 0.251601170383637 -0.262730482524461 0.0175977105167431 0.245132772007718 -0.241042604354163 0.0113463227686613 0.229696281585502 -0.306692165538778 -0.00208020025328812 0.308772365792066
1.1965 -0.262892004013154 0.00628272596499543 0.256609278048159 -0.267326716736717 0.00953235887442794 0.257794357862289 -0.245677226251579 0.00329203612324325 0.242385190128336 -0.274201123974769 0.0268987414461166 0.247302382528652
1.1966 -0.25822260810118 -0.00314153523488156 0.261364143336062 -0.273597418056463 0.00518297663206557 0.268414441424397 -0.251986247310033 -0.00104630070733802 0.253032548017371 -0.280459657549072 0.0225186205938546 0.257941036955217
1.1967 -0.253298377650603 -0.0125626961187639 0.265861073769367 -0.281642538895472 0.00454726216389775 0.277095276731574 -0.260069620061569 -0.001670989314173 0.261740609375742 -0.288492632179628 0.0218522219233268 0.266640410256301
1.1968 -0.248124172282369 -0.0219714591382897 0.270095631420659 -0.291560092657714 0.00761926057375048 0.283940832083963 -0.270025358030204 0.00141201544116651 0.268613342589038 -0.298398061232284 0.0248935904420566 0.273504470790227
1.1969 -0.242705098312487 -0.0313585389802924 0.274063637292779 -0.303446057344484 0.0143893695511351 0.289056687793349 -0.281949439337075 0.00819311128273487 0.27375632805434 -0.310271922670283 0.0316331237434245 0.278638798926858
1.197 -0.237046503712702 -0.0407146717303008 0.277761175443002 -0.243375354543823 -0.0121651144849631 0.255540469028786 -0.295935712313673 0.0186590579759121 0.277276654337761 -0.324208064667504 0.0420575814623673 0.282150483205137
1.1971 -0.231153972832733 -0.0500306240148364 0.28118459684757 -0.185589550997166 -0.0349860864140472 0.220575637411213 -0.312075803216353 0.0327929903733663 0.279282812842987 -0.303288650011047 -0.0178688283024853 0.321157478313532
1.1972 -0.225033320889137 -0.0592972021137398 0.284330523002877 -0.204196655401575 -0.0170846723430613 0.221281327744637 -0.293449562821237 -0.0234444915854256 0.316894054406663 -0.247668499622247 -0.0370071752013971 0.284675674823644
1.1973 -0.218690588226425 -0.0685052610331949 0.28719584925962 -0.225133409656238 0.00443998010715016 0.220693429549088 -0.277218875538399 -0.075927508837689 0.353146384376088 -0.194509381806588 -0.052456723103694 0.246966104910282
1.1974 -0.212132034355968 -0.0776457135307508 0.289777747886719 -0.248484243146128 0.0295602453910754 0.218923997755052 -0.226458590791706 -0.0876744558884705 0.314133046680176 -0.180904956712684 -0.101254676909514 0.282159633622198
1.1975 -0.205364131778613 -0.0867095390833324 0.292073670861946 -0.237321553527043 -0.0157739657978702 0.253095519324914 -0.178325423408373 -0.0957916975831208 0.274117120991494 -0.16986188286933 -0.1463573448367 0.31621922770603
1.1976 -0.198393559597092 -0.0956877927894245 0.294081352386517 -0.228799523194016 -0.0574473819414138 0.28624690513543 -0.132898353296762 -0.100314018509997 0.233212371806759 -0.161459256591334 -0.187799627551556 0.34925888414289
1.1977 -0.191227196924607 -0.104571614196544 0.295798811121151 -0.222994521573006 -0.0954983762305845 0.318492897803591 -0.127263097369087 -0.13828913857414 0.265552235943226 -0.192782910991309 -0.151600970895899 0.344383881887208
1.1978 -0.183872116095895 -0.113352236045537 0.297224352141432 -0.219980116422418 -0.12996875603424 0.349948872456657 -0.161427600772761 -0.0986648518268204 0.260092452599582 -0.2268314438995 -0.111953122118951 0.338784566018451
1.1979 -0.176335575687748 -0.122020992922733 0.298356568610481 -0.219827001443521 -0.160903721889311 0.380730723332832 -0.198387587438611 -0.0556362991717572 0.254023886610368 -0.189656738714575 -0.105910512451111 0.295567251165686
1.198 -0.168625013355634 -0.130569329811703 0.299194343167337 -0.185593463414921 -0.151342359830055 0.336935823244976 -0.201201460623903 -0.0832707244460412 0.284472185069944 -0.15547660224688 -0.0964464887295859 0.251923090976466
1.1981 -0.160748038493682 -0.138988810535975 0.299736849029657 -0.154419212469635 -0.13841149064993 0.292830703119565 -0.207009046734138 -0.107469805814391 0.314478852548529 -0.124355658341388 -0.0836127855977034 0.207968443939091
1.1982 -0.152712424725098 -0.147271126084555 0.299983550809653 -0.126365798552261 -0.122166099114995 0.248531897667255 -0.2158720117806 -0.128288644574403 0.344160656355004 -0.133364920421914 -0.104473851438389 0.237838771860304
1.1983 -0.144526102230504 -0.155408102811949 0.299934205042452 -0.138501100540789 -0.139673829600649 0.278174930141438 -0.227848887190616 -0.14578553811484 0.373634425305456 -0.145487833919293 -0.122012897317295 0.267500731236588
1.1984 -0.136197149921856 -0.163391710504514 0.299588860426371 -0.15380537176786 -0.153921031880148 0.307726403648008 -0.168976085631426 -0.197031385942498 0.366007471573924 -0.160779738582924 -0.136291359561598 0.297071098144522
1.1985 -0.127733787469517 -0.171214070305332 0.29894785777485 -0.172330705482189 -0.164972220605355 0.337302926087543 -0.150465103771811 -0.17099680574923 0.321461909521041 -0.179292727622711 -0.147373752921265 0.326666480543976
1.1986 -0.119144367190433 -0.178867462489684 0.298011829680117 -0.194125897194076 -0.172894925429532 0.367020822623609 -0.135289534428771 -0.141899383706688 0.277188918135459 -0.201075596510211 -0.155327607147498 0.356403203657708
1.1987 -0.11043736580539 -0.186344334083503 0.296781699888893 -0.145217470106831 -0.214769087921807 0.359986558028638 -0.12349471139751 -0.109809481885228 0.233304193282739 -0.152154868410057 -0.197232863907184 0.34938773231724
1.1988 -0.101621376073577 -0.193637306317192 0.295258682390769 -0.0997974243255632 -0.253593095333303 0.353390519658866 -0.0781131150401877 -0.14881926848084 0.226932383521028 -0.106722543388752 -0.236087910549035 0.342810453937787
1.1989 -0.0927050983124774 -0.200739181907661 0.293444280220139 -0.094913619142814 -0.215424301687783 0.310337920830597 -0.0362582279137443 -0.184854851812887 0.221113079726631 -0.101826480700302 -0.197950101194232 0.299776581894534
1.199 -0.0836973318117654 -0.207642952161123 0.291340283972888 -0.0935260111113952 -0.17449166025799 0.268017671369386 -0.0719839036175169 -0.180985781819745 0.252969685437262 -0.100426636859046 -0.15704838921276 0.257475026071806
1.1991 -0.0746069661494567 -0.214341803889839 0.288948770039296 -0.0956661394198624 -0.130876606220313 0.226542745640175 -0.111171624908016 -0.174368696456648 0.285540321364664 -0.065545087703229 -0.187483136501899 0.253028224205128
1.1992 -0.0654429724189666 -0.220829126135916 0.286272098554883 -0.0643525450942845 -0.158682075951999 0.223034621046284 -0.0798305857724579 -0.202097184906248 0.281927770678706 -0.0342848078347438 -0.215188412307477 0.24947322014222
1.1993 -0.0562143943757082 -0.227098516695531 0.28331291107124 -0.0366846403819292 -0.183844630400098 0.220529270782027 -0.0521352848276146 -0.22718289432963 0.279318179157245 -0.006670123212546 -0.240250950173366 0.246921073385912
1.1994 -0.0469303395120637 -0.233143788437093 0.280074127949157 -0.0867020914839824 -0.169443946259721 0.256146037743703 -0.0281064615648699 -0.249714964492639 0.277821426057509 0.0172782264189677 -0.26275988979269 0.245481663373722
1.1995 -0.0375999700692893 -0.238958975407258 0.276558945476548 -0.0662531640471708 -0.189655915688015 0.255909079735185 -0.00776124877343428 -0.269784853697517 0.277546102470951 -0.0364758186057966 -0.245797226083187 0.282273044688983
1.1996 -0.0282324939955561 -0.244538338718563 0.27277083271412 -0.0495015398156516 -0.207499139612425 0.257000679428076 0.00888684438830473 -0.287486248881431 0.278599404493126 -0.0197769004690314 -0.263541079523713 0.283317979992744
1.1997 -0.0188371558587995 -0.249876372213025 0.268713528071825 -0.0364570906395338 -0.22306944194867 0.259526532588204 0.021827945745308 -0.302914973514972 0.281087027769664 -0.0067850640975377 -0.279012187262476 0.285797251360013
1.1998 -0.0094232277234477 -0.254967807896053 0.2643910356195 -0.0271260416229291 -0.236464688934476 0.263590730557405 -0.00595363344280026 -0.242149966767714 0.248103600210515 0.00249346523944873 -0.292308415225879 0.289814949986431
1.1999 4.10782519111308e-15 -0.259807621135332 0.259807621135328 -0.0215109649596593 -0.247784692902786 0.269295657862445 -0.000376032079466336 -0.253459907757349 0.253835939836816 0.00805611518327417 -0.303529575436101 0.295473460252826
1.2 0.00942322772345593 -0.264391035619504 0.254967807896048 -0.0196107773739831 -0.257131114133795 0.276741891507778 0.00148674653779807 -0.262796283821221 0.261309537283423 0.00990396884513968 -0.312777327863115 0.302873359017975
1.2001 0.0188371558588077 -0.268713528071828 0.24987637221302 -0.0214207411688683 -0.264607360882642 0.28602810205151 -0.000360560011381913 -0.270262503182941 0.270623063194323 0.00804176375782878 -0.32015508045239 0.312113316694561
1.2002 0.0282324939955643 -0.272770832714123 0.244538338718559 -0.0269324688807713 -0.27031848768144 0.297250956562211 -0.00590956438066215 -0.275963620343153 0.281873184723815 0.00247788722092683 -0.325767887426919 0.323290000205992
1.2003 0.0375999700692975 -0.276558945476551 0.238958975407253 -0.0361339315363323 -0.274371092016006 0.310505023552338 -0.0151482377136749 -0.280006232756258 0.295154470469933 0.0302338313560349 -0.29271288265204 0.262479051296005
1.2004 0.0469303395120887 -0.280074127949166 0.233143788437077 -0.0490094705028406 -0.276873209479254 0.325882679982094 -0.0280609214944942 -0.28249837598381 0.310559297478304 0.0542502843302392 -0.25817307171488 0.203922787384641
1.2005 0.056214394375733 -0.283312911071248 0.227098516695515 0.0084791137030497 -0.314943670816635 0.306464557113585 0.0293905836436476 -0.320558880739958 0.29116829709631 0.0375371714758655 -0.259267169105601 0.221729997629736
1.2006 0.0654429724189746 -0.286272098554885 0.22082912613591 0.0251952852519025 -0.277599170794807 0.252403885542904 0.0830792050668522 -0.357223368383922 0.27414416331707 0.0171924467618983 -0.259030680165172 0.241838233403273
1.2007 0.0746069661494646 -0.288948770039298 0.214341803889833 0.0382406871084984 -0.239101473127673 0.200860786019175 0.0960221520095775 -0.318584735370114 0.222562583360536 -0.00675744961733165 -0.257575312158906 0.264332761776238
1.2008 0.0836973318117734 -0.29134028397289 0.207642952161117 0.0846548854956846 -0.27358210102481 0.188927215529125 0.105324613516846 -0.278905750753243 0.173581137236396 0.0397363957639989 -0.29202324124102 0.252286845477022
1.2009 0.0927050983124852 -0.29344428022014 0.200739181907655 0.127396529850893 -0.307004605365533 0.17960807551464 0.111020209007354 -0.238299905575568 0.127279696568214 0.0825575461376549 -0.325413104643836 0.242855558506181
1.201 0.101621376073601 -0.295258682390774 0.193637306317173 0.16650283964636 -0.339483492658615 0.172980653012255 0.150155504997033 -0.270900400633333 0.120744895636299 0.121743221225401 -0.357859408773682 0.236116187548281
1.2011 0.110437365805413 -0.296781699888897 0.186344334083483 0.202014481451559 -0.371133939589812 0.169119458138253 0.111677155066873 -0.265662776770769 0.153985621703896 0.157334087845797 -0.389477330214054 0.232143242368257
1.2012 0.119144367190441 -0.298011829680118 0.178867462489678 0.159956602425144 -0.365062216506549 0.205105614081405 0.0697791736946544 -0.259777738330446 0.189998564635792 0.152364756718049 -0.346363675898392 0.193998919180343
1.2013 0.127733787469525 -0.29894785777485 0.171214070305326 0.114526580919896 -0.358459470590098 0.243932889670201 0.0985276934475366 -0.290370809935813 0.191843116488276 0.143957636140899 -0.30278456320831 0.158826927067412
1.2014 0.136197149921864 -0.299588860426371 0.163391710504507 0.102784403498771 -0.314432628487356 0.211648224988586 0.123823297473016 -0.320483411828292 0.196660114355275 0.132163365560954 -0.258856266053087 0.126692900492133
1.2015 0.144526102230511 -0.299934205042452 0.155408102811942 0.0877088910776129 -0.270173265174533 0.18246437409692 0.145720009384844 -0.350232265213484 0.20451225582864 0.117035852186209 -0.214695273262584 0.0976594210763747
1.2016 0.152712424725119 -0.299983550809652 0.147271126084533 0.143376092345565 -0.26280743267436 0.119431340328795 0.16427506728486 -0.379734191075384 0.215459123790523 0.135641681230693 -0.244437100480185 0.108795419249493
1.2017 0.160748038493704 -0.299736849029656 0.138988810535953 0.158686883905394 -0.292386198067431 0.133699314162037 0.142539404211452 -0.335087068723146 0.192547664511694 0.150966162748409 -0.274048381480505 0.123082218732096
1.2018 0.168625013355641 -0.299194343167337 0.130569329811696 0.170779847570705 -0.321951151614198 0.151171304043493 0.117651485708744 -0.290557514827813 0.172906029119069 0.163072792140293 -0.303645793081688 0.140573000941394
1.2019 0.17633557568774 -0.298356568610481 0.122020992922741 0.179721515175286 -0.351618725475163 0.171897210299877 0.0896777275468349 -0.246261729005891 0.156584001459057 0.172028101283022 -0.333345767546099 0.161317666263076
1.202 0.183872116095902 -0.297224352141431 0.113352236045529 0.185581389616117 -0.381504992807737 0.19592360319162 0.0956969800763574 -0.276334478906226 0.180637498829869 0.177901593116391 -0.36326437813284 0.185362785016449
1.2021 0.191227196924626 -0.295798811121147 0.104571614196521 0.22544133982014 -0.374716090360326 0.149274750540186 0.0987065629569124 -0.30674119226312 0.208034629306208 0.217775136610077 -0.356507761691827 0.138732625081749
1.2022 0.198393559597111 -0.294081352386512 0.0956877927894006 0.262301632607993 -0.368442001770451 0.106140369162458 0.135791177122608 -0.300587419684188 0.16479624256158 0.254648998627382 -0.350265901961907 0.0956169033345256
1.2023 0.205364131778619 -0.292073670861944 0.0867095390833245 0.222221451929379 -0.325787461338946 0.103566009409566 0.169953847395364 -0.295062445615416 0.125108598220051 0.214582363160597 -0.307643533345065 0.0930611701844677
1.2024 0.212132034355974 -0.289777747886717 0.0776457135307428 0.179431529533192 -0.283940825051375 0.104509295518183 0.201275365622358 -0.290279656117061 0.0890042904947031 0.171805962001126 -0.265829011927839 0.0940230499267131
1.2025 0.21869058822643 -0.287195849259617 0.0685052610331869 0.134015025866671 -0.243014439154233 0.108999413287562 0.229839124847963 -0.28635151375969 0.0565123889117268 0.200421882262463 -0.261944147369422 0.0615222651069591
1.2026 0.225033320889142 -0.284330523002874 0.0592972021137317 0.160076547669642 -0.240129079273282 0.0800525316036397 0.255731037373622 -0.283389446975331 0.0276584096017091 0.226365863498483 -0.259025281782034 0.032659418283551
1.2027 0.231153972832749 -0.281184596847561 0.0500306240148114 0.183554269694692 -0.238319943858264 0.0547656741635719 0.279039450330886 -0.281503740428626 0.00246429009773919 0.249726253004147 -0.257182699965896 0.00745644696174888
1.2028 0.237046503712717 -0.277761175442993 0.0407146717302758 0.204538887604365 -0.237696065546046 0.0331571779416805 0.299855058850923 -0.280803426516119 -0.0190516323348034 0.270593746073761 -0.256525434452908 -0.0140683116208534
1.2029 0.242705098312492 -0.274063637292776 0.0313585389802842 0.223123355911579 -0.23836511743952 0.0152417615279416 0.318270816916216 -0.281396178100814 -0.0368746388154019 0.289061296852643 -0.257161158241174 -0.0319001386114686
1.203 0.248124172282374 -0.270095631420655 0.0219714591382815 0.239402796601476 -0.240433307183255 0.00103051058177886 0.334381845982417 -0.283388202587812 -0.0509936433946059 0.305224026958993 -0.259196078870665 -0.0460279480883286
1.2031 0.253298377650608 -0.265861073769363 0.0125626961187557 0.253474405613612 -0.244005272484769 -0.00946913312884212 0.274266414836698 -0.249874674133675 -0.0243917407030229 0.319179131966071 -0.262734833944485 -0.0564442980215864
1.2032 0.258222608101184 -0.261364143336057 0.00314153523487334 0.265437357276763 -0.249183978184565 -0.0162533790921982 0.212173637884712 -0.218033527642533 0.00585988975782135 0.331025785837006 -0.267880388198902 -0.0631453976381044
1.2033 0.262892004013158 -0.256609278048155 -0.00628272596500368 0.275392706790675 -0.256070614976465 -0.0193220918142101 0.222223264527744 -0.224975300934127 0.00275203640638262 0.340865043406547 -0.274733932223696 -0.0661311111828514
1.2034 0.267301957256516 -0.251601170383623 -0.015700786872893 0.283443290850997 -0.264764499878248 -0.0186787909727495 0.230367958846057 -0.233724224743641 0.00335626589758431 0.348799741005995 -0.283394782932786 -0.0654049580732093
1.2035 0.27144811573981 -0.246344762740109 -0.0251033529997007 0.289693626515468 -0.275362978550778 -0.0143306479646904 0.23671223819275 -0.244377644904679 0.00766540671192853 0.354934395329379 -0.293960285883356 -0.0609741094460232
1.2036 0.275326387705196 -0.240845242557334 -0.0344811451478621 0.294249808411152 -0.28796132956203 -0.00628847884912237 0.24136219748973 -0.257030840157647 0.015668642667917 0.359375100640702 -0.306525719539891 -0.0528493811008113
1.2037 0.278932945766476 -0.235108037197754 -0.0438249085687219 0.297219404384193 -0.302652670690507 0.00543326630631458 0.244425404877457 -0.271776928453177 0.02735152357572 0.362229424423684 -0.321184201577582 -0.0410452228461023
1.2038 0.282264230686267 -0.229138808590398 -0.0531254220958697 0.26170188638312 -0.24550894073668 -0.0161929456464398 0.246010795910177 -0.288706775387382 0.0426959794772048 0.363606301576997 -0.338026597317594 -0.0255797042594033
1.2039 0.285316954888545 -0.222943447643226 -0.0623735072453187 0.224882420230092 -0.190768604032608 -0.0341138161974838 0.283238029712978 -0.270899441547436 -0.0123385881655423 0.326606463947481 -0.283122503760722 -0.0434839601867596
1.204 0.288088105703086 -0.216528068429507 -0.0715600372735781 0.223881700669353 -0.212536450305206 -0.0113452503641471 0.319143483656507 -0.255515992405494 -0.0636274912510134 0.28841622885703 -0.230707956407394 -0.0577082724496363
1.2041 0.290574948338595 -0.209899002153999 -0.0806759461845963 0.221737031359893 -0.236745889098814 0.015008857738921 0.353839663684607 -0.242639893818643 -0.111199769865964 0.249147869701789 -0.180866304893407 -0.0682815648083816
1.2042 0.292775028581629 -0.20306279090479 -0.0897122376768387 0.255571197485347 -0.226468444034914 -0.0291027534504331 0.313421080669374 -0.195342553016211 -0.118078527653163 0.245924055153506 -0.207697230368245 -0.0382268247852619
1.2043 0.29468617521861 -0.196026181197026 -0.098659994021584 0.288423370886297 -0.218857397231743 -0.0695659736545536 0.272151932777685 -0.150777135930308 -0.121374796847377 0.241783840747103 -0.237128872047039 -0.00465496870006352
1.2044 0.296306502178544 -0.188796117314949 -0.107510384863595 0.320408517628364 -0.213988192484373 -0.10642032514399 0.230146953447019 -0.109018970375526 -0.121127983071493 0.273851539760313 -0.232227326670623 -0.0416242130896898
1.2045 0.297634410394348 -0.181379734458699 -0.116254675935648 0.351642198551512 -0.211933447479631 -0.139708751071882 0.261540397924772 -0.107150021575405 -0.154390376349367 0.305167626836548 -0.230140298279957 -0.0750273285565915
1.2046 0.298668589380927 -0.173784351702793 -0.124884237678134 0.382240455687207 -0.212762882344034 -0.169477573343172 0.292298135832541 -0.108164923783942 -0.184133212048599 0.335848144265904 -0.23093750690024 -0.104910637365664
1.2047 0.299408018528484 -0.166017464772996 -0.133390553755488 0.338300771576046 -0.179533787738989 -0.158766983837057 0.322536576835279 -0.112130431556539 -0.21040614527874 0.366009501470976 -0.234685706403648 -0.131323795067328
1.2048 0.299851968109722 -0.158086738648999 -0.141765229460723 0.294089748698244 -0.14938485612082 -0.144704892577423 0.352372383308339 -0.119110267628328 -0.233262115680011 0.395768360585193 -0.241448618843294 -0.154319741741898
1.2049 0.300000000000002 -0.149999999999999 -0.150000000000003 0.249723955073321 -0.122376599202193 -0.127347355871128 0.344912892353688 -0.166174523551706 -0.178738368801981 0.351222595157104 -0.214277408466944 -0.13694518669016
1.205 0.299851968109721 -0.141765229460718 -0.158086738649003 0.205319982361747 -0.0985663747865306 -0.106753607575217 0.337349897917048 -0.216305703149418 -0.12104419476763 0.306638969193619 -0.190304519022235 -0.116334450171384
1.2051 0.302901112077982 -0.134946776882616 -0.167954335195366 0.235013257655355 -0.115017793571058 -0.119995464084297 0.292790552779122 -0.195539259246434 -0.0972512935326878 0.262133982598918 -0.169584097383964 -0.0925498852149544
1.2052 0.305637523133147 -0.127798203223937 -0.17783931990921 0.264770134881426 -0.13470676888 -0.130063366001426 0.285435700505811 -0.141066784414545 -0.144368916091266 0.291842855965764 -0.189176489980897 -0.102666365984867
1.2053 0.308051614758147 -0.120323589593375 -0.187728025164772 0.29470681999013 -0.157680986408808 -0.137025833581322 0.278326344117286 -0.0900108180507483 -0.188315526066537 0.321731622182385 -0.212054295749724 -0.109677326432661
1.2054 0.310134138946875 -0.112527536157225 -0.19760660278965 0.324939083818878 -0.183984770919144 -0.140954312899734 0.271578138182768 -0.0424154525745938 -0.229162685608175 0.314906588623894 -0.164242912525703 -0.150663676098191
1.2055 0.311876202106361 -0.104415160339505 -0.207461041766857 0.355582148296554 -0.21365904270596 -0.141923105590595 0.302315651880654 -0.0723403029739867 -0.229975348906668 0.308557947371291 -0.119933200906227 -0.188624746465064
1.2056 0.313269280582342 -0.0959920943142124 -0.217277186268129 0.349741109876734 -0.172722350800189 -0.177018759076545 0.333578358817217 -0.105672672778839 -0.227905686038378 0.302800142092402 -0.0791624043489348 -0.223637737743467
1.2057 0.314305235786241 -0.0872644817896486 -0.227040753996593 0.344604723861536 -0.135358630046452 -0.209246093815083 0.365480044288234 -0.142446557014322 -0.223033487273912 0.297746841894936 -0.0419642853078335 -0.255782556587102
1.2058 0.314976328902039 -0.0782389740857734 -0.236737354816265 0.340285772699025 -0.101598128035605 -0.238687644663421 0.361124143673041 -0.108673509326725 -0.252450634346316 0.330520292799628 -0.082388018517333 -0.248132274282295
1.2059 0.315275235151846 -0.0689227255060902 -0.246352509645756 0.336896041474244 -0.071467548144493 -0.265428493329751 0.357697528396347 -0.0785304059647932 -0.279167122431554 0.364157309849576 -0.126310367268604 -0.237846942580972
1.206 0.31519505759967 -0.0593233880070676 -0.255871669592602 0.334546207928281 -0.044990023162191 -0.28955618476609 0.355310876083483 -0.0520403796782955 -0.303270496405188 0.361759223681601 -0.0997357701403966 -0.262023453541205
1.2061 0.314729340473172 -0.0494491051683689 -0.265280235304803 0.33334573356957 -0.022185092440002 -0.311160641129568 0.354073648127328 -0.0292229697793005 -0.324850678348028 0.360510582108333 -0.0768339390906292 -0.283676643017704
1.2062 0.313872081983914 -0.0393085054685379 -0.274563576515376 0.296393292672942 -0.0400781458996993 -0.256315146773243 0.35409398199928 -0.0100941028385128 -0.343999879160767 0.360519522565347 -0.0576208004250561 -0.302898722140291
1.2063 0.312617746627003 -0.0289106948712966 -0.283707051755707 0.297880026134558 -0.024597048057289 -0.273282978077269 0.35547858486618 0.00533392305301428 -0.360812507919194 0.361892752183729 -0.0421086519702444 -0.319784100213485
1.2064 0.310961276941735 -0.0182652487287732 -0.292696028212962 0.300836019709465 -0.0128255426558557 -0.288010477053609 0.358332628618187 0.0170524504412619 -0.375385079059448 0.364735442817941 -0.030306150916195 -0.334429291901746
1.2065 0.308898104715458 -0.00738220300887343 -0.301515901706585 0.305364806873512 -0.00476863778163586 -0.300596169091876 0.325750183099263 -0.0119529922381792 -0.313797190861084 0.369151127588233 -0.0222183052518653 -0.346932822336368
1.2066 0.306424161613402 0.00372795514538898 -0.310152116758791 0.311568180526761 -0.000427687356534645 -0.311140493170226 0.294908011192326 -0.0446087887709497 -0.250299222421377 0.375241599039698 -0.0178464688020535 -0.357395130237645
1.2067 0.303535889217975 0.0150542975156482 -0.318590186733623 0.319546092869681 0.000199610218742624 -0.319745703088423 0.30291541214313 -0.0439032903593304 -0.2590121217838 0.383106809018464 -0.0171883398705298 -0.365918469147935
1.2068 0.300230248461657 0.0265854655573472 -0.326815714019004 0.329396557095308 -0.00288079018604523 -0.326515766909263 0.312795312781615 -0.0469056283437664 -0.265889684437849 0.31882584374003 0.0167714998211404 -0.33559734356117
1.2069 0.296504728438412 0.0383096817876074 -0.334814410226019 0.341215550994379 -0.00965928628677951 -0.3315562647076 0.324643690990901 -0.0536062001951401 -0.271037490795761 0.256644621246542 0.0469676823514181 -0.30361230359796
1.207 0.292357354579001 0.0502147618007004 -0.342572116379702 0.355096922568573 -0.020122637840681 -0.334974284727892 0.301544931552972 0.0100271611977175 -0.311572092750689 0.270675683915447 0.0364041006953889 -0.307079784610836
1.2071 0.287786696176756 0.0622881268984673 -0.350074823075223 0.37113229774501 -0.0342539796922719 -0.336878318052738 0.280665630789263 0.0698613806299132 -0.350527011419176 0.286860485232387 0.0221727061496016 -0.309033191381988
1.2072 0.282791873250685 0.0745168173229291 -0.357308690573614 0.352401526971168 0.0219860882270992 -0.374387615198267 0.262094986603267 0.125917163685564 -0.388012150288831 0.305288339425726 0.00429397184486907 -0.309582311270596
1.2073 0.277372562733852 0.0868875060770983 -0.36426006881095 0.336066494329053 0.0744716868627714 -0.410538181191824 0.282929260435816 0.104199877019107 -0.387129137454923 0.326046160743357 -0.0172080409824227 -0.308838119760934
1.2074 0.271529003975627 0.099386513319378 -0.370915517295005 0.322211512226951 0.123230674039809 -0.44544218626676 0.306177794894606 0.0788873184827476 -0.385065113377353 0.312208914696757 0.0317132199081157 -0.343922134604872
1.2075 0.265262003547363 0.111999821315988 -0.377261824863351 0.273908861551024 0.131284980997496 -0.405193842548519 0.331922450626277 0.0500106501557465 -0.381933100782023 0.300933431995304 0.0769389766656786 -0.377872408660983
1.2076 0.258572939341547 0.124713089935546 -0.383286029277093 0.228312608133346 0.135744478582301 -0.364057086715647 0.323232976091203 0.091623467145701 -0.414856443236904 0.292298808224397 0.118504130342884 -0.410802938567281
1.2077 0.251463763955861 0.137511672668452 -0.388975436624313 0.185499005043241 0.136647423190186 -0.322146428233427 0.317260826645471 0.129613969542178 -0.446874796187649 0.286381412456622 0.156447053790986 -0.442828466247608
1.2078 0.243937007353891 0.150380633153741 -0.394317640507633 0.182550967200342 0.17104496891357 -0.353595936113912 0.314079569522896 0.164023964524185 -0.47810353404708 0.246245348785731 0.153800090727761 -0.400045439513493
1.2079 0.235995778795439 0.16330476219492 -0.399300540990359 0.182464102058569 0.201907229605167 -0.384371331663736 0.276750434589179 0.157889189127232 -0.434639623716411 0.209036280863118 0.147683411653805 -0.356719692516923
1.208 0.227643768030109 0.176268595245795 -0.403912363275905 0.185306159916364 0.229282754382948 -0.414588914299312 0.242416141714348 0.148333162810536 -0.390749304524884 0.174821842480002 0.138145449629495 -0.312967292109498
1.2081 0.218885245748901 0.189256430346482 -0.408141676095383 0.191141880812048 0.253223393510355 -0.444365274322402 0.211141314259563 0.135407619928672 -0.346548934188235 0.180676120685616 0.162247402378004 -0.34292352306362
1.2082 0.209725063289138 0.202252346489452 -0.41197740977859 0.200032930845207 0.273784247473871 -0.473817178319078 0.219996965165678 0.156177008576321 -0.376173973741999 0.189585695182145 0.182969284436466 -0.372554979618612
1.2083 0.200168651589252 0.215240222394545 -0.415408873983796 0.175028378219396 0.254014149540678 -0.429042527760074 0.231966539381421 0.173624539531415 -0.405591078912837 0.201609097543197 0.200369392889346 -0.401978490432544
1.2084 0.190222019390863 0.228203755671301 -0.418425775062164 0.153258532615918 0.231049505399652 -0.38430803801557 0.24710537617494 0.187811648833918 -0.434917025008858 0.216801667205859 0.21450916362777 -0.431310830833629
1.2085 0.179891750686219 0.241126482346692 -0.421018233032912 0.134775370927184 0.204954712914089 -0.339730083841273 0.265465568275735 0.198802850947092 -0.464268419222826 0.235215497068274 0.225453110966429 -0.460668608034703
1.2086 0.169185001410397 0.253991796735368 -0.423176798145765 0.156637035825054 0.212806648467303 -0.369443684292356 0.213076984052001 0.243675138647837 -0.456752122699838 0.256899382290787 0.23326876422201 -0.490168146512797
1.2087 0.158109495378054 0.266782971629545 -0.424892467007599 0.18181389088964 0.217600703638772 -0.399414594528412 0.164135013417982 0.285424019703191 -0.449559033121172 0.207879845727378 0.275036064627658 -0.482915910355036
1.2088 0.146673519466201 0.279483178784477 -0.426156698250678 0.210347995829812 0.219410235760156 -0.429758231589967 0.118681483462235 0.324122967426722 -0.442804450888957 0.16234888713444 0.313753399099114 -0.476102286233554
1.2089 0.134885918044659 0.292075509675644 -0.426961427720303 0.242277978729685 0.218311409309907 -0.460589388039592 0.076754790060303 0.35984826207351 -0.436603052133813 0.157354365456415 0.275478121325353 -0.432832486781768
1.209 0.122756086657261 0.304542996502977 -0.427299083160238 0.203620071513158 0.251392584304692 -0.455012655817849 0.0383898599623423 0.392678915920007 -0.431068775882349 0.155856236898636 0.234439184244918 -0.390295421143553
1.2091 0.110293964957594 0.31686863341716 -0.427162598374754 0.168555869308043 0.281660341756006 -0.450216211064049 0.0776370429282116 0.385687132335182 -0.463324175263394 0.120876576990885 0.264736949324404 -0.385613526315289
1.2092 0.0975100289042401 0.329035397942529 -0.426545426846769 0.137113259687343 0.309198923296859 -0.446312182984202 0.120374286844294 0.376032122469433 -0.496406409313727 0.0895183600271328 0.292305485379733 -0.381823845406866
1.2093 0.0844152822208599 0.34102627257112 -0.42544155479198 0.109316568037774 0.334095061947956 -0.44341162998573 0.12961668659724 0.326791039300282 -0.456407725897523 0.0618059116589625 0.31723152552562 -0.379037437184582
1.2094 0.0710212471282612 0.352824266501464 -0.423845513629726 0.0851865335325113 0.356437896880177 -0.441624430412688 0.0684412574384233 0.312137339088107 -0.38057859652653 0.0377599713239421 0.339604209026791 -0.377364180350733
1.2095 0.0573399543556711 0.364412437496066 -0.421752391851737 0.0647402886431133 0.376318885801854 -0.441059174444967 0.0480246517964269 0.332096740284688 -0.380121392081115 0.0173976717575596 0.359514993685258 -0.376912665442818
1.2096 0.0433839324398428 0.375773913830856 -0.419157846270699 0.0479913422108811 0.393831715057295 -0.441823057268176 0.0313052921499358 0.349687843024797 -0.380993135174733 0.000732522064576184 0.377057565938841 -0.377790088003418
1.2097 0.0291661963213795 0.386891916309831 -0.41605811263121 0.0349495660943286 0.409072207525281 -0.444021773619609 0.0182930504503215 0.365006470432874 -0.383299520883196 -0.0122256056335001 0.392327748759669 -0.380102143126169
1.2098 0.0147002352485568 0.397749780317853 -0.41245001556641 0.0256211854059562 0.422138228408436 -0.447759413814393 0.00899415190277772 0.378150487956768 -0.387144639859546 -0.0214704859616401 0.405423407443547 -0.383952921481907
1.2099 -1.38777878078145e-15 0.408330977884361 -0.408330977884359 0.0200087723479601 0.433129589006443 -0.453138361354404 0.00341116880202954 0.389219707140945 -0.392630875942975 -0.0269995464555834 0.416444353383169 -0.389444806927586
1.21 -0.0149201105621065 0.418619139730866 -0.40369902916876 0.0181112436529594 0.442147948568049 -0.460259192221008 0.00154301797306138 0.398315787478517 -0.399858805451579 -0.0288138701211108 0.425492245920143 -0.396678375799032
1.2101 -0.0300452635947931 0.428598077274564 -0.398552813679771 0.0199238616322662 0.449296714318776 -0.469220575951042 0.00338496181938722 0.405542136438933 -0.408927098258321 -0.026918194385773 0.43267049237268 -0.405752297986907
1.2102 -0.045360207019562 0.4382518045607 -0.392891597541138 -0.0115712244812425 0.41767147645103 -0.406100251969787 0.00892861297783164 0.411003807770009 -0.419932420747841 -0.021320906444109 0.438084146337629 -0.41676323989352
1.2103 -0.060849284895502 0.447564560096227 -0.386715275200725 -0.0393110733503636 0.384453801726916 -0.345142728376552 0.018161942575227 0.414807398174651 -0.432969340749878 -0.0120340350009486 0.441839804367196 -0.429805769366247
1.2104 -0.0764964534046992 0.456520828557138 -0.380024375152439 -0.0263019962353958 0.386761072079288 -0.360459075843892 0.0310692920788757 0.417060942464247 -0.448130234543122 0.000926761579050587 0.444045501122337 -0.444972262701388
1.2105 -0.0922852974334898 0.465105362341963 -0.372820064908474 -0.00963835203239827 0.387627567874536 -0.377989215842137 -0.0263875378947319 0.454883270604117 -0.428495732709385 -0.0564767159198787 0.481820066418191 -0.425343350498312
1.2106 -0.1081990477327 0.473303202944075 -0.365104155211375 0.0106569915900273 0.387163880194934 -0.397820871784961 -0.0800814747284088 0.49131000320596 -0.411228528477551 -0.110117394713105 0.518199120716562 -0.408081726003458
1.2107 -0.124220598638853 0.48109970211543 -0.356879103476576 -0.0394613323412504 0.422491178904649 -0.383029846563399 -0.130039190985205 0.526452962601809 -0.396413771616604 -0.160021947196526 0.553294486199847 -0.393272539003321
1.2108 -0.140332526337735 0.488480542794545 -0.34814801645681 -0.0858733701784501 0.456647205831945 -0.370773835653494 -0.176290905424549 0.560424976497022 -0.384134071072473 -0.1322016653389 0.550209527112119 -0.418007861773219
1.2109 -0.156517107650935 0.495431759771675 -0.33891465212074 -0.128612857807859 0.48974568374865 -0.361132825940791 -0.181860890117644 0.519320840462073 -0.337459950344429 -0.137849688273187 0.509123472488902 -0.371273784215715
1.211 -0.172756339325116 0.501939760064314 -0.329183420739198 -0.167717014694945 0.521901118146591 -0.354184103451646 -0.183861334329928 0.477405000016805 -0.293543665686877 -0.139928032598468 0.467225681451148 -0.32729764885268
1.2111 -0.189031957803594 0.507991342976494 -0.3189593851729 -0.203226507402425 0.553228684696379 -0.350002177293953 -0.182332788174928 0.43479239836074 -0.252459610185811 -0.13847724867276 0.424631097255031 -0.286153848582271
1.2112 -0.205325459458187 0.513573719815403 -0.308248260357216 -0.235185409706029 0.583844116043987 -0.348658706337959 -0.214328672497212 0.465617462704074 -0.251288790206862 -0.170550757584685 0.455474147167293 -0.284923389582608
1.2113 -0.22161812125962 0.518674533239365 -0.297056411979744 -0.226631696035395 0.539844661433052 -0.313212965397656 -0.242821338698758 0.495846196660932 -0.253024857962173 -0.199120910979845 0.485720834858504 -0.286599923878659
1.2114 -0.237891021863517 0.523281876211394 -0.285390854347877 -0.214691091832696 0.495496766364914 -0.280805674532219 -0.267861542035345 0.525595105784902 -0.257733563749557 -0.224238464357214 0.515487665938604 -0.29124920158139
1.2115 -0.25412506308867 0.527384310532979 -0.27325924744431 -0.199417503846655 0.450916918352528 -0.251499414505873 -0.289503305319156 0.554980910140146 -0.26547760482099 -0.245957440771733 0.544891360527999 -0.298933919756265
1.2116 -0.270300991763456 0.530970884933085 -0.260669893169629 -0.217877516832855 0.480240631724699 -0.262363114891844 -0.307803865851882 0.584120429571238 -0.276316563719356 -0.264335077767421 0.574048738527413 -0.309713660759992
1.2117 -0.286399421916277 0.534031152687838 -0.247631730771561 -0.233056440387657 0.509434538943809 -0.276378098556152 -0.322823619185089 0.61313046887375 -0.290306849688661 -0.27943177113775 0.603076604788462 -0.323644833650712
1.2118 -0.302400857284444 0.536555188746757 -0.234154331462313 -0.245017769455168 0.538615315518086 -0.293597546062918 -0.297616596451422 0.568108776355009 -0.270492179903587 -0.328320478880663 0.595082170986334 -0.26676169210567
1.2119 -0.318285714116367 0.53853360634192 -0.220247892225553 -0.253828035456038 0.567899392402299 -0.314071356946262 -0.269324298875112 0.523321722998247 -0.253997424123135 -0.299973835233115 0.550247374545955 -0.250273539312839
1.212 -0.33403434424086 0.539957573056938 -0.205923228816078 -0.296566204186765 0.560393378238355 -0.26382717405159 -0.275025575807063 0.552904074910459 -0.277878499103396 -0.26861139897482 0.505763141256308 -0.237151742281488
1.2121 -0.349627058377187 0.540818826333164 -0.191191767955978 -0.336229710548459 0.553287842187342 -0.217058131638883 -0.277717745908918 0.582821258286859 -0.305103512377941 -0.30832438552323 0.498754301079427 -0.190429915556197
1.2122 -0.365044149658681 0.541109688391183 -0.176065538732503 -0.372893907200858 0.546697680437397 -0.17380377323654 -0.314485509118604 0.576178822198675 -0.261693313080072 -0.308028511470174 0.529270127363188 -0.221241615893015
1.2123 -0.380265917343406 0.540823080546034 -0.160557163202628 -0.406636904102044 0.540737089609279 -0.134100185507235 -0.3483318892636 0.570166049558241 -0.221834160294641 -0.341886320542928 0.523340383417156 -0.181454062874228
1.2124 -0.395272690683294 0.539952536895584 -0.14467984621229 -0.400530028470143 0.572528917707974 -0.171998889237831 -0.379337677198413 0.564896324894867 -0.185558647696453 -0.372903517176224 0.518153540486857 -0.145250023310634
1.2125 -0.410044852924553 0.538492217361784 -0.128447364437231 -0.428741105648896 0.568101192325154 -0.139360086676258 -0.407586264976504 0.560482109250879 -0.152895844274375 -0.401163493459325 0.513822059874739 -0.112658566415413
1.2126 -0.424562865410866 0.536436920065414 -0.111874054654548 -0.454280960377216 0.564640426780545 -0.110359466403329 -0.433163563910157 0.557034829532776 -0.12387126562262 -0.426752160740262 0.510457368746962 -0.0837052080067
1.2127 -0.438807291760832 0.533782093015622 -0.0949748012547898 -0.477237938681723 0.56225690417363 -0.0850189654919069 -0.456157920143511 0.554664768882367 -0.0985068487388567 -0.449757865198851 0.508169750504537 -0.0584118853056861
1.2128 -0.452758822091286 0.530523845096119 -0.0777650230048328 -0.423683807966792 0.524050192026659 -0.100366384059867 -0.476660027822076 0.553480958176066 -0.0768209303539897 -0.470271301016219 0.507068236282622 -0.0367969352664032
1.2129 -0.466398297257168 0.526658956330954 -0.0602606590737857 -0.44188038834222 0.52421239525718 -0.08233200691496 -0.494762839944424 0.55359106875943 -0.0588282288150056 -0.48838542122649 0.507260497685061 -0.0188750764585713
1.213 -0.479706733079252 0.52218488741327 -0.0424781543340171 -0.45777262766449 0.525774633463385 -0.0680020057988959 -0.510561476984023 0.555101306522797 -0.0445398295387744 -0.504195346338627 0.508852740860023 -0.00465739452139596
1.2131 -0.492665344530428 0.517099788481414 -0.0244344439509861 -0.471457720657931 0.528841542764877 -0.0573838221069466 -0.524153133371438 0.558116307422572 -0.0339631740511339 -0.517798270818616 0.51194960202128 0.00584866879733642
1.2132 -0.505255569851331 0.511402507127539 -0.00614693727620841 -0.483034840438246 0.533516086417046 -0.0504812459788001 -0.535636981929127 0.562739034551232 -0.0271020526221048 -0.529293367524281 0.516654044518227 0.0126393230060544
1.2133 -0.517459094565913 0.50509259562477 0.0123664989411428 -0.492605040994258 0.539899453531416 -0.0472944125371575 -0.545114076353182 0.569070676857675 -0.0239566005044929 -0.538781690187017 0.523067257556225 0.0157144326307925
1.2134 -0.529257875367898 0.498170317359577 0.0310875580083216 -0.500271157812836 0.548090959546266 -0.0478198017334295 -0.552687251838261 0.577210549617845 -0.0245232977795833 -0.546366074036722 0.531288556667225 0.015077517369497
1.2135 -0.540634163848451 0.490636652457387 0.0499975113910639 -0.543147170056974 0.521178485233835 0.0219686848231385 -0.52145156063186 0.513237070130028 0.00821449050183137 -0.552151034667975 0.54141528602889 0.0107357486390854
1.2136 -0.551570530036074 0.482493302589863 0.0690772274462107 -0.584264200846996 0.496332277890443 0.0879319229565532 -0.488588066167604 0.45139545583102 0.0371926103365837 -0.556242665247273 0.553542722728621 0.0026999425186523
1.2137 -0.562049885719447 0.473742694953479 0.0883071907659682 -0.623729932774467 0.473645337775663 0.150084594998804 -0.491213682162717 0.465797517494943 0.0254161646677743 -0.595757995474679 0.530754519755052 0.0650034757196279
1.2138 -0.572055507524178 0.464387985409854 0.107667522114323 -0.624643952330254 0.490217876314779 0.134426076015475 -0.492362256342431 0.482383946726916 0.00997830961551438 -0.633730988852996 0.510216511359387 0.123514477493609
1.2139 -0.581571059714492 0.454433060779423 0.127137998935069 -0.624191539676083 0.509063329829829 0.115128209846254 -0.529153446460875 0.464233803036289 0.0649196434245868 -0.596253028773278 0.455007640536756 0.141245388236522
1.214 -0.590580616691323 0.443882540280495 0.146698076410829 -0.585474577069588 0.456248865747489 0.129225711322099 -0.564623628520199 0.448508150819326 0.116115477700873 -0.557585517512466 0.402288855375409 0.155296662137056
1.2141 -0.599068685158069 0.432741776107499 0.16632690905057 -0.545680422709425 0.406008005359696 0.139672417349729 -0.598885307098153 0.435290454859118 0.163594852239035 -0.591859653592597 0.389152967868206 0.202706685724391
1.2142 -0.607020225925909 0.421016853142603 0.186003372783306 -0.541931743617142 0.43244042856302 0.109491315054122 -0.632051918326988 0.424661584624811 0.207390333702178 -0.588029236961842 0.415615224597319 0.172414012364523
1.2143 -0.614420675330807 0.408714587795778 0.20570608753503 -0.574277056992296 0.424464810010002 0.149812246982293 -0.664237718407821 0.416699734676066 0.247537983731755 -0.583283494162591 0.444678850076462 0.138604644086128
1.2144 -0.621255966234352 0.39584252597032 0.225413440264032 -0.605756240854102 0.419231678807149 0.186524562046953 -0.621538744691057 0.374470884395059 0.247067860295998 -0.614746736572134 0.439409939891456 0.175336796680677
1.2145 -0.627512548581415 0.38240894015043 0.245103608430986 -0.636484854454574 0.416813651499112 0.219671202955462 -0.578220496533459 0.335122620671824 0.243097875861635 -0.645459436936815 0.436956196930297 0.208503240006518
1.2146 -0.633177409487565 0.368422825609927 0.264754583877638 -0.666578938240033 0.417280447072258 0.249298491167776 -0.608417708610706 0.335734009899894 0.272683698710812 -0.675537635653015 0.437387340067258 0.238150295585756
1.2147 -0.638238092829885 0.353893895741108 0.284344197088777 -0.696154899792563 0.420698818361765 0.275456081430798 -0.638096615917279 0.339296718912619 0.29879989700466 -0.705097740252961 0.440770122025625 0.264327618227336
1.2148 -0.64268271831517 0.33883257650436 0.30385014181081 -0.651310472784529 0.390123023073684 0.261187449710845 -0.667373879072449 0.345874469180955 0.321499409891494 -0.69724694767116 0.37314933708784 0.32409761058332
1.2149 -0.646500000000004 0.323249999999972 0.323250000000033 -0.606312396158798 0.362688658036611 0.243623738122187 -0.6223473701133 0.318518424371546 0.303828945741755 -0.652167563186648 0.34574501558516 0.306422547601488
1.215 -0.649679264237729 0.307157997164863 0.342521267072866 -0.635296186215243 0.375462543028545 0.259833643186698 -0.577283851537927 0.294361027651925 0.282922823886002 -0.607051262675934 0.321539427622329 0.285511835053606
1.2151 -0.652210467027879 0.290569089597336 0.361641377430543 -0.664228400836495 0.391423853797593 0.272804547038903 -0.606318748368191 0.310465888629723 0.295852859738468 -0.599024007683318 0.263577256031911 0.335446751651407
1.2152 -0.654084210744227 0.273496480515076 0.380587730229151 -0.693225564472541 0.410623588585423 0.282601975887118 -0.635418412465072 0.329808919541502 0.30560949292357 -0.628136583518569 0.283003280127802 0.345133303390767
1.2153 -0.655291760218217 0.255954044851614 0.399337715366602 -0.685394417377299 0.359090504928201 0.326303912449098 -0.66469904771609 0.352437804996976 0.312261242719113 -0.657430107654099 0.305715011868914 0.351715095785185
1.2154 -0.655825058155177 0.237956318498088 0.417868739657089 -0.677925698310301 0.311018866659328 0.366906831650973 -0.657266959587751 0.304377942050172 0.352889017537579 -0.68702034890877 0.331756775193102 0.355263573715668
1.2155 -0.655676739861407 0.219518486698021 0.436158253163386 -0.670934510876724 0.26644936064812 0.404485150228604 -0.650312338255834 0.259820190518637 0.390492147737197 -0.680013063884588 0.287150562949154 0.392862500935435
1.2156 -0.654840147260901 0.200656371603823 0.454183775657078 -0.66453529672777 0.225419229536856 0.439116067190913 -0.643949625486304 0.218801793081541 0.425147832404763 -0.673597780637869 0.246083790575419 0.427513990062451
1.2157 -0.653309342181264 0.181386419004993 0.471922923176271 -0.658841722958102 0.187962234965629 0.470879487992473 -0.638292488488382 0.181356511415801 0.456935977072581 -0.667888166212846 0.208590219596992 0.459297946615854
1.2158 -0.651079118888972 0.161725684238283 0.48935343465069 -0.653966570267067 0.154108624232554 0.499857946034513 -0.670463171387676 0.221533519480111 0.448929651907565 -0.662997001258517 0.174700097197197 0.48829690406132
1.2159 -0.648145015855155 0.141691817292316 0.506453198562838 -0.650021621994075 0.123885100422258 0.526136521571817 -0.666489024023601 0.191190653167487 0.475298370856115 -0.659036069064044 0.144440126346069 0.514595942717975
1.216 -0.644503326733655 0.121303047118937 0.523200279614719 -0.647117554137684 0.0973147960321082 0.549802758105575 -0.663555808758706 0.164501217512013 0.499054591246693 -0.656116045577814 0.117833439426587 0.538282606151227
1.2161 -0.640151110534075 0.100578165165251 0.539572945368824 -0.645363826466871 0.0744172501222226 0.570946576344649 -0.661772985270494 0.14148475119992 0.520288234070574 -0.654346390518733 0.0948995753846822 0.559446815134051
1.2162 -0.635086200973302 0.0795365081410256 0.555549692832277 -0.644868574832015 0.055208389011804 0.589660185820211 -0.587229762694209 0.0851477168652716 0.502082045828937 -0.653835239687187 0.0756544604255718 0.578180779261615
1.2163 -0.629307214990107 0.0581979400375958 0.571109274952511 -0.645738504781799 0.0397005105408444 0.606037994240955 -0.588201713715686 0.0695868455896404 0.518614868126046 -0.654689298581965 0.0601103922754689 0.594578906306496
1.2164 -0.622813560407662 0.0365828334137968 0.586230726993865 -0.648078786591097 0.0279022719127495 0.620176514678348 -0.590643836018715 0.0577357079544786 0.532908128064237 -0.657013737428126 0.0482760280241969 0.608737709403929
1.2165 -0.615605442730811 0.0147120499680461 0.600893392762764 -0.651992951803358 0.0198186811298531 0.632174270673505 -0.594659661466372 0.0495993117961013 0.545060349670271 -0.660912087719396 0.0401563755607112 0.620755712158685
1.2166 -0.607683871064784 -0.00739307958607271 0.615076950650857 -0.657582791389664 0.0154510920303059 0.642131699359358 -0.563341518036889 -0.0288399158368807 0.59218143387377 -0.666486140377225 0.0357527886099834 0.630733351767242
1.2167 -0.599050663143663 -0.0297107763209016 0.628761439464565 -0.664948255624923 0.0147972029312095 0.650151052693714 -0.570873789937824 -0.029415409564502 0.600289199502326 -0.673835845626974 0.035062965376137 0.638772880250837
1.2168 -0.58970844945775 -0.0522188345520269 0.641927284009777 -0.674187355780017 0.0178510588793483 0.656336296900668 -0.580279402507942 -0.026283297005205 0.606562699513147 -0.683059214690063 0.0380809507931774 0.644978263896886
1.2169 -0.579660676469641 -0.0748946439312902 0.654555320400931 -0.685396067726928 0.0246030575072941 0.660793010219634 -0.591654332141821 -0.0194531802808105 0.611107512422632 -0.657242760077198 -0.0292217842427132 0.686464544319911
1.217 -0.568911608910493 -0.0977152121527067 0.6666268210632 -0.661658774240072 -0.0389789681347051 0.700637742374777 -0.605092425447454 -0.00893829947208896 0.614030724919543 -0.596545834815753 -0.0556990762534655 0.652244911069219
1.2171 -0.557466331148285 -0.120657188249098 0.678123519397384 -0.640142069636848 -0.098761942680654 0.738904012317502 -0.583675843648837 -0.0687744461966029 0.65245028984544 -0.538134917226135 -0.0784429927875889 0.616577910013724
1.2172 -0.545330747621352 -0.143696886455614 0.689027634076966 -0.583925686508365 -0.11775710824194 0.701682794750305 -0.564568869418854 -0.124832153133257 0.689401022552111 -0.519108550731584 -0.134483586334006 0.65359213706559
1.2173 -0.532511582331327 -0.166810310615855 0.699321892947181 -0.530171391288843 -0.133063728238509 0.663235119527352 -0.584867762515064 -0.103116786942528 0.687984549457592 -0.502478445575105 -0.186770063667664 0.689248509242769
1.2174 -0.519016377390917 -0.189973179105262 0.708989556496179 -0.478963378947033 -0.144709543810012 0.623672922757045 -0.570572400552986 -0.151825072106454 0.72239747265944 -0.525338376550812 -0.161311355364871 0.686649731915682
1.2175 -0.504853490622406 -0.21316095024655 0.718014440868956 -0.467392739761241 -0.189735296340662 0.657128036101903 -0.558839612804199 -0.196838230105834 0.755677842910033 -0.550695116630089 -0.132288795957474 0.682983912587563
1.2176 -0.49003209220483 -0.236348848189863 0.726380940394694 -0.458463481934888 -0.231100799799745 0.689564281734633 -0.512739030106954 -0.201181698014118 0.713920728121072 -0.541618413055856 -0.173755980095189 0.715374393151045
1.2177 -0.474562160367911 -0.259511889231076 0.734074049598987 -0.452251973615858 -0.268844426411909 0.721096400027768 -0.469421990403381 -0.201968818318762 0.671390808722143 -0.535259719968878 -0.211601107410529 0.746860827379406
1.2178 -0.458454476132445 -0.28262490854019 0.741079384672635 -0.448831781286746 -0.303007982581344 0.75183976386809 -0.465971407033083 -0.236250744748696 0.702222151781779 -0.531692603389811 -0.245865984626236 0.777558588016047
1.2179 -0.441720617097786 -0.30566258727147 0.747383204369257 -0.448273597375266 -0.333636667882021 0.781910265257286 -0.465382885872757 -0.266997590793743 0.7323804766665 -0.530987755285253 -0.276595811634276 0.807583566919529
1.218 -0.424372950278359 -0.328599480026105 0.752972430304464 -0.450645170700636 -0.36077903069884 0.811424201399475 -0.467724175646408 -0.294257905209648 0.761982080856056 -0.533212924014121 -0.303839137136978 0.837052061151099
1.2181 -0.406424623991577 -0.351410042638404 0.757834666629981 -0.419001776512665 -0.347477457251547 0.766479233764212 -0.473060014820708 -0.318083537898269 0.791143552718977 -0.464413921054825 -0.364657274294789 0.829071195349614
1.2182 -0.387889558801762 -0.374068660254756 0.761958219056518 -0.390480049739191 -0.33086201759841 0.721342067337601 -0.481452067926376 -0.338529588985142 0.819981656911519 -0.435811814490684 -0.348011426253948 0.783823240744632
1.2183 -0.36878243752485 -0.396549675675141 0.765332113199991 -0.402147867788411 -0.348000354953444 0.750148222741855 -0.418939938288975 -0.39266381800095 0.811603756289925 -0.41038993171008 -0.328109945732402 0.738499877442482
1.2184 -0.349118694299667 -0.418827417926594 0.767946112226262 -0.41698548252578 -0.361878817930566 0.778864300456346 -0.359728904328724 -0.443472689670417 0.803201593999142 -0.351194031316984 -0.379033078174886 0.73022710949187
1.2185 -0.328914502733982 -0.440876231036253 0.769790733770235 -0.435044985735425 -0.372561920024356 0.807606905759781 -0.340880288741596 -0.417001906769576 0.757882195511172 -0.295351059198589 -0.426695280428581 0.722046339627171
1.2186 -0.308186763132562 -0.462670502973339 0.770857266105901 -0.38235624484183 -0.417126653044752 0.799482897886582 -0.325367683284931 -0.387469054101087 0.712836737386017 -0.316928504085711 -0.434154733737706 0.751083237823417
1.2187 -0.286953088817687 -0.484184694726956 0.771137783544643 -0.333114648817205 -0.458568523793537 0.791683172610742 -0.276226957384247 -0.428963418992547 0.705190376376793 -0.341821642210814 -0.438557001361207 0.780378643572021
1.2188 -0.265231791552052 -0.505393369487858 0.77062516103991 -0.287362023809739 -0.496961004620735 0.784323028430474 -0.230575023959947 -0.467408301047448 0.697983325007396 -0.296053605768512 -0.476984902713032 0.773038508481544
1.2189 -0.243041866075894 -0.526271221901239 0.769313087977134 -0.245136764756271 -0.532380374819586 0.777517139575858 -0.262469204888709 -0.46587051641158 0.728339721300289 -0.25381296255855 -0.51243963074195 0.7662525933005
1.219 -0.220402973770956 -0.546793107357644 0.7671960811286 -0.206473797469916 -0.564905645706406 0.771379443176323 -0.297794485694607 -0.461504046867675 0.759298532562282 -0.215134638345757 -0.545000196875248 0.760134835221005
1.2191 -0.197335425465286 -0.566934071288644 0.76426949675393 -0.17140454415133 -0.594618483003635 0.766023027154965 -0.262563594164984 -0.491399905666161 0.753963499831145 -0.180050055282592 -0.57474826694614 0.754798322228732
1.2192 -0.173860163393027 -0.586669378434436 0.760529541827463 -0.139956892357663 -0.621603126602679 0.761560018960342 -0.230954590260963 -0.518567246817216 0.749521837078179 -0.148587100878094 -0.601768080956608 0.750355181834702
1.2193 -0.149998742325865 -0.605974542049232 0.755973284375096 -0.112155167459807 -0.64594630778572 0.758101475245527 -0.202991798847036 -0.543092802176414 0.74608460102345 -0.120770100455127 -0.626146370299217 0.746916470754344
1.2194 -0.125773309892348 -0.624825353011399 0.750598662903746 -0.0880201086151378 -0.667737163988192 0.75575727260333 -0.178695958575075 -0.565065709751568 0.743761668326643 -0.0966197931231254 -0.647972272519587 0.744592065642712
1.2195 -0.101206586103188 -0.643197908804526 0.744404494907714 -0.0675688482794473 -0.687067151186057 0.754635999465504 -0.158084201396262 -0.584577426090003 0.742661627486266 -0.0761533112900243 -0.66733724370367 0.743490554993694
1.2196 -0.0763218421012914 -0.661068642335866 0.737390484437158 -0.0508148952782951 -0.704029953994314 0.754844849272609 -0.141170035632443 -0.601721636377072 0.742891672009515 -0.0593841637336106 -0.684334968576262 0.743719132309873
1.2197 -0.0511428781566119 -0.678414350558379 0.729557228714991 -0.0377681214544817 -0.718721393565497 0.756489515019978 -0.127963332623592 -0.616594162334652 0.744557494958244 -0.0463222222489973 -0.699061268399501 0.745383490648498
1.2198 -0.0256940009259052 -0.695212222863252 0.720906223789157 -0.028434751904823 -0.731239333379039 0.759674085283862 -0.118470316964592 -0.629292868010512 0.747763184975104 -0.0369737118853966 -0.711614006762226 0.748587718647622
1.2199 -6.46704911844154e-15 -0.711439869208908 0.711439869208915 -0.0228173588158576 -0.741683583014478 0.764500941830336 -0.0386746337171155 -0.676927026863428 0.715601660580544 -0.0313412047818284 -0.72209299335319 0.753434198135018
1.22 0.0259138762394391 -0.727075347953606 0.701161471714167 -0.0209148589045744 -0.75015580000347 0.771070658908045 0.0372748602975114 -0.722523326689135 0.685248466391624 -0.0294236176078462 -0.730599885813071 0.760023503420917
1.2201 0.0520219454300091 -0.742097193358337 0.690075247928328 0.0142869488452253 -0.719749926545564 0.705462977700338 0.10938313517845 -0.766185289512223 0.656802154333773 -0.0312162126118098 -0.737238089762165 0.768454302373974
1.2202 0.0782981166810608 -0.75648444272718 0.678186326046119 0.0457214816020828 -0.687645984736315 0.641924503134233 0.103639883756197 -0.771008620120973 0.667368736364776 0.0373083243481548 -0.779122120414315 0.741813796066161
1.2203 0.104715916643023 -0.770216663152205 0.665500746509183 0.0363914209824778 -0.690959916691699 0.654568495709221 0.0942073071887573 -0.774174999670513 0.679967692481755 0.102012081695329 -0.819283602327569 0.71727152063224
1.2204 0.13124851616879 -0.783273977831161 0.652025461662371 0.0233875116711564 -0.692724669230669 0.669337157559513 0.081101063383494 -0.775792460972355 0.694691397588861 0.162910950012339 -0.857830684421762 0.694919734409423
1.2205 0.157868757538499 -0.795637091925082 0.637768334386583 0.080747952748578 -0.730059070784477 0.649311118035899 0.0643404244758734 -0.775970368683572 0.711629944207699 0.18301497038616 -0.820853920632936 0.637838950246777
1.2206 0.184549182221491 -0.80728731792477 0.62273813570328 0.134345671295042 -0.765998740433484 0.631653069138442 0.117967184453902 -0.811828775037229 0.693861590583327 0.199422212335547 -0.782613956184413 0.583191743848867
1.2207 0.211262059146596 -0.81820660049462 0.606944541348024 0.184207339571617 -0.800655498981085 0.616448159409468 0.16785784275852 -0.846404414126041 0.678546571367521 0.175149768088165 -0.780231842380356 0.605082074292191
1.2208 0.237979413451504 -0.828377540762925 0.590398127311421 0.230363176036288 -0.834142172606707 0.603778996570419 0.214042617938696 -0.879810111874842 0.665767493936146 0.147302709889346 -0.776745202698847 0.629442492809501
1.2209 0.264673055682174 -0.837783420028507 0.573110364346333 0.272846915771258 -0.866572481981427 0.593725566210168 0.256555245167459 -0.912159588700569 0.655604343533111 0.189933467188651 -0.809277105082942 0.619343637894291
1.221 0.291314611410972 -0.846408222853548 0.555093611442576 0.311695777439336 -0.898060930500035 0.586365153060699 0.258423479886368 -0.86954842112049 0.611124941234122 0.228929086199023 -0.840866966790641 0.611937880591618
1.2211 0.317875551243231 -0.854236659513538 0.536361108270307 0.309940963490097 -0.854703765115991 0.544762801625895 0.256762958249655 -0.826241723063158 0.569478764813503 0.264330233142533 -0.871629961717513 0.60729972857498
1.2212 0.344327221180356 -0.86125418777554 0.516926966595184 0.304701517201692 -0.810766656990165 0.506065139788473 0.251617637375773 -0.782354992936549 0.530737355560777 0.296180981454868 -0.901681820737643 0.605500839282774
1.2213 0.370640873307432 -0.867447033976693 0.496806160669261 0.33303422288138 -0.840384474632338 0.507350251750958 0.280044301867388 -0.812023099408553 0.531978797541165 0.324528768538146 -0.931138717949736 0.60660994941159
1.2214 0.39678769677239 -0.872802213375496 0.476014516603106 0.357914748827275 -0.86952354876747 0.511608799940195 0.305018620317504 -0.841212373361962 0.536193753044458 0.386433812505366 -0.923107693173078 0.536673880667711
1.2215 0.422738849024272 -0.877307549749174 0.454568700724902 0.379397117350413 -0.898300597545767 0.518903480195353 0.326594615331521 -0.87003953310453 0.543444917773009 0.444875165412559 -0.914780434355975 0.469905268943416
1.2216 0.448465487276084 -0.880951694211013 0.432486206934929 0.397538565252229 -0.926832438901235 0.529293873649006 0.344829524004718 -0.898621396727537 0.553791872722819 0.499910180056122 -0.90627364298138 0.406363462925259
1.2217 0.47393880015892 -0.883724143222437 0.409785343063517 0.412399487584915 -0.955235875722252 0.542836388137337 0.396793204994532 -0.890065303964439 0.493272098969907 0.514589903965979 -0.934713469004649 0.420123565038669
1.2218 0.49913003953268 -0.885615255775317 0.386485216242637 0.461052841606455 -0.946618117724256 0.485565276117802 0.445474182237577 -0.881562898301558 0.436088716063982 0.489043453663251 -0.889122572487867 0.400079118824616
1.2219 0.52401055241872 -0.886616269720816 0.362605717302097 0.506490187438971 -0.938170563687785 0.431680376248814 0.490939102398319 -0.873230492425823 0.382291390027505 0.46041232930688 -0.843767322627829 0.383354993320949
1.222 0.548551813019426 -0.886719317221938 0.338167504202513 0.548781142520324 -0.930009167146751 0.381228024626427 0.533257583001158 -0.865184040232532 0.331926457231374 0.46577537918437 -0.872782483748285 0.407007104563916
1.2221 0.572725454789201 -0.885917439307847 0.313191984518646 0.587998226803708 -0.922249408749706 0.334251181945998 0.572502144085674 -0.857539022730988 0.285036878645314 0.505139384207764 -0.865124016952392 0.359984632744628
1.2222 0.596503302521967 -0.884204599508783 0.287701296986816 0.624216791547772 -0.91500618263153 0.290789391083758 0.608748136996754 -0.850410334416183 0.241662197419429 0.541504609641166 -0.857981903148571 0.316477293507406
1.2223 0.619857404418452 -0.881575696551638 0.261718292133186 0.583496018688181 -0.871384220051446 0.287888201363265 0.64207367037996 -0.843912170218722 0.201838499838762 0.574949164504356 -0.851470337225298 0.276521172720942
1.2224 0.642760064098624 -0.878026576096744 0.23526651199812 0.614085564587152 -0.865581337270693 0.251495772683541 0.635550070143226 -0.875167376456451 0.239617306313225 0.605553838390719 -0.845702702146433 0.240148863755714
1.2225 0.665183872522081 -0.873554041497993 0.208370168975912 0.641918647080506 -0.860634907202653 0.218716260122147 0.663345160322391 -0.870203979036817 0.206858818714426 0.63340202209483 -0.840791457391621 0.207389435296791
1.2226 0.687101739781535 -0.868155863568765 0.181054123787229 0.667081176176472 -0.856656355083485 0.189575178907013 0.688469764350813 -0.866208489598377 0.177738725247565 0.658579625672314 -0.836848028307448 0.178268402635134
1.2227 0.708486926732365 -0.861830789337781 0.153343862605417 0.689661496717447 -0.853755962387612 0.164094465670165 0.711012226951857 -0.863291189562397 0.15227896261054 0.681174994012875 -0.833982696478569 0.152807702465694
1.2228 0.729313076422781 -0.854578549779616 0.125265473356835 0.709750301549496 -0.852042758327008 0.142292456777512 0.731063240852776 -0.861561108087788 0.130497867235012 0.701278820009807 -0.832304491226997 0.131025671217189
1.2229 0.7495542452884 -0.846399866505865 0.0968456212174643 0.727440542374049 -0.851624412585744 0.124183870211695 0.748715757636392 -0.861125914805652 0.112410157169259 0.718984055411684 -0.831921082346646 0.112937026934962
1.223 0.769184934075347 -0.83729645740404 0.0681115233286926 0.742827338369736 -0.852607129395613 0.109779791025877 0.764064896362941 -0.862091813894905 0.0980269175319646 0.734385819444196 -0.832938674178958 0.0985528547347619
1.2231 0.788180118456158 -0.82727104121232 0.0390909227561618 0.756007882674563 -0.855095543057402 0.0990876603828387 0.777207850052241 -0.864563439603554 0.0873555895513133 0.747581305292327 -0.835461901134173 0.0878805958418467
1.2232 0.806515279302715 -0.816327341019603 0.00981206171688798 0.76708134682072 -0.859192615010906 0.0921112681901862 0.788243790118503 -0.868643753318704 0.0803999632002013 0.758669684535158 -0.839593724761349 0.080924040226191
1.2233 0.824166432581267 -0.804470086680948 -0.0196963459003197 0.776148783216316 -0.864999532555267 0.0888507493389514 0.797273768852069 -0.874433942286901 0.077160173434832 0.76775200962761 -0.845435332468694 0.0776833228410839
1.2234 0.841110158833827 -0.791705016140478 -0.0494051426933495 0.783313025770306 -0.87261560931959 0.0893025835492841 0.841410083356242 -0.845023856772844 0.00361377341660213 0.774931114525367 -0.853086037994186 0.0781549234688196
1.2235 0.857323632211556 -0.778038875654189 -0.0792847565573674 0.825688052070573 -0.845128724270158 0.0194406721995845 0.8836822774874 -0.817585809304553 -0.0660964681828471 0.817320976862955 -0.825633720412791 0.00831274354983597
1.2236 0.872784649025464 -0.763479418906762 -0.109305230118703 0.866304983665099 -0.819709122900497 -0.0465958607646021 0.924196558926423 -0.792214959073197 -0.131981599853226 0.857952718234919 -0.800248625326525 -0.0577040929083945
1.2237 0.887471655780351 -0.748035405017501 -0.13943625076285 0.905271501575896 -0.796449803670597 -0.108821697905298 0.96306060837316 -0.769004304691772 -0.194056303681388 0.896934019709752 -0.777023751303674 -0.119910268406078
1.2238 0.901363776658158 -0.731716595431981 -0.169647181226177 0.942696654038965 -0.775441512897435 -0.16725514114153 0.963374010430107 -0.785054055941898 -0.178319954488208 0.934373929569854 -0.756049844769321 -0.178324084800534
1.2239 0.914440840417796 -0.714533749696516 -0.19990709072128 0.904671822725976 -0.719763192100167 -0.184908630625808 0.925312580062063 -0.729358720881035 -0.195953859181028 0.896363829533209 -0.700405847350535 -0.195957982182674
1.224 0.926683406678253 -0.69649862011493 -0.230184786563323 0.865458408197527 -0.666575787893686 -0.198882620303841 0.886062631259123 -0.676154332526315 -0.209908298732808 0.857165120206649 -0.647252705769934 -0.209912414436715
1.2241 0.938072791553079 -0.677623945287214 -0.260448846265865 0.899187607262349 -0.652972110800101 -0.246215496462248 0.882745897403451 -0.699543164658457 -0.183202732744994 0.890908998445057 -0.633683230657159 -0.257225767787898
1.2242 0.948591092604485 -0.657923442531494 -0.29066765007299 0.931822681470248 -0.641957942621529 -0.289864738848719 0.915410073544544 -0.688446565412202 -0.226963508132341 0.92355872584431 -0.622703203921668 -0.300855521922642
1.2243 0.958221213085854 -0.637411799192304 -0.32080941389355 0.963477885354122 -0.633611476708381 -0.32986640864574 0.947094327851002 -0.680017814334899 -0.267076513516103 0.955228556983293 -0.614390819021026 -0.340837737962266
1.2244 0.966946885442654 -0.616104662837755 -0.350842222604899 0.994268181222928 -0.628008154547634 -0.366260026675294 0.977913622722956 -0.67433235265527 -0.303581270067686 0.986033454216872 -0.608821517549171 -0.377211936667701
1.2245 0.974752694041486 -0.594018630352257 -0.380734063689229 1.02430912616662 -0.625220591522102 -0.399088534644518 1.00798351534137 -0.671462795498336 -0.336520719843033 1.01608897468083 -0.606067914995691 -0.410021059685136
1.2246 0.981624097098646 -0.571171235929864 -0.410452861168781 0.97969783184947 -0.588309042146463 -0.391388789703007 1.03742004408519 -0.67147886043335 -0.365941183651836 0.971492230085177 -0.56919026598185 -0.402301964103327
1.2247 0.987547447779782 -0.547580937976282 -0.4399665098035 0.934700644303642 -0.554415228400416 -0.380285415903226 1.06633961447277 -0.674447298880883 -0.391892315591886 0.926509566507746 -0.53533029259374 -0.391179273914006
1.2248 0.99251001444318 -0.523267104928157 -0.469242909515023 0.963452916402933 -0.560612217510351 -0.402840698892582 1.05784942142832 -0.606412903822969 -0.451436517605348 0.955276336867914 -0.541561062163956 -0.413715274703958
1.2249 0.996500000000007 -0.498249999999966 -0.498250000000041 0.991921272249297 -0.569885548804169 -0.422035723445128 1.04914123153603 -0.541586240980846 -0.507554990555185 0.983759165313139 -0.550868114126423 -0.432891051186717
1.225 0.999506560365737 -0.47255076486903 -0.526955795496707 1.02022253209158 -0.582292693954266 -0.437929838137318 1.04033174836698 -0.480024549465698 -0.560307198901285 1.01207487213769 -0.563308920259365 -0.448765951878328
1.2251 0.998026728428277 -0.444635179184915 -0.553391549243362 1.01146396126968 -0.523868987389558 -0.487594973880121 0.99452812078981 -0.4587913214926 -0.535736799297211 1.0033307227268 -0.504918815097346 -0.498411907629458
1.2252 0.995561964603086 -0.4162807922604 -0.579281172342686 1.0028370523975 -0.468815366807243 -0.534021685590259 0.948921725153328 -0.440862352113335 -0.508059373039993 0.994718209739651 -0.449898736443017 -0.544819473296633
1.2253 0.992114701314485 -0.387515586452113 -0.604599114862372 0.994457890958551 -0.417179283324771 -0.577278607633779 0.94063799419363 -0.389275745648349 -0.551362248545281 0.986353418704912 -0.398296135519102 -0.58805728318581
1.2254 0.987688340595139 -0.35836794954527 -0.629320391049869 0.986442127536787 -0.369004827541008 -0.617437299995779 0.932717492338556 -0.341150679307431 -0.591566813031124 0.978352000251655 -0.35015510302955 -0.628196897222105
1.2255 0.982287250728691 -0.328866646738564 -0.653420603990126 0.978904864020504 -0.324332686002581 -0.654572178017923 0.925275321775369 -0.296527839792215 -0.628747481983154 1.0078385196251 -0.379535252249702 -0.628303267375396
1.2256 0.975916761938751 -0.29904079225608 -0.676875969682672 0.971960540347058 -0.283200101029648 -0.68876043931741 0.95543538605178 -0.329463396201406 -0.625971989850374 1.00084298319339 -0.338304958376121 -0.662538024817265
1.2257 0.968583161128638 -0.268919820615271 -0.699663340513367 0.965722821900295 -0.245640833940746 -0.720081987959549 0.949226917235406 -0.291822242779699 -0.657404674455707 0.994554142635273 -0.300648155331963 -0.693905987303309
1.2258 0.960293685676953 -0.238533457578599 -0.721760228098355 0.960304487671775 -0.211685131713015 -0.74861935595876 0.943837780865239 -0.257784799158505 -0.686052981706734 0.989084776781871 -0.26659508978825 -0.722489686993621
1.2259 0.951056516295168 -0.207911690817789 -0.743144825477378 0.955817319296148 -0.181359697110671 -0.774457622185477 0.939379758667567 -0.227377767845492 -0.712001990822075 0.984546667107669 -0.236172464203623 -0.748374202904047
1.226 0.940880768954226 -0.17708474031957 -0.763796028634655 0.952371991070222 -0.154687662311239 -0.797684328758982 0.935963525030669 -0.200624280762097 -0.735339244268572 0.981050487749597 -0.209403410450577 -0.771647077299021
1.2261 0.929776485888255 -0.146083028562411 -0.783693457325844 0.950077961064244 -0.131688566055559 -0.818389395008684 0.933698538116109 -0.177543876393525 -0.756154661722584 0.978705696618308 -0.18630746696546 -0.792398229652848
1.2262 0.917754625683967 -0.114937150492822 -0.802817475191145 0.949043363432862 -0.112378334344118 -0.836665029088744 0.932692932169685 -0.15815248048508 -0.774540451684605 0.977620427709136 -0.166900559444807 -0.810719868264329
1.2263 0.90482705246601 -0.0836778433322837 -0.821149209133726 0.949374902032037 -0.0967692646987581 -0.852605637333279 0.933053411138347 -0.142462390303871 -0.790591020834476 0.903882458095198 -0.114185521795138 -0.78969693630006
1.2264 0.891006524188363 -0.0523359562429246 -0.838670567945438 0.95117774544691 -0.0848700140052973 -0.866307731441613 0.934885143698066 -0.130482262481437 -0.804402881216628 0.905765823431189 -0.102255444213545 -0.803510379217643
1.2265 0.876306680043836 -0.0209424198832936 -0.855364260160543 0.954555423534194 -0.0766855899490472 -0.877869833585147 0.93829165979622 -0.122217104449256 -0.816074555346964 0.909223880915266 -0.0940402478329551 -0.815183633082311
1.2266 0.860742027003921 0.0104717841162965 -0.871213811120217 0.885590798957403 -0.0352078827397872 -0.850382916217615 0.906365285498742 -0.043649342851825 -0.862715942646917 0.91435842008703 -0.0895412860784769 -0.824817134008553
1.2267 0.844327925501997 0.0418756537292374 -0.886203579231235 0.818533760915161 0.00249043931903908 -0.8210242002342 0.876280939792356 0.0310733839581128 -0.907354323750468 0.921269389792436 -0.0887562568549011 -0.832513132937535
1.2268 0.82708057427455 0.0732381971276568 -0.900318771402207 0.827501013728772 -0.000594015868119691 -0.826906997860652 0.848136516412535 0.101957263397197 -0.950093779809732 0.893045336564038 -0.0176602781736214 -0.875385058390417
1.2269 0.809016994374942 0.104528463267666 -0.913545457642608 0.838438359505758 -0.00737655957423261 -0.831061799931526 0.859037337215801 0.0949932032609836 -0.954030540476784 0.866857205152167 0.0496063121391653 -0.916463517291333
1.227 0.790155012375692 0.135715572434304 -0.925870584809996 0.81443018016886 0.0561749750545919 -0.870605155223452 0.872002160866529 0.0843446161211509 -0.956346776987679 0.842798724273972 0.113056986715112 -0.955855710989084
1.2271 0.770513242775762 0.166768746716146 -0.937281989491908 0.792643069185309 0.115927512556662 -0.908570581741971 0.813103683791462 0.107037829863725 -0.920141513655187 0.78395193747127 0.135699379375326 -0.919651316846596
1.2272 0.75011106963044 0.197657340379157 -0.947768410009596 0.773166221609454 0.171901758259738 -0.945067979869191 0.75658115748301 0.126018347050959 -0.882599504533969 0.727481009943067 0.154629165433846 -0.882110175376913
1.2273 0.728968627421399 0.228350870110674 -0.957319497532073 0.756086432726108 0.224122005186167 -0.980208437912275 0.739530724270843 0.178319807913115 -0.917850532183958 0.710482084180972 0.206879984961716 -0.917362069142688
1.2274 0.707106781186543 0.258819045102526 -0.96592582628907 0.741488012606158 0.27261611032821 -1.01410412293437 0.724961607862342 0.226894983241693 -0.951856591104035 0.695964384054023 0.255404608591496 -0.951368992645519
1.2275 0.684547105928693 0.289031796944465 -0.973578902873158 0.692443239802501 0.280406004093805 -0.972849243896305 0.712955550214281 0.271775267010988 -0.984730817225269 0.684009651680361 0.30023443013883 -0.98424408181919
1.2276 0.661311865323666 0.318959309298051 -0.980271174621717 0.646106177818077 0.284601556499585 -0.930707734317662 0.703591644619164 0.312995559189362 -1.01658720380853 0.674696980513574 0.3414043494137 -1.01610132992727
1.2277 0.63742398974867 0.348572047321838 -0.985996037070508 0.602553077397199 0.285241023113125 -0.887794100510324 0.696946257860745 0.350594231545722 -1.04754048940647 0.631093274186306 0.341943274715004 -0.97303654890131
1.2278 0.612907053652966 0.377840786818478 -0.990747840471443 0.598866851138598 0.319375557199947 -0.918242408338545 0.656083491747989 0.347603626717405 -1.00368711846539 0.59034706828219 0.338967982136441 -0.929315050418632
1.2279 0.587785252292472 0.406736643075799 -0.994521895368271 0.598043104179411 0.349975271787286 -0.948018375966697 0.618149007651549 0.341143914126512 -0.959292921778061 0.589538401393972 0.369533018004444 -0.959071419398416
1.228 0.56208337785214 0.435231099372315 -0.997314477224455 0.600149584505394 0.377088715169119 -0.977238299674512 0.620219900397852 0.36827298906874 -0.988492889466592 0.591659935099099 0.396611844048498 -0.988271779147597
1.2281 0.535826794979016 0.463296035119838 -0.999122830098854 0.605251029846271 0.40076773678635 -1.00601876663262 0.625285821149298 0.391967614578403 -1.0172534357277 0.596776407174543 0.420256309600862 -1.01703271677541
1.2282 0.509041415750304 0.490903753615205 -0.999945169365509 0.613409103997122 0.421067436304382 -1.0344765403015 0.633408433589472 0.412282890369876 -1.04569132395935 0.604949481462543 0.440521514218488 -1.04547099568103
1.2283 0.481753674101658 0.518027009373183 -0.99978068347484 0.550663409549173 0.475055572794577 -1.02571898234375 0.570627340198303 0.466286575563407 -1.03691391576171 0.542218760601402 0.494475216864474 -1.03669397746588
1.2284 0.453990499739499 0.544639035015068 -0.998629534754567 0.491219224189607 0.525718610523149 -1.01693783471276 0.511147818551876 0.516965134474009 -1.02811295302589 0.482789522325299 0.545103881696966 -1.02789340402226
1.2285 0.425779291565035 0.570713567684461 -0.996492859249497 0.435128406570746 0.573121178432264 -1.00824958500301 0.455021727191612 0.564383196092562 -1.01940492328417 0.463723088645373 0.518453210926419 -0.982176299571791
1.2286 0.397147890634754 0.596224874965634 -0.993372765600389 0.456458444645546 0.580321456951284 -1.03677990159683 0.402297627335946 0.60860840420896 -1.01090603154491 0.410983587323442 0.562759715414751 -0.973743302738193
1.2287 0.368124552684663 0.621147780278319 -0.989272332962981 0.407085687246176 0.621474471837649 -1.02856015908383 0.353020734934841 0.649711351015031 -1.00273208594987 0.361691320716768 0.60394381469765 -0.965635135414419
1.2288 0.338737920245234 0.645457687723992 -0.984195607969226 0.361202133020451 0.659578608079179 -1.02078074109963 0.30723287602571 0.687765507797096 -0.994998383822807 0.389907041438327 0.605069517004225 -0.994976558442551
1.2289 0.309016994374901 0.669130606358889 -0.97814760073379 0.31884617649429 0.69471014406415 -1.01355632055844 0.301981908746721 0.648828226162741 -0.950810134909462 0.347500277037906 0.640297534434287 -0.987797811472193
1.229 0.278991106039195 0.692143173870428 -0.971134279909622 0.317062206382525 0.652929163581688 -0.969991369964213 0.263218325186449 0.681147383596671 -0.94436570878312 0.308656125670241 0.672631791247961 -0.981287916918202
1.2291 0.248689887164832 0.714472679632815 -0.963162566797646 0.281797210862195 0.682486198680803 -0.964283409542998 0.228048633685404 0.71065447226316 -0.938703105948565 0.273406008967345 0.702153952568194 -0.975559961535539
1.2292 0.218143241396531 0.736097087119736 -0.954240328516268 0.250154163331748 0.709315315852639 -0.959469479184387 0.196500721485512 0.737433731407878 -0.93393445289339 0.241777813918732 0.728948257687958 -0.97072607160669
1.2293 0.187381314585726 0.75699505565175 -0.944376370237476 0.222157388548837 0.733503245891255 -0.955660634440092 0.168598913643002 0.761571891668409 -0.93017080531141 0.213795865328663 0.753101437292064 -0.966897302620727
1.2294 0.156434465040244 0.777145961456957 -0.933580426497201 0.197827625058676 0.755139125744836 -0.952966750803512 0.14436394900114 0.783158089836736 -0.927522038837876 0.189480901788887 0.774702628219622 -0.964183530008509
1.2295 0.125333233564274 0.796529918024209 -0.921863151588483 0.177182004705979 0.774314410902954 -0.951496415608934 0.123812959702166 0.802283781246503 -0.926096740948669 0.168850055190567 0.793843285851329 -0.962693341041896
1.2296 0.0941083133184958 0.815127795728559 -0.909236109047055 0.160234035706313 0.791122785495067 -0.951356821201381 0.106959454258644 0.819042649871521 -0.926002104130165 0.151916833795636 0.81061709420799 -0.962533928003626
1.2297 0.0627905195293071 0.832921240710097 -0.895711760239404 0.146993589293563 0.805660070189046 -0.952653659482609 0.0938133042009293 0.83353051622429 -0.927343820425219 0.138691108884266 0.825119873848984 -0.96381098273325
1.2298 0.0314107590781345 0.849892692986855 -0.881303452064989 0.0634479633328869 0.855033591292427 -0.918481554625314 0.0843807343139483 0.845845243145337 -0.930225977459285 0.129179104991636 0.837449487661638 -0.966628592653275
1.2299 1.85962356624714e-14 0.866025403784423 -0.866025403784442 -0.0162503299914403 0.902268187599544 -0.886017857608104 0.0786643164729019 0.856086639576417 -0.934750956049319 0.123383393743647 0.847705744634434 -0.971089138378081
1.23 -0.0314107590780973 0.881303452064972 -0.849892692986874 -0.092102606463715 0.947465632107751 -0.855363025644036 0.0766629670839921 0.864356362412539 -0.941019329496531 0.0472839646738198 0.892999765020925 -0.940283729694745
1.2301 -0.0627905195293268 0.895711760239413 -0.832921240710086 -0.0900949092541631 0.953719982277932 -0.863625073023769 0.00435302150887306 0.907767279841559 -0.912120301350432 -0.0249739798762964 0.936359983441367 -0.91138600356507
1.2302 -0.0941083133185153 0.909236109047063 -0.815127795728548 -0.0843857981170213 0.958211375262941 -0.873825577145919 -0.0641239674284364 0.949349472720128 -0.885225505291692 -0.0563895965188463 0.90387264042514 -0.847483043906294
1.2303 -0.125333233564349 0.921863151588512 -0.796529918024163 -0.111996764718075 0.924036941408606 -0.812040176690531 -0.0917707976013543 0.915190724490828 -0.823419926889473 -0.0840501165784879 0.869794386484233 -0.785744269905745
1.2304 -0.156434465040263 0.933580426497208 -0.777145961456944 -0.1358684967694 0.888379682788707 -0.752511186019307 -0.11567832974579 0.879549123732306 -0.763870793986516 -0.144980777690368 0.908252064162539 -0.76327128647217
1.2305 -0.187381314585745 0.944376370237482 -0.756995055651737 -0.119010919149121 0.888358310386362 -0.769347391237241 -0.172875415476042 0.916552844788731 -0.743677429312689 -0.1281070712737 0.908195517516145 -0.780088446242445
1.2306 -0.218143241396606 0.954240328516291 -0.736097087119685 -0.172540911996642 0.924017789353551 -0.751476877356909 -0.226310067815361 0.952162419246981 -0.72585235143162 -0.181620963872906 0.943819884497926 -0.762198920625021
1.2307 -0.248689887164906 0.963162566797667 -0.714472679632761 -0.222334974449201 0.958394853158661 -0.73605987870946 -0.276008958513034 0.986489666874455 -0.710480708361421 -0.231398954574694 0.97816189846607 -0.746762943891376
1.2308 -0.278991106039268 0.97113427990964 -0.692143173870372 -0.268423324752602 0.991602327103301 -0.723179002350699 -0.322002305516172 1.01964741281642 -0.697645107300245 -0.277471261574425 1.01133438461217 -0.733863123037745
1.2309 -0.309016994374974 0.978147600733806 -0.669130606358832 -0.310839697777244 1.02375393098228 -0.712914233205037 -0.327314380085106 0.977730450087783 -0.650416070002676 -0.282862156380244 0.969432135997431 -0.686569979617187
1.231 -0.338737920245306 0.98419560796924 -0.645457687723934 -0.312611848662605 0.980945240691865 -0.66833339202926 -0.329057370675824 0.935003221657344 -0.60594585098152 -0.284683827695516 0.926719595636808 -0.642035767941292
1.2311 -0.368124552684681 0.989272332962984 -0.621147780278303 -0.310855413261353 0.937441369540674 -0.626585956279321 -0.364281289905747 0.965599594801941 -0.601318304896195 -0.319986288384599 0.957330630853241 -0.637344342468642
1.2312 -0.397147890634824 0.993372765600397 -0.596224874965573 -0.342623811702824 0.967376741941691 -0.624752930238867 -0.395955124198702 0.995485126961435 -0.599530002762733 -0.351738525117822 0.987230799132608 -0.635492274014786
1.2313 -0.425779291565105 0.996492859249503 -0.570713567684398 -0.370889394675044 0.996717358716743 -0.625827964041699 -0.424126310401562 1.02477599171252 -0.600649681310954 -0.379987974988121 1.01653627409754 -0.636548299109414
1.2314 -0.453990499739567 0.998629534754571 -0.544639035015004 -0.395702916721098 1.02557972263209 -0.629876805910992 -0.411836139449244 0.979569765041466 -0.567733625592222 -0.404785392487951 1.04536355840399 -0.640578165916037
1.2315 -0.481753674101725 0.999780683474842 -0.518027009373117 -0.417118399941733 1.05408055096949 -0.636962151027753 -0.433223066760908 1.00815203130251 -0.574928964541598 -0.463194262979431 1.03681990591171 -0.573625642932278
1.2316 -0.50904141575037 0.999945169365509 -0.490903753615139 -0.472202544240383 1.04532719748411 -0.573124653243727 -0.451269242382815 1.03648943490704 -0.585220192524225 -0.518196852701364 1.02809710388014 -0.50990025117878
1.2317 -0.535826794978985 0.999122830098856 -0.463296035119871 -0.523940774157434 1.03651143450121 -0.512570660343781 -0.503044524380063 1.02768931482129 -0.524644790441223 -0.49583474577001 0.982302374962881 -0.486467629192871
1.2318 -0.562083377852156 0.997314477224453 -0.435231099372297 -0.572396699377571 1.02774981823651 -0.455353118858938 -0.55153743609797 1.01894331376569 -0.46740587766772 -0.544340418842866 0.973636709085499 -0.429296290242634
1.2319 -0.587785252292488 0.994521895368269 -0.406736643075781 -0.543618039235134 0.98214919725149 -0.438531158016356 -0.596814623610776 1.01036774366267 -0.41355312005189 -0.552620881811031 1.00215079527883 -0.449529913467794
1.232 -0.612907053652981 0.990747840471441 -0.37784078681846 -0.585843277777764 0.973909958243526 -0.388066680465763 -0.638945703853694 1.00207855764435 -0.363132853790656 -0.557820721951945 1.03088561662442 -0.473064894672474
1.2321 -0.637423989748685 0.985996037070505 -0.34857204732182 -0.587985298529217 1.00308195847315 -0.41509665994393 -0.60398426965433 0.957181772646323 -0.353197502991993 -0.597021806121047 1.02294730625688 -0.425925500135834
1.2322 -0.661311865323638 0.980271174621724 -0.318959309298086 -0.624203886156412 0.995695658217174 -0.371491772060762 -0.640174538998763 0.949876716017261 -0.309702177018498 -0.633224399071137 1.01552584420636 -0.382301445135223
1.2323 -0.684547105928749 0.973578902873141 -0.289031796944392 -0.657502062763263 0.988940338053353 -0.33143827529009 -0.673444447446397 0.943202495678603 -0.269758048232206 -0.666506609311564 1.00873542448459 -0.342228815173029
1.2324 -0.707106781186598 0.96592582628905 -0.258819045102452 -0.687960617483753 0.98292938018053 -0.294968762696776 -0.703874784042495 0.937272494083725 -0.23339771004123 -0.696949225926205 1.00268942918027 -0.305740203254068
1.2325 -0.728968627421452 0.957319497532051 -0.228350870110599 -0.715662940653862 0.977775243314685 -0.262112302660822 -0.731548939034476 0.932199170202688 -0.200650231168213 -0.724635639201014 0.997500316899411 -0.272864677698397
1.2326 -0.75011106963049 0.947768410009572 -0.197657340379082 -0.740694941871435 0.973589352040091 -0.232894410168656 -0.756552821931779 0.928093948873395 -0.171541126941616 -0.749651758683905 0.993279512116513 -0.243627753432608
1.2327 -0.770513242775811 0.937281989491881 -0.16676874671607 -0.76314496556921 0.970481987180444 -0.207337021611235 -0.778974777078891 0.92506711117272 -0.146092334093829 -0.77208592875777 0.990137295545695 -0.218051366787925
1.2328 -0.790155012375704 0.925870584809989 -0.135715572434285 -0.783103704184317 0.968562177298141 -0.185458473113823 -0.798905496824854 0.923227685915795 -0.124322189090942 -0.792028841809986 0.988182695639976 -0.19615385382999
1.2329 -0.809016994374987 0.913545457642577 -0.10452846326759 -0.800664109009975 0.967937591428821 -0.167273482418845 -0.81643793237495 0.922683342390547 -0.106245410015598 -0.772563985772195 0.913504454701999 -0.140940468929803
1.233 -0.827080574274593 0.900318771402173 -0.0732381971275806 -0.815921298817329 0.968714433157 -0.152793134339671 -0.831667202412538 0.923540284433327 -0.091873082020789 -0.787870912980113 0.914377643435579 -0.126506730455466
1.2331 -0.844327925502038 0.886203579231199 -0.0418756537291611 -0.828972466337618 0.97099733613733 -0.142024869799713 -0.844690499581237 0.925903145950181 -0.0812126463689438 -0.800971729865446 0.916756722886486 -0.115784993021041
1.2332 -0.86074202700396 0.871213811120179 -0.0104717841162199 -0.839916782696984 0.974889261164616 -0.134972478467632 -0.855606994919717 0.929874887986863 -0.0742678930671458 -0.811965607710156 0.920744654151373 -0.108779046441216
1.2333 -0.876306680043873 0.855364260160503 0.0209424198833701 -0.885864763210119 0.943481931582247 -0.0576171683721282 -0.864517740343445 0.935556697449169 -0.0710389571057236 -0.820953598672577 0.926442624186842 -0.105489025514265
1.2334 -0.891006524188371 0.838670567945427 0.0523359562429442 -0.929844271079122 0.913949630678859 0.0158946404002624 -0.908535032581513 0.906038424261649 0.00249660831986376 -0.865047999724233 0.896940482968168 -0.0318924832439348
1.2335 -0.904827052466042 0.821149209133682 0.0836778433323598 -0.897941009500057 0.849380120831362 0.0485608886686948 -0.950688415116749 0.878492380612779 0.0721960345039698 -0.907278354589955 0.869410542734454 0.0378678118555015
1.2336 -0.917754625683998 0.8028174751911 0.114937150492898 -0.864411126267031 0.786943531150279 0.077467595116752 -0.917065168633331 0.816004262042878 0.101060906590453 -0.947750870819315 0.843947962388467 0.103802908430848
1.2337 -0.929776485888263 0.783693457325832 0.14608302856243 -0.903380996317718 0.763742207230501 0.139638789087217 -0.881922914063371 0.755742037128843 0.126180876934528 -0.912554302357265 0.783636276943402 0.128918025413863
1.2338 -0.940880768954232 0.763796028634643 0.17708474031959 -0.940809494987368 0.742791809115384 0.198017685871984 -0.919389393677923 0.734805799366745 0.184583594311178 -0.875947637591855 0.725641202883828 0.150306434708027
1.2339 -0.951056516295156 0.743144825477403 0.207911690817753 -0.93979746727006 0.761190205129602 0.178607262140458 -0.955424742990905 0.716208867358153 0.239215875632752 -0.912059879095146 0.707060492270509 0.204999386824636
1.234 -0.960293685676943 0.72176022809838 0.238533457578562 -0.974540806746536 0.744938938153011 0.229601868593525 -0.953130958775992 0.737046680953362 0.21608427782263 -0.946852314282773 0.690905035237104 0.255947279045668
1.2341 -0.968583161128628 0.699663340513393 0.268919820615235 -1.00807692925773 0.731196557774712 0.276880371483023 -0.986704976857097 0.723318269921544 0.263386706935552 -0.980437445605392 0.677258295217769 0.303179150387623
1.2342 -0.975916761938756 0.676875969682657 0.299040792256098 -0.966500342034948 0.683034468505233 0.283465873529716 -1.01918514475263 0.712179588584619 0.307005556168006 -1.01292870707193 0.666201140335104 0.346727566736822
1.2343 -0.982287250728705 0.653420603990069 0.328866646738637 -0.924075239610672 0.637605833562685 0.286469406047987 -0.976666789885495 0.666699366590313 0.309967423295182 -1.04444035276392 0.657811763804611 0.386628588959312
1.2344 -0.98768834059515 0.629320391049809 0.358367949545341 -0.954935278418257 0.631995441364372 0.322939837053885 -0.933414814683841 0.624028015337752 0.309386799346089 -1.00106841791597 0.615156143666681 0.385912274249289
1.2345 -0.992114701314488 0.604599114862356 0.387515586452131 -0.985045842855273 0.629200820815288 0.355845022039986 -0.963563470481383 0.621247497184461 0.342315973296923 -0.957078399772752 0.57538186547194 0.381696534300812
1.2346 -0.995561964603093 0.579281172342624 0.416280792260469 -1.01452297142831 0.629291689719867 0.385231281708441 -0.99307862299299 0.621352443523502 0.371726179469488 -0.912586104277801 0.538558530964977 0.374027573312824
1.2347 -0.998026728428282 0.553391549243299 0.444635179184983 -1.04348306978315 0.632334799733453 0.411148270049695 -1.02207667798378 0.624409606054399 0.397667071929383 -0.941726631549298 0.541762239258624 0.399964392290674
1.2348 -0.99950656036574 0.526955795496642 0.472550764869098 -1.0720427962831 0.638393870696253 0.433648925586844 -1.05067429393619 0.630482704661463 0.420191589274727 -0.970466467605549 0.547981624241485 0.422484843364064
1.2349 -1.00000000000001 0.499999999999975 0.500000000000032 -1.06330948402517 0.573510601335135 0.489798882690036 -1.04197880406615 0.565613438115587 0.47636536595056 -0.99892240942075 0.557277311767391 0.441645097653359
1.235 -0.999506560365738 0.47255076486904 0.526955795496698 -1.05447492295723 0.511892403494899 0.542582519462335 -1.03318199844022 0.504009218305519 0.529172780134701 -1.02721127720479 0.569706773578898 0.45750450362589
1.2351 -0.998026728428278 0.444635179184924 0.553391549243353 -1.04565572518112 0.453593305901363 0.592062419279759 -1.02440048927874 0.445724074000948 0.578676415277794 -1.01844033625866 0.511305344174967 0.507134992083695
1.2352 -0.995561964603087 0.41628079226041 0.579281172342678 -0.999958833352931 0.435673537043441 0.56428529630949 -0.978741219356096 0.427818233734581 0.550922985621516 -1.00980107915746 0.456273961322709 0.553527117834754
1.2353 -0.99211470131448 0.387515586452071 0.604599114862409 -0.954575303068466 0.421105578126727 0.533469724941739 -0.970404707698064 0.376254715443812 0.594149992254252 -1.00140959134593 0.404660076209366 0.596749515136566
1.2354 -0.98768834059514 0.35836794954528 0.62932039104986 -0.946630132086198 0.372924172775673 0.573705959310524 -0.962431518566832 0.328152696410893 0.634278822155939 -0.993381523369352 0.356507779503477 0.636873743865876
1.2355 -0.982287250728693 0.328866646738574 0.653420603990118 -0.939163336060333 0.328245093970735 0.610918242089598 -0.991946217296218 0.357571790033606 0.634374427262612 -0.985831977077394 0.311857757821211 0.673974219256183
1.2356 -0.975916761938754 0.29904079225609 0.676875969682664 -0.932289355149388 0.287105584010297 0.64518377113909 -0.984978810342803 0.316380371630739 0.668598438712064 -0.978875392368863 0.270747253552148 0.708128138816714
1.2357 -0.96858316112864 0.268919820615281 0.699663340513359 -0.926121854957981 0.249539404191167 0.676582450766814 -0.97871804947363 0.278762375247461 0.699955674226169 -0.972625434589129 0.233210028084127 0.739415406505002
1.2358 -0.960293685676956 0.238533457578609 0.721760228098347 -0.920773614698049 0.215576801468782 0.705196813229266 -0.973276713607936 0.244748047676583 0.728528665931353 -0.967194882691337 0.199276328463467 0.76791855422787
1.2359 -0.951056516295154 0.207911690817744 0.743144825477409 -0.91635641622423 0.185244478585705 0.731111937638525 -0.968766584308182 0.21436409149833 0.754402492809852 -0.925686054959883 0.205982320835349 0.719703734124534
1.236 -0.940880768954229 0.177084740319581 0.763796028634648 -0.912980934052931 0.158565567697841 0.75441536635509 -0.965298335799113 0.187633638706558 0.777664697092555 -0.922294059267452 0.179266703832067 0.743027355435385
1.2361 -0.929776485888259 0.146083028562422 0.783693457325838 -0.910756626473612 0.135559607524451 0.775197018949162 -0.962981426079043 0.164576227858763 0.79840519822028 -0.920053267396039 0.156224102513321 0.763829164882718
1.2362 -0.917754625683994 0.114937150492889 0.802817475191105 -0.909791627859741 0.116242524044477 0.793549103815264 -0.961923989230812 0.145207784772414 0.816716204458398 -0.919071813667377 0.136870442743057 0.78220137092432
1.2363 -0.904827052466014 0.0836778433322944 0.82114920913372 -0.910192642285714 0.10062661475826 0.809566027527454 -0.9622327290387 0.129540606786658 0.832692122252042 -0.919456402104221 0.121218021906821 0.7982383801974
1.2364 -0.891006524188342 0.0523359562428786 0.838670567945463 -0.91206483855472 0.0887205365301509 0.823344302024569 -0.964012814016293 0.11758335060494 0.846429463411353 -0.921312201458204 0.109275496754373 0.812036704703831
1.2365 -0.876306680043841 0.0209424198833045 0.855364260160537 -0.915511746741135 0.0805292970240329 0.834982449717102 -0.96736777394888 0.109341023730524 0.858026750218356 -0.924742741752244 0.10104787483521 0.823694866917033
1.2366 -0.860742027003926 -0.0104717841162857 0.871213811120212 -0.920635156349565 0.0760542497402031 0.844580906609362 -0.972399398052488 0.104814979503369 0.867584418549119 -0.929849812439574 0.0965365095354426 0.833313302904132
1.2367 -0.844327925502003 -0.0418756537292266 0.88620357923123 -0.927535016191037 0.075293092658508 0.852241923532529 -0.942198171538171 0.0299839891194584 0.912214182418713 -0.936733362279943 0.0957390987209332 0.840994263559009
1.2368 -0.827080574274556 -0.073238197127646 0.900318771402202 -0.899299872763234 0.00422094386526034 0.895078928897974 -0.913937074230207 -0.0410079622663734 0.954945036496581 -0.908481937719845 0.0246307603642164 0.883851177355629
1.2369 -0.809016994374948 -0.104528463267655 0.913545457642603 -0.873100670781686 -0.0630218587385488 0.936122529520234 -0.850702500995125 -0.0711612461007686 0.921863747095894 -0.88226648342371 -0.0426481677473015 0.924914651171012
1.237 -0.790155012375664 -0.13571557243435 0.925870584810013 -0.849031138928792 -0.126448787709917 0.975479926638709 -0.789663150736262 -0.0975643049917398 0.887227455728002 -0.858180728022933 -0.106111158283996 0.964291886306929
1.2371 -0.770513242775769 -0.166768746716135 0.937281989491904 -0.790173320711688 -0.149067476795427 0.939240797507116 -0.730910414243693 -0.120234119799188 0.851144534042881 -0.799306714973732 -0.128765845105628 0.928072560079359
1.2372 -0.750111069630447 -0.197657340379146 0.947768410009593 -0.733691381294758 -0.167973601234724 0.901664982529482 -0.711542833867869 -0.176200742779486 0.887743576647355 -0.742808609389661 -0.14770790356482 0.890516512954481
1.2373 -0.728968627421407 -0.228350870110663 0.95731949753207 -0.679671999823144 -0.183191337712666 0.86286333753581 -0.694572118780903 -0.228413380475403 0.922985499256306 -0.725782553677034 -0.199970973771132 0.925753527448166
1.2374 -0.707106781186551 -0.258819045102516 0.965925826289067 -0.665208833745536 -0.231757890401871 0.896966724147408 -0.680082579396004 -0.276899889855324 0.956982469251328 -0.711237771619742 -0.248507826395576 0.959745598015318
1.2375 -0.684547105928701 -0.289031796944455 0.973578902873156 -0.653308538895594 -0.276629566793921 0.929938105689515 -0.668155957919696 -0.321691664615267 0.989847622534963 -0.69925600525093 -0.293349855292173 0.992605860543103
1.2376 -0.661311865323631 -0.318959309298095 0.980271174621726 -0.644050208897756 -0.317841266830162 0.961891475727918 -0.658871347893792 -0.362823604445809 1.0216949523396 -0.68991634793934 -0.334531960309219 1.02444830824856
1.2377 -0.637423989748678 -0.348572047321828 0.985996037070506 -0.637510210867123 -0.355431362252538 0.992941573119661 -0.652305116350913 -0.400334080838567 1.05263919718948 -0.64628570323292 -0.335083049783854 0.981368753016774
1.2378 -0.612907053652974 -0.377840786818468 0.990747840471442 -0.633762110255328 -0.389441658983389 1.02320376923872 -0.611521365348453 -0.397255436154078 1.00877680150253 -0.605512606630758 -0.332119899847958 0.937632506478717
1.2379 -0.587785252292481 -0.406736643075789 0.99452189536827 -0.632876598460954 -0.419917356115684 1.05279395457664 -0.57366575650505 -0.390707839538128 0.964373596043178 -0.604677096641204 -0.362697056866072 0.967374153507276
1.238 -0.562083377852149 -0.435231099372305 0.997314477224454 -0.597911959964001 -0.409897538242249 1.00780949820625 -0.538805921582773 -0.380739722698671 0.919545644281444 -0.606771834757459 -0.389787982605721 0.996559817363181
1.2381 -0.535826794979025 -0.463296035119829 0.999122830098854 -0.566007902602937 -0.396509024717714 0.962516927320651 -0.544015945605284 -0.404412282008871 0.948428227614156 -0.611861558672398 -0.413444526437142 1.02530608510954
1.2382 -0.509041415750362 -0.490903753615146 0.999945169365509 -0.574235437343786 -0.416816262183757 0.991051699527543 -0.552282406252798 -0.424705530658198 0.976987936910996 -0.62000793214431 -0.433721787955191 1.0537297200995
1.2383 -0.481753674101667 -0.518027009373174 0.999780683474841 -0.585578007163953 -0.433802459967838 1.01938046713179 -0.563663833080522 -0.441677764385861 1.00534159746638 -0.557250557727699 -0.487687526160808 1.04493808388851
1.2384 -0.453990499739509 -0.544639035015059 0.998629534754568 -0.526072022739933 -0.48453851597394 1.01061053871387 -0.504196636886903 -0.492399881052015 0.996596517938918 -0.497794713073091 -0.538328205249912 1.036122918323
1.2385 -0.425779291565045 -0.570713567684452 0.996492859249497 -0.469919515441364 -0.53201397291776 1.00193348835912 -0.448082849163314 -0.539861423328609 0.987944272491923 -0.441692256796216 -0.585708454094496 1.02740071089071
1.2386 -0.397147890634764 -0.596224874965626 0.99337276560039 -0.417169046403776 -0.576296474769327 0.993465521173103 -0.395371031166807 -0.584130035142001 0.979501066308809 -0.426001213501596 -0.555876989741952 0.981878203243548
1.2387 -0.36812455268462 -0.621147780278355 0.989272332962975 -0.367865831494372 -0.617456613900285 0.985322445394657 -0.346106398885891 -0.625276308820242 0.971382707706133 -0.376682365599088 -0.597073271493977 0.973755637093065
1.2388 -0.338737920245244 -0.645457687723984 0.984195607969228 -0.396070623291768 -0.618558398464541 1.01462902175631 -0.300330778396458 -0.66337371578563 0.963704494182088 -0.330852625450065 -0.635220598018534 0.966073223468599
1.2389 -0.309016994374912 -0.669130606358881 0.978147600733793 -0.353652949311452 -0.653762540486846 1.0074154897983 -0.332101491186991 -0.661489071093415 0.993590562280405 -0.288550387749342 -0.670395247839452 0.958945635588794
1.239 -0.278991106039205 -0.69214317387042 0.971134279909625 -0.314797907673917 -0.686072964152389 1.00087087182631 -0.293284595770254 -0.69378581874962 0.987070414519875 -0.249810578068436 -0.702676231504996 0.952486809573432
1.2391 -0.248689887164842 -0.714472679632807 0.963162566797649 -0.279536919977 -0.715571334509317 0.995108254486317 -0.258061686775078 -0.723270537303837 0.981332224078915 -0.214664618366836 -0.732145213970917 0.946809832337754
1.2392 -0.218143241396542 -0.736097087119729 0.954240328516271 -0.247897873176095 -0.742341890775936 0.990239763952031 -0.226460651276364 -0.750027465931525 0.97648811720789 -0.183140395960951 -0.758886434363288 0.942026830324239
1.2393 -0.18738131458568 -0.75699505565178 0.944376370237461 -0.219905092041408 -0.766471363562501 0.986376455603909 -0.198505814163616 -0.774143335200173 0.972649149363789 -0.155262235981358 -0.782986623200311 0.938248859181669
1.2394 -0.156434465040199 -0.777145961456986 0.933580426497184 -0.195579315130687 -0.788048889633751 0.983628204764437 -0.174217914113668 -0.795707281831814 0.969925195945483 -0.131050877345543 -0.804534917154787 0.93558579450033
1.2395 -0.125333233564284 -0.796529918024203 0.921863151588487 -0.17493767430116 -0.807165924296107 0.982103598597267 -0.153614083102625 -0.81481076109026 0.968424844192885 -0.110523452269832 -0.823622771441399 0.934146223711231
1.2396 -0.0941083133185065 -0.815127795728553 0.909236109047059 -0.120984214468973 -0.786906688184335 0.907890902653308 -0.136707829477206 -0.831547456879622 0.968255286356828 -0.0936934693407437 -0.840343869915227 0.93403733925597
1.2397 -0.0627905195293179 -0.832921240710091 0.895711760239409 -0.107813240494634 -0.801451435397944 0.909264675892578 -0.12350902460222 -0.846013189642801 0.969522214245022 -0.0805708001624602 -0.854794032970224 0.935364833132684
1.2398 -0.0314107590781453 -0.849892692986849 0.881303452064994 -0.0983558906295214 -0.813822942500337 0.912178833129859 -0.0770144297854262 -0.82129635883897 0.898310788624397 -0.0711616695936016 -0.867071123328581 0.938232792922183
1.2399 2.74780198594726e-14 -0.866025403784446 0.866025403784419 -0.0926147366710658 -0.824121018611465 0.916735755282531 -0.0713110503512193 -0.831581206954667 0.902892257305886 -0.0654686495829319 -0.877274949813933 0.942743599396865
1.24 0.0314107590781434 -0.881303452064993 0.84989269298685 -0.0905886949478352 -0.832447320804225 0.92303601575206 -0.0693227162910842 -0.839894304565626 0.909217020856711 -0.0634906566100871 -0.885507169203375 0.948997825813463
1.2401 0.062790519529316 -0.895711760239408 0.832921240710092 -0.0182541007439874 -0.875914717444053 0.894168818188041 0.00297423699247599 -0.883348519995848 0.880374283003372 0.00879597388997433 -0.928880649567057 0.920084675677083
1.2402 0.0941083133185046 -0.909236109047059 0.815127795728554 0.0502474931938179 -0.91755328956486 0.867305796371043 0.0714382566346677 -0.924973934237877 0.85353567760321 0.0402402257081518 -0.896406545020346 0.856166319312195
1.2403 0.125333233564339 -0.921863151588508 0.796529918024169 0.114928348128131 -0.957469747409966 0.842541399281836 0.136081603780115 -0.964877257493736 0.828795653713622 0.0679293302589747 -0.862341506116779 0.794412175857804
1.2404 0.156434465040309 -0.933580426497224 0.777145961456915 0.138794891257787 -0.921753312506403 0.782958421248616 0.196920168821845 -1.00316663787303 0.806246469051188 0.128888525267301 -0.900812375441721 0.77192385017442
1.2405 0.18738131458579 -0.944376370237497 0.756995055651707 0.158941597212172 -0.884663405250864 0.725721808038692 0.216963992657576 -0.965932628503053 0.748968635845477 0.186062228865717 -0.937778460404574 0.751716231538857
1.2406 0.218143241396596 -0.954240328516287 0.736097087119692 0.21240091250028 -0.920329424224131 0.707928511723851 0.233311144617136 -0.927435873799709 0.694124729182573 0.239473540459724 -0.973350465385383 0.733876924925659
1.2407 0.248689887164895 -0.963162566797664 0.714472679632769 0.262124422493164 -0.954713016459465 0.6925885939663 0.282997643363416 -0.961806887573156 0.67880924420974 0.289149131725354 -1.00764021003363 0.718491078308279
1.2408 0.278991106039258 -0.971134279909638 0.69214317387038 0.3081423452152 -0.987927007278962 0.679784662063763 0.328978620348997 -0.995008322194728 0.666029701845732 0.29810975722469 -0.966741592753058 0.668631835528368
1.2409 0.309016994374964 -0.978147600733804 0.66913060635884 0.350488415315757 -1.0200851164979 0.66959670118214 0.297268883483478 -0.990144434128381 0.692875550644903 0.303464121759217 -0.924918273669415 0.621454151910198
1.241 0.338737920245349 -0.984195607969248 0.645457687723898 0.352190387713664 -0.977282920032934 0.625092532319271 0.262055591486336 -0.984404696177519 0.722349104691182 0.342258790773921 -0.956303449757939 0.614044658984018
1.2411 0.368124552684724 -0.989272332962991 0.621147780278267 0.350363898041336 -0.933785531213086 0.583421633171749 0.297398104300419 -1.01491362839149 0.717515524091069 0.377459343404563 -0.986862121360511 0.609402777955948
1.2412 0.397147890634814 -0.993372765600396 0.596224874965582 0.382062366208247 -0.963727374471677 0.581665008263429 0.329190322266119 -1.04471187439135 0.715521552125228 0.40910985245727 -1.01671001870995 0.607600166252684
1.2413 0.425779291565095 -0.996492859249502 0.570713567684407 0.410258142682947 -0.993074450650844 0.582816307967898 0.394489145913774 -1.03690614416797 0.642416998254199 0.437257754705708 -1.04596331526484 0.608705560559134
1.2414 0.453990499739558 -0.998629534754571 0.544639035015013 0.435001981789434 -1.02194326253712 0.586941280747684 0.456270359558838 -1.02868791036024 0.5724175508014 0.424944341011719 -1.00071958689355 0.575775245881831
1.2415 0.481753674101715 -0.999780683474842 0.518027009373127 0.456347905409758 -1.05045052743249 0.594102622022733 0.514588101324346 -1.02017377387326 0.505585672548911 0.409298603409609 -0.955245491208771 0.545946887799162
1.2416 0.509041415750361 -0.999945169365509 0.490903753615148 0.474353149917123 -1.07871306242426 0.604359912507137 0.569499723618737 -1.01148043560347 0.441980711984729 0.427387125486971 -0.983676539732753 0.556289414245782
1.2417 0.535826794979024 -0.999122830098854 0.46329603511983 0.526087573248162 -1.06983820624367 0.543750632995506 0.584056273584694 -1.03973404492076 0.455677771336068 0.442195215674257 -1.01197936212625 0.569784146451994
1.2418 0.562083377852147 -0.997314477224454 0.435231099372307 0.574539698619971 -1.06101760137661 0.486477902756641 0.595396330668652 -1.06797618792662 0.472579857257964 0.490795831063636 -1.00326116778892 0.512465336725288
1.2419 0.587785252292479 -0.99452189536827 0.406736643075791 0.545757245354962 -1.01535809619945 0.46960085084449 0.56657696102951 -1.02230436600609 0.455727404976576 0.536180531611706 -0.994713355186092 0.458532823574387
1.242 0.612907053652973 -0.990747840471442 0.37784078681847 0.587978697488871 -1.00706007722475 0.419081379735878 0.534742635507694 -0.97698458877682 0.442241953269126 0.578418934591116 -0.986451877537015 0.408032942945899
1.2421 0.637423989748676 -0.985996037070506 0.34857204732183 0.627126401845479 -0.999163938216631 0.372037536371152 0.573984568039633 -0.969141683578514 0.395157115538881 0.617583559790118 -0.978592215176138 0.36100865538602
1.2422 0.66131186532363 -0.980271174621727 0.318959309298097 0.66327570946569 -0.991784572881949 0.328508863416259 0.61022793705069 -0.961815457829454 0.351587520778764 0.653749758302721 -0.971249261924795 0.317499503622073
1.2423 0.6845471059287 -0.973578902873156 0.289031796944456 0.696504728691618 -0.985036175364564 0.288531446672946 0.643550851178195 -0.955120105840279 0.311569254662085 0.686995638524054 -0.964537212041124 0.27754157351707
1.2424 0.70710678118659 -0.965925826289053 0.258819045102463 0.726894248440199 -0.979032127885046 0.252137879444847 0.674034099633766 -0.949169009998043 0.275134910364277 0.717401989423967 -0.958569447859773 0.241167458435806
1.2425 0.728968627421444 -0.957319497532054 0.22835087011061 0.754527658830748 -0.973884889181066 0.219357230350319 0.701761072830885 -0.944074629206603 0.242313556375718 0.745052201174601 -0.953458428232288 0.208406227057687
1.2426 0.750111069630483 -0.947768410009575 0.197657340379092 0.779490869244827 -0.969705883858548 0.19021501461372 0.72681768044476 -0.939948388237775 0.213130707793015 0.770032183210249 -0.949315577878262 0.179283394668013
1.2427 0.770513242775804 -0.937281989491885 0.166768746716081 0.801872223899276 -0.966605392762794 0.164733168863518 0.749292266985353 -0.936900568102462 0.187608301117109 0.792430279800388 -0.946251177756473 0.153820897956085
1.2428 0.790155012375732 -0.925870584809971 0.135715572434239 0.82176241501571 -0.964692444477776 0.142930029462066 0.769275524966888 -0.935040197549945 0.165764672583057 0.812337183219176 -0.944374256564162 0.132037073344985
1.2429 0.80901699437498 -0.913545457642581 0.104528463267601 0.839254393672214 -0.964074708060672 0.124820314388458 0.786860405759537 -0.934474945802414 0.147614540042876 0.829845844597151 -0.943792483471576 0.113946638874425
1.243 0.827080574274587 -0.900318771402178 0.0732381971275913 0.854443278425177 -0.964858387117492 0.110415108692315 0.802142028211262 -0.935311016630601 0.133168988419339 0.845051382543059 -0.944612062197596 0.0995606796545373
1.2431 0.844327925502033 -0.886203579231204 0.0418756537291718 0.830416798479558 -0.893129188700537 0.0627123902209782 0.815217585129983 -0.937653043875048 0.122435458745065 0.858050989626033 -0.946937626531005 0.0888866369049714
1.2432 0.860742027003954 -0.871213811120185 0.0104717841162307 0.841358558361657 -0.897158940854328 0.0558003824926714 0.826186247718388 -0.94160398851612 0.115417740797732 0.831934373498487 -0.876853210776687 0.0449188372782002
1.2433 0.876306680043868 -0.855364260160508 -0.0209424198833593 0.850294523610598 -0.902898657755459 0.0526041341448616 0.83514906805567 -0.94726503739434 0.112115969338671 0.84088701961582 -0.882628868951886 0.0417418493360662
1.2434 0.891006524188392 -0.838670567945402 -0.0523359562429902 0.857327527722717 -0.910447652822127 0.0531201250994105 0.879218343034355 -0.917726040369104 0.0385076973347485 0.847936675071085 -0.890213741676333 0.0422770666052477
1.2435 0.904827052466038 -0.821149209133688 -0.083677843332349 0.899571547874006 -0.882893804810079 -0.0166777430639269 0.921423616300421 -0.890159309563844 -0.0312643067365771 0.853187853780628 -0.89970517113028 0.046517317349652
1.2436 0.917754625683993 -0.802817475191106 -0.114937150492887 0.940057705201287 -0.857407359002681 -0.0826503461986058 0.961871095324718 -0.864660003765862 -0.0972110915588557 0.89375611054759 -0.874188969095351 -0.0195671414522388
1.2437 0.929776485888259 -0.783693457325839 -0.14608302856242 0.978893680316142 -0.834081313650134 -0.144812366666008 0.926649533973621 -0.804311657873091 -0.12233787610053 0.932674039785584 -0.850833220183989 -0.0818408196015954
1.2438 0.940880768954228 -0.76379602863465 -0.177084740319579 0.942169594421051 -0.775996951548087 -0.166172642872965 0.89001792055674 -0.746279988255042 -0.143737932301698 0.970050689578118 -0.829728670410526 -0.140322019167592
1.2439 0.951056516295153 -0.743144825477411 -0.207911690817743 0.904145696007008 -0.720317647620801 -0.183828048386207 0.852086330944019 -0.690653283545715 -0.161433047398304 0.931977441444635 -0.773954260992013 -0.158023180452622
1.244 0.960293685676956 -0.721760228098349 -0.238533457578607 0.864933212726267 -0.667129262024449 -0.197803950701818 0.886984919701238 -0.674526867378273 -0.212458052322965 0.892715695793779 -0.72067093824177 -0.172044757552009
1.2441 0.96858316112864 -0.699663340513361 -0.268919820615279 0.898663341390484 -0.653524605278059 -0.245138736112424 0.920676016700942 -0.660909116822379 -0.259766899878563 0.926396649282594 -0.706971512380869 -0.219425136901725
1.2442 0.975916761938753 -0.676875969682665 -0.299040792256088 0.93129934355238 -0.642509459180673 -0.288789884371706 0.953273056284626 -0.649880900091617 -0.303392156193009 0.958983563309469 -0.695861764910919 -0.26312179839855
1.2443 0.982287250728692 -0.65342060399012 -0.328866646738573 0.962955473747766 -0.634162017079636 -0.32879345666813 0.984890292865816 -0.641520410492309 -0.343369882373507 0.990590692256152 -0.687419888882361 -0.30317080337379
1.2444 0.987688340595149 -0.629320391049818 -0.358367949545331 0.993746694288507 -0.628557720458857 -0.36518897382965 1.01564268863431 -0.635903089467418 -0.379739599166895 1.02133299828072 -0.681721325482728 -0.339611672797992
1.2445 0.992114701314493 -0.60459911486232 -0.387515586452174 1.02378856226746 -0.625769184698094 -0.398019377569365 1.04564580056112 -0.63310155235582 -0.412544248205295 0.977307111698693 -0.641829226484012 -0.33547788521468
1.2446 0.995561964603092 -0.579281172342633 -0.41628079226046 1.05319711597561 -0.62586612762088 -0.427330988354726 1.00099674019176 -0.59617605362834 -0.404820686563424 1.00679793787612 -0.641897743028571 -0.364900194847547
1.2447 0.998026728428281 -0.553391549243308 -0.444635179184974 1.0080698342197 -0.591905837589714 -0.416163996629985 0.955961853439893 -0.562268315220897 -0.393693538218996 1.0357717095905 -0.644918540245959 -0.390853169344538
1.2448 0.999506560365739 -0.526955795496651 -0.472550764869088 0.96267331575269 -0.561027004766076 -0.401646310986614 0.984676493060978 -0.568451404316174 -0.416225088744804 1.06434508524805 -0.650955337906353 -0.413389747341694
1.2449 1.00000000000001 -0.499999999999984 -0.500000000000023 0.991143051497265 -0.570299601883758 -0.420843449613507 1.01310728303887 -0.577710860198451 -0.435396422840416 1.05562539798863 -0.586049834666721 -0.469575563321909
1.245 0.999506560365738 -0.472550764869049 -0.526955795496689 1.01944568879533 -0.582706014157215 -0.436739674638119 1.04137104350451 -0.590104154496576 -0.451266889007935 1.04680443780287 -0.52440944230208 -0.522394995500785
1.2451 0.998026728428275 -0.444635179184883 -0.553391549243392 1.01068849299111 -0.524281576013066 -0.486406916978043 1.0325750396801 -0.531666621595994 -0.500908418084108 1.03799881683527 -0.46608818946859 -0.571910627366683
1.2452 0.995561964603083 -0.416280792260368 -0.579281172342715 1.00206295670282 -0.469227225146208 -0.532835731556611 1.02391076406208 -0.476599199150509 -0.547311564911571 0.992315477784567 -0.448146304585635 -0.544169173198932
1.2453 0.992114701314481 -0.387515586452081 -0.6045991148624 0.993685165418273 -0.417590412671803 -0.57609475274647 1.01549430201667 -0.424949338234255 -0.590544963782411 0.946945476289081 -0.433556268789395 -0.513389207499686
1.2454 0.987688340595142 -0.35836794954529 -0.629320391049852 0.985670769725733 -0.369415229186426 -0.616255540539307 1.00744130401076 -0.376761129402857 -0.6306801746079 0.939013810149747 -0.385352825635035 -0.553660984514712
1.2455 0.982287250728695 -0.328866646738585 -0.65342060399011 0.978134871517784 -0.324742361234422 -0.653392510283362 0.999866871815783 -0.332075259159779 -0.667791612656005 0.931560495063158 -0.340651748033844 -0.590908747029313
1.2456 0.975916761938756 -0.2990407922561 -0.676875969682656 0.971191910736066 -0.283609051133668 -0.687582859602397 0.992885445252448 -0.290928969782091 -0.701956475470358 0.924699971230137 -0.299490278215167 -0.62520969301497
1.2457 0.968583161128629 -0.268919820615237 -0.699663340513392 0.964955552768704 -0.246049060200427 -0.718906492568277 0.986610689588152 -0.253356022545318 -0.733254667042834 0.918545904297539 -0.26190217740689 -0.65664372689065
1.2458 0.960293685676943 -0.238533457578564 -0.721760228098379 0.959538576611529 -0.212092635409566 -0.747445941201963 0.981155383698215 -0.219386664383668 -0.761768719314547 0.913211073519463 -0.227917692495653 -0.68529338102381
1.2459 0.951056516295157 -0.207911690817755 -0.743144825477402 0.955052763903451 -0.181766479523034 -0.773286284380417 0.939621845789344 -0.22605706133041 -0.713564784458934 0.908807260792628 -0.197563526155338 -0.71124373463729
1.246 0.940880768954233 -0.177084740319591 -0.763796028634641 0.951608788945532 -0.155093724716091 -0.796515064229441 0.93620518365667 -0.199305911906122 -0.736899271750548 0.905445140675454 -0.170862810473297 -0.734582330202157
1.2461 0.929776485888263 -0.146083028562432 -0.783693457325831 0.94931610981227 -0.132093909727318 -0.817222200084952 0.933939769004774 -0.176227841058985 -0.757711927945789 0.903234171499338 -0.147835084100357 -0.755399087398981
1.2462 0.917754625683999 -0.1149371504929 -0.802817475191098 0.94828286066255 -0.112782960554945 -0.835499900107605 0.932933736078111 -0.156838774541626 -0.776094961536485 0.902282487679607 -0.128496272947147 -0.77378621473246
1.2463 0.904827052466043 -0.0836778433323618 -0.821149209133681 0.948615745356566 -0.0971731747185643 -0.851442570638002 0.933293788822292 -0.141151009628466 -0.792142779193826 0.90269679333245 -0.112858674445817 -0.789838118886634
1.2464 0.891006524188346 -0.0523359562428893 -0.838670567945457 0.950419932483682 -0.0852732091017452 -0.865146723381937 0.935125095911949 -0.12917320295834 -0.805951892953609 0.904582257302768 -0.100930945392646 -0.803651311910122
1.2465 0.876306680043846 -0.0209424198833151 -0.855364260160531 0.95379895190483 -0.0770880713875567 -0.876710880517274 0.938531187293128 -0.120910361970015 -0.817620825323113 0.908042409706578 -0.0927180933835682 -0.81532431632301
1.2466 0.860742027003932 0.0104717841162749 -0.871213811120207 0.884835666287734 -0.0356096517835373 -0.849226014504197 0.943613852342333 -0.116363839939066 -0.827250012403267 0.913179040090051 -0.0882214718510484 -0.824957568239003
1.2467 0.844327925502009 0.0418756537292159 -0.886203579231225 0.817779964835221 0.00208938140910436 -0.819869346244326 0.913463576430806 -0.0415124079972067 -0.871951168433599 0.920092097305709 -0.0874387787072235 -0.832653318598485
1.2468 0.82708057427453 0.0732381971276919 -0.900318771402222 0.826748551872787 -0.000994363902948603 -0.825754187969838 0.885253339542735 0.0294999487648814 -0.914753288307617 0.891870127892656 -0.0163451319708182 -0.875524995921838
1.2469 0.809016994374921 0.104528463267701 -0.913545457642622 0.837687229512145 -0.00777619899044096 -0.829911030521704 0.85907900001618 0.09668306516981 -0.95576206518599 0.865684076607763 0.0509191305246511 -0.916603207132414
1.247 0.79015501237567 0.135715572434339 -0.92587058481001 0.813680379680212 0.0557760430027444 -0.869456422682956 0.835034286611575 0.160050413587256 -0.995084700198831 0.841627672174707 0.114367481403532 -0.955995153578239
1.2471 0.770513242775776 0.166768746716124 -0.9372819894919 0.791894595848392 0.115529286617136 -0.907423882465529 0.776201242913945 0.182609627576812 -0.958810870490757 0.782782958141824 0.13700755447964 -0.919790512621463
1.2472 0.750111069630454 0.197657340379136 -0.947768410009589 0.772419073075202 0.17150423718271 -0.943923310257913 0.719744034165427 0.20145638219146 -0.921200416356888 0.726314099714623 0.155935025059731 -0.882249124774354
1.2473 0.728968627421414 0.228350870110653 -0.957319497532067 0.755340606649614 0.223725187724026 -0.979065794373639 0.739768266212597 0.179605390617823 -0.91937365683042 0.709317239391207 0.208183533207585 -0.917500772598792
1.2474 0.707106781186559 0.258819045102505 -0.965925826289064 0.740743506646661 0.272219995235554 -1.01296350188221 0.72519872935332 0.228178290456665 -0.953377019809985 0.694801601047099 0.256705849548507 -0.951507450595606
1.2475 0.684547105928668 0.289031796944499 -0.973578902873166 0.691700051623385 0.280010590127434 -0.971710641750819 0.713192251998681 0.273056302763859 -0.986248554762539 0.682848926806908 0.301533367890899 -0.984382294697807
1.2476 0.661311865323639 0.318959309298085 -0.980271174621724 0.645364305086864 0.284206842418502 -0.929571147505365 0.703827927439868 0.314274327500632 -1.0181022549405 0.673538310130682 0.342700988037517 -1.0162392981682
1.2477 0.637423989748686 0.348572047321818 -0.985996037070504 0.601812517785536 0.284847007678529 -0.886659525464064 0.660172659147414 0.314861273116857 -0.975033932264272 0.629936654657514 0.343237618280038 -0.973174272937552
1.2478 0.612907053652983 0.377840786818458 -0.990747840471441 0.598127602322254 0.318982239175229 -0.917109841497484 0.619374982543125 0.311933915856948 -0.931308898400073 0.589192495977473 0.340260034704963 -0.929452530682436
1.2479 0.587785252292489 0.40673664307578 -0.994521895368269 0.597305163838272 0.349582649938026 -0.946887813776298 0.618514936058208 0.342546802197778 -0.961061738255985 0.58838587268973 0.370822783631531 -0.959208656321261
1.248 0.562083377852157 0.435231099372296 -0.997314477224453 0.599412950323449 0.37669678826308 -0.976109738586529 0.620585181108856 0.369673394019011 -0.990258575127866 0.590509446378146 0.397899326782051 -0.988408773160197
1.2481 0.535826794978986 0.463296035119869 -0.999122830098856 0.604515699511611 0.400376503593479 -1.00489220310509 0.625650455311072 0.393365540802819 -1.01901599611389 0.595627954826097 0.421541513481618 -1.01716946830772
1.2482 0.509041415750372 0.490903753615137 -0.999945169365509 0.61267507520193 0.420676895596803 -1.03335197079873 0.559753495722599 0.450687805567707 -1.01044130129031 0.60380306188221 0.441804443280032 -1.04560750516224
1.2483 0.481753674101726 0.518027009373116 -0.999780683474842 0.549930679989714 0.474665723346585 -1.0245964033363 0.497102772049643 0.504623513812003 -1.00172628586165 0.54107437019117 0.495755875133249 -1.03683024532442
1.2484 0.453990499739518 0.54463903501505 -0.998629534754568 0.490487791566225 0.525329451111212 -1.01581724267744 0.437753389366182 0.555234216093011 -0.992987605459194 0.481647157493523 0.546382273192289 -1.02802943068581
1.2485 0.425779291565055 0.570713567684444 -0.996492859249498 0.434398268587855 0.572732707835013 -1.00713097642287 0.455776133245887 0.565575077876738 -1.02135121112262 0.462582745806765 0.519729339660497 -0.982312085467261
1.2486 0.397147890634722 0.596224874965663 -0.993372765600385 0.455729599011625 0.579933673949512 -1.03566327296114 0.477069624710422 0.572788713042734 -1.04985833775316 0.409845262899062 0.564033585392685 -0.973878848291747
1.2487 0.36812455268463 0.621147780278346 -0.989272332962976 0.40635813167376 0.621087375214307 -1.02744550688807 0.427660385388525 0.613955060934721 -1.04161544632325 0.360555011134009 0.605215429917453 -0.965770441051462
1.2488 0.338737920245254 0.645457687723976 -0.98419560796923 0.360475865226121 0.659192196619374 -1.01966806184549 0.38174041381351 0.652072506582368 -1.03381292039588 0.388772743130907 0.606338881456833 -0.99511162458774
1.2489 0.309016994374922 0.669130606358873 -0.978147600733795 0.318121194198671 0.694324416555139 -1.01244561075381 0.339348104397006 0.68721732841572 -1.02656543281273 0.346367986445854 0.641564652103574 -0.987932638549428
1.249 0.278991106039215 0.692143173870412 -0.971134279909627 0.316338507310276 0.652544118812872 -0.968882626123148 0.300518382427841 0.719468536889425 -1.01998691931727 0.307525839239888 0.673896666110747 -0.981422505350635
1.2491 0.248689887164853 0.714472679632799 -0.963162566797652 0.281074792742 0.682101835443729 -0.963176628185729 0.265282669583316 0.748907796865776 -1.01419046644909 0.272277723151312 0.703416588594261 -0.975694311745572
1.2492 0.218143241396497 0.73609708711976 -0.954240328516257 0.249433023896318 0.708931632940987 -0.958364656837305 0.233668852898151 0.775619347377577 -1.00928820027573 0.240651525175918 0.730208658840061 -0.970860184015979
1.2493 0.187381314585691 0.756995055651773 -0.944376370237464 0.221437525534889 0.733120242100848 -0.954557767635737 0.205701257221735 0.799689918849908 -1.00539117607164 0.212671570124237 0.754359607525945 -0.967031177650181
1.2494 0.156434465040209 0.777145961456979 -0.933580426497188 0.197109036206935 0.754756799873626 -0.951865836080561 0.18140062119086 0.821208647862634 -1.00260926905349 0.188358596594271 0.775958571484019 -0.96431716807829
1.2495 0.125333233564295 0.796529918024196 -0.921863151588491 0.176464687761171 0.773932761751017 -0.950397449512189 0.12377461342975 0.803257526225759 -0.927032139655509 0.167729736483432 0.795097006087994 -0.962826742571426
1.2496 0.0941083133185173 0.815127795728547 -0.909236109047064 0.159517988417154 0.790741811864609 -0.950259800281763 0.0699117125474688 0.783005208003934 -0.852916920551403 0.150798498059887 0.811868595351696 -0.962667093411583
1.2497 0.0627905195293287 0.832921240710085 -0.895711760239414 0.146278809412755 0.805279770884387 -0.951558580297142 0.0568311372331072 0.797556860862792 -0.854387998095899 0.137574752610029 0.826369159827542 -0.96394391243757
1.2498 0.0314107590780993 0.849892692986873 -0.881303452064973 0.136753375240928 0.817644501808095 -0.954397877049023 0.0474640260217579 0.809935261387397 -0.857399287409154 0.128064724675252 0.838696562395903 -0.966761287071155
1.2499 -1.66533453693773e-14 0.866025403784441 -0.866025403784424 0.130944257485424 0.82793581373443 -0.958880071219854 0.0418129509940622 0.820240218719345 -0.862053169713407 0.122270985887658 0.848950612038321 -0.971221597925979
1.25 -0.0314107590781326 0.881303452064988 -0.849892692986856 0.0548314456376858 0.873264827026966 -0.928096272664652 0.039876828761299 0.828573389953129 -0.868450218714428 0.0461735257869577 0.894242429001426 -0.940415954788383
1.2501 -0.0627905195293053 0.895711760239403 -0.832921240710098 -0.0174398580027368 0.916659976415782 -0.899220118413045 0.0416509215136558 0.835038180163824 -0.87668910167748 -0.0260824532791195 0.937600447898556 -0.911517994619436
1.2502 -0.0941083133184939 0.909236109047054 -0.81512779572856 -0.0858782734018256 0.958226429163681 -0.872348155761856 -0.0268920849488103 0.876749104021019 -0.849857019072209 -0.0574961079165498 0.905110909252186 -0.847614801335636
1.2503 -0.125333233564272 0.921863151588482 -0.79652991802421 -0.113486598311936 0.924051968663844 -0.810565370351908 -0.0916142791073462 0.916737785539454 -0.825123506432108 -0.0851546694438339 0.871030463567417 -0.785875794123583
1.2504 -0.156434465040298 0.933580426497221 -0.777145961456922 -0.137355693348127 0.888394683445604 -0.751038990097477 -0.152531551602442 0.955112373096644 -0.802580821494202 -0.146083375489972 0.90948595338126 -0.763402577891288
1.2505 -0.18738131458578 0.944376370237494 -0.756995055651714 -0.120495483380248 0.888373284491998 -0.76787780111175 -0.209663406890747 0.991982346711097 -0.78231893982035 -0.12920771746804 0.909427222742938 -0.780219505274898
1.2506 -0.218143241396585 0.954240328516284 -0.736097087119699 -0.174022848539442 0.924032736954923 -0.750009888415481 -0.226023480934512 0.95343948383741 -0.727416002902899 -0.182719661916336 0.94504940959847 -0.762329747682134
1.2507 -0.248689887164885 0.963162566797661 -0.714472679632776 -0.223814287954699 0.958409774302681 -0.734595486347982 -0.238713415580915 0.913745544428438 -0.675032128847523 -0.232495707915454 0.979389247299204 -0.746893539383749
1.2508 -0.278991106039247 0.971134279909635 -0.692143173870388 -0.269900019863591 0.991617221836799 -0.721717201973208 -0.284772775937178 0.947032047939405 -0.662259272002227 -0.278566073654652 1.0125595610299 -0.733993487375247
1.2509 -0.309016994375008 0.978147600733814 -0.669130606358806 -0.3123137791283 1.02376879935201 -0.711455020223706 -0.327160210327079 0.979262541501872 -0.652102331174794 -0.283955030635981 0.970655143844946 -0.686700113208965
1.251 -0.338737920245339 0.984195607969246 -0.645457687723907 -0.314083320880099 0.980960082744477 -0.666876761864377 -0.365912937111176 1.01055152788351 -0.644638590772339 -0.285774767556725 0.927940438752493 -0.642165671195769
1.2511 -0.368124552684714 0.989272332962989 -0.621147780278275 -0.312324280963469 0.937456185322756 -0.625131904359287 -0.401071621749231 1.04101418003561 -0.639942558286381 -0.321075297275171 0.958549313068687 -0.637474015793516
1.2512 -0.397147890634805 0.993372765600395 -0.596224874965591 -0.344090079499571 0.967391531499743 -0.623301452000172 -0.395670873604063 0.9967473012658 -0.601076427661737 -0.352825606455587 0.988447324272621 -0.635621717817034
1.2513 -0.425779291565085 0.996492859249501 -0.570713567684416 -0.372353067168271 0.996732122097181 -0.62437905492891 -0.386833099620414 0.952017005336336 -0.565183905715923 -0.381073132184862 1.01775064598015 -0.63667751379529
1.2514 -0.453990499739548 0.99862953475457 -0.544639035015022 -0.39716399850451 1.02559445988125 -0.628430461376739 -0.411618401205204 0.980958489167374 -0.56934008796217 -0.405868628949408 1.04657578084049 -0.640707151891081
1.2515 -0.481753674101756 0.999780683474843 -0.518027009373087 -0.418576895600902 1.05409526213362 -0.635518366532715 -0.433005713914974 1.0095382973777 -0.576532583462722 -0.464275582105318 1.03802998270663 -0.573754400601308
1.2516 -0.5090414157504 0.999945169365508 -0.490903753615108 -0.473658458352767 1.04534188260939 -0.571683424256618 -0.451052274252829 1.03787324728228 -0.586820973029447 -0.519276257885377 1.02930503883128 -0.5100287809459
1.2517 -0.535826794979015 0.999122830098854 -0.46329603511984 -0.525394111292385 1.03652609363372 -0.511131982341336 -0.502827940285075 1.02907067783963 -0.526242737554558 -0.496912240399841 0.983508171861308 -0.486595931461467
1.2518 -0.562083377852138 0.997314477224455 -0.435231099372317 -0.573847464096359 1.02776445142226 -0.453916987325898 -0.551321235358238 1.02032223176253 -0.469000996404289 -0.545416006300207 0.974840371715588 -0.429424365415381
1.2519 -0.58778525229247 0.994521895368271 -0.406736643075801 -0.54506623609095 0.982163804536404 -0.437097568445454 -0.596598805547758 1.0117442209657 -0.415145415417939 -0.590704028783498 0.966342864106321 -0.375638835322824
1.252 -0.612907053652964 0.990747840471444 -0.37784078681848 -0.587288911315744 0.973924539673451 -0.386635628357707 -0.564711341166235 0.966443135261713 -0.401731794095478 -0.595836461507025 0.995141065722567 -0.399304604215541
1.2521 -0.637423989748712 0.985996037070499 -0.348572047321787 -0.626437836598356 0.966087050781923 -0.339649214183568 -0.60390022889459 0.958618888504565 -0.354718659609974 -0.597960794258398 1.02427548675411 -0.426314692495713
1.2522 -0.661311865323664 0.980271174621717 -0.318959309298053 -0.625578899671617 0.995775695064666 -0.37019679539305 -0.640090646991714 0.951311288171101 -0.311220641179387 -0.634161725193388 1.01685167381548 -0.382689948622096
1.2523 -0.684547105928692 0.973578902873159 -0.289031796944467 -0.65887464249562 0.989020233235107 -0.330145590739487 -0.673360703928747 0.944634528630418 -0.271273824701671 -0.667442276360496 1.0100589073667 -0.342616631006209
1.2524 -0.707106781186582 0.965925826289055 -0.258819045102473 -0.689330767741072 0.983009133947294 -0.293678366206221 -0.703791188751415 0.938701992327918 -0.234910803576503 -0.697883236838384 1.00401056948909 -0.306127332650705
1.2525 -0.728968627421437 0.957319497532057 -0.22835087011062 -0.717030665736331 0.977854855916763 -0.260824190180432 -0.731465491707604 0.933626138225708 -0.202160646518104 -0.725567996907814 0.998819118781302 -0.273251121873488
1.2526 -0.750111069630513 0.94776841000956 -0.197657340379047 -0.742060246071629 0.973668823727348 -0.231608577655719 -0.756469522307217 0.929518391153749 -0.173048868846532 -0.750582466111511 0.994595979710511 -0.244013513598999
1.2527 -0.770513242775834 0.937281989491869 -0.166768746716035 -0.764507853172103 0.970561318202297 -0.206053465030194 -0.778891624895207 0.92648903218099 -0.147597407285784 -0.773014988827187 0.991451432983505 -0.218436444156318
1.2528 -0.790155012375725 0.925870584809975 -0.13571557243425 -0.784464179467304 0.968641367903569 -0.184177188436264 -0.798822491821074 0.924647090114648 -0.125824598293574 -0.755946794125141 0.915475580422179 -0.159528786297037
1.2529 -0.809016994374974 0.913545457642585 -0.104528463267611 -0.80202217624288 0.968016641866363 -0.165994465623483 -0.816355074290565 0.924100234234752 -0.107745159944187 -0.773555266857916 0.914944958173983 -0.141389691316067
1.253 -0.827080574274581 0.900318771402183 -0.0732381971276022 -0.817276962262415 0.968793343674756 -0.151516381412341 -0.831584490987502 0.92495466836977 -0.0933701773822682 -0.788860439491876 0.915815597207067 -0.126955157715191
1.2531 -0.844327925502027 0.886203579231209 -0.0418756537291826 -0.830325730249605 0.971076106982957 -0.140750376733352 -0.844607934555959 0.927315026417873 -0.0827070918619148 -0.801959504908858 0.918192131470462 -0.116232626561604
1.2532 -0.860742027003978 0.871213811120162 -0.0104717841161847 -0.841267651323063 0.974967892585336 -0.133700241262274 -0.855524576035069 0.931284269416962 -0.0757596933818926 -0.812951634385329 0.922177522052835 -0.109225887667506
1.2533 -0.87630668004389 0.855364260160485 0.0209424198834053 -0.887213240789958 0.943560423824843 -0.0563471830348843 -0.864435467340758 0.936963584264986 -0.0725281169242276 -0.821937880074133 0.927872955902817 -0.105935075828685
1.2534 -0.891006524188387 0.838670567945408 0.0523359562429794 -0.93119036184489 0.914027983989677 0.0171623778552134 -0.908452905202574 0.907442820878668 0.0010100843239062 -0.866030538941316 0.898368282987719 -0.0323377440464033
1.2535 -0.904827052466033 0.821149209133695 0.0836778433323384 -0.89928471767643 0.84945833545631 0.0498263822201204 -0.876587506479989 0.84288482812676 0.0337026783532285 -0.908259154706245 0.8708358155387 0.0374233391675456
1.2536 -0.917754625683989 0.802817475191112 0.114937150492877 -0.865752456071209 0.787021607334833 0.0787308487363754 -0.843095419085941 0.780459735155933 0.0626356839300075 -0.94872993491303 0.845370712450596 0.103359222462435
1.2537 -0.929776485888255 0.783693457325846 0.146083028562409 -0.904719951959434 0.763820145219702 0.140899806739732 -0.882103018076725 0.757269887597159 0.124833130479566 -0.913531633501177 0.785056508728683 0.128475124772495
1.2538 -0.940880768954225 0.763796028634657 0.177084740319568 -0.942146080668905 0.742869609153838 0.199276471515068 -0.919569178906004 0.736330945529814 0.183238233376191 -0.876923238853298 0.727058920849629 0.149864318003669
1.2539 -0.951056516295167 0.74314482547738 0.207911690817788 -0.941131687186263 0.761267867461483 0.17986381972478 -0.918594746686058 0.754740777314524 0.163853969371534 -0.913033753536021 0.708475700866306 0.204558052669715
1.254 -0.960293685676953 0.721760228098356 0.238533457578597 -0.975872665084826 0.745016463022059 0.230856202062767 -0.953375615115623 0.738500925867037 0.214874689248586 -0.910815001647657 0.729327202216411 0.181487799431246
1.2541 -0.968583161128637 0.699663340513368 0.268919820615269 -1.00940643019812 0.731273945424239 0.27813248477388 -0.986949200153417 0.724769940812281 0.262179259341136 -0.944463919247605 0.715612454712075 0.22885146453553
1.2542 -0.975916761938751 0.676875969682673 0.299040792256078 -0.967827489750036 0.683111719178117 0.284715770571919 -1.01942893577213 0.713628690008454 0.305800245763672 -0.977018854089343 0.7044874127181 0.272531441371243
1.2543 -0.98228725072869 0.653420603990128 0.328866646738562 -0.925400038265687 0.637682947501375 0.287717090764312 -0.97691014939331 0.66814590309522 0.30876424629809 -1.00859406045425 0.696030269236923 0.312563791217332
1.2544 -0.987688340595156 0.629320391049782 0.358367949545374 -0.956257732171052 0.632072418810891 0.324185313360161 -0.933657743443747 0.625471991463654 0.308185751980093 -1.03930450040023 0.690316465408159 0.348988034992067
1.2545 -0.992114701314492 0.604599114862328 0.387515586452164 -0.986365955856341 0.629277662011227 0.357088293845114 -0.963805969255807 0.622688917463245 0.341117051792562 -1.06926573076659 0.687418616267881 0.381847114498705
1.2546 -0.995561964603091 0.579281172342642 0.41628079226045 -1.01584074782079 0.62936839490639 0.386472352914403 -0.993320692543008 0.622791312479035 0.370529380063973 -1.02457486296742 0.650396975984635 0.374177886982789
1.2547 -0.998026728428281 0.553391549243317 0.444635179184964 -1.04479851370286 0.632411369151299 0.412387144551564 -1.02231831906913 0.62584592820254 0.396472390866587 -0.979498242785167 0.616393266192605 0.363104976592561
1.2548 -0.999506560365739 0.52695579549666 0.472550764869079 -1.07335591185853 0.638470304585731 0.4348856072728 -1.05091550731525 0.631916484510077 0.418999022805168 -1.00817122284431 0.622480553773269 0.385690669071039
1.2549 -1.00000000000001 0.499999999999994 0.500000000000013 -1.06462027537751 0.573586899936131 0.491033375441378 -1.04221959049596 0.567044680164561 0.475174910331395 -1.03656042699795 0.631644377710236 0.404916049287712
1.255 -0.999506560365737 0.472550764869009 0.526955795496728 -1.05578339420037 0.511968567046874 0.543814827153492 -1.03342235867649 0.505437927046775 0.527984431629712 -1.02777321193461 0.569923282708394 0.457849929226215
1.2551 -0.998026728428276 0.444635179184893 0.553391549243383 -1.00995241710975 0.490678797955267 0.519273619154484 -1.02464042407583 0.447150253918456 0.577490170157373 -1.01900127636036 0.511521470081898 0.507479806278463
1.2552 -0.995561964603084 0.416280792260378 0.579281172342706 -0.964318720368644 0.472693387535641 0.491625332833003 -0.978980729467033 0.429241889304374 0.549738840162659 -1.01036102639154 0.456489704685381 0.55387132170616
1.2553 -0.992114701314482 0.387515586452091 0.604599114862391 -0.956007736627456 0.421050439931304 0.534957296696152 -0.970643793874549 0.377675851134004 0.592967942740545 -1.00196854746977 0.404875437704887 0.597093109764885
1.2554 -0.987688340595144 0.3583679495453 0.629320391049844 -0.948060030228488 0.372869132175213 0.575190898053275 -0.999679644871141 0.403590243305503 0.596089401565638 -0.993939490137223 0.356722759807751 0.637216730329472
1.2555 -0.982287250728697 0.328866646738595 0.653420603990102 -0.940590703273628 0.328190150792495 0.612400552481133 -0.992118950863235 0.358856885356634 0.633262065506601 -0.986388956240463 0.312072357608951 0.674316598631512
1.2556 -0.975916761938746 0.299040792256056 0.67687596968269 -0.933714195913449 0.28705073808184 0.646663457831609 -0.985151238170287 0.317663192326703 0.667488045843584 -0.942421922363289 0.307970936808779 0.63445098555451
1.2557 -0.968583161128632 0.268919820615247 0.699663340513384 -0.92754417374464 0.249484655340359 0.67805951840428 -0.97889017210274 0.280042925342465 0.698847246760275 -0.936236487462131 0.270367825179732 0.665868662282399
1.2558 -0.960293685676946 0.238533457578575 0.721760228098372 -0.922193415971222 0.215522149523796 0.706671266447426 -0.973448531578876 0.246026331189606 0.72742220038927 -0.930870344237 0.236368356016976 0.694501988220024
1.2559 -0.95105651629516 0.207911690817766 0.743144825477395 -0.917773704439932 0.185189923375016 0.732583781064916 -0.968938098160197 0.215640112441236 0.753297985718961 -0.926435274486347 0.205999231947364 0.720436042538983
1.256 -0.940880768954237 0.177084740319602 0.763796028634635 -0.91439571365929 0.158511109050229 0.755884604609061 -0.965469546070498 0.188907401084112 0.776562144986386 -0.923041952670489 0.179283585011305 0.743758367659185
1.2561 -0.929776485888267 0.146083028562443 0.783693457325824 -0.912168901910882 0.135505245268998 0.776663656641885 -0.963152333307136 0.165847735668639 0.797304597638497 -0.920799837022898 0.156240953812762 0.764558883210136
1.2562 -0.91775462568398 0.114937150492854 0.802817475191126 -0.911201403560317 0.116188258010569 0.795013145549748 -0.962094593952001 0.146477042005211 0.81561755194679 -0.91981706186115 0.136887264215588 0.782929797645561
1.2563 -0.904827052466023 0.0836778433323159 0.821149209133707 -0.911599922674146 0.100572444775583 0.811027477898563 -0.962403031788425 0.130807617425912 0.831595414362512 -0.920200331203852 0.121234813605237 0.798965517598615
1.2564 -0.891006524188377 0.052335956242957 0.83867056794542 -0.913469628047727 0.0886664624286944 0.824803165619032 -0.964182815329047 0.118848118627138 0.845334696701909 -0.9220548137985 0.109292258731374 0.812762555067126
1.2565 -0.876306680043852 0.020942419883326 0.855364260160526 -0.916914049747619 0.0804753186340874 0.836438731113532 -0.967537474358207 0.110603553105112 0.856933921253095 -0.925484039663875 0.101064607143402 0.824419432520473
1.2566 -0.860742027003937 -0.0104717841162641 0.871213811120201 -0.922034977270623 0.0760003668923578 0.846034610378265 -0.972568798090989 0.106075274192768 0.866493523898221 -0.930589798249088 0.096553212227339 0.834036586021749
1.2567 -0.844327925501984 -0.041875653729262 0.886203579231246 -0.928932359419976 0.075239305183653 0.853693054236323 -0.942367271737503 0.0312420530790751 0.911125218658428 -0.900462574997861 0.0217368452251455 0.878725729772715
1.2568 -0.827080574274536 -0.0732381971276812 0.900318771402217 -0.900694742685587 0.00416725159458492 0.896527491091003 -0.914105875121089 -0.0397521250881334 0.953858000209223 -0.872275349966732 -0.04924050866245 0.921515858629182
1.2569 -0.809016994374927 -0.10452846326769 0.913545457642618 -0.87449307177522 -0.0630754559735559 0.937568527748776 -0.850871003107335 -0.0699076317624873 0.920778634869822 -0.846123981565983 -0.116388684148198 0.962512665714181
1.257 -0.790155012375677 -0.135715572434328 0.925870584810005 -0.813411612051621 -0.0894928267655486 0.902904438817169 -0.789831354598639 -0.0963129095589762 0.886144264157615 -0.822102198628141 -0.17972115349212 1.00182335212026
1.2571 -0.770513242775783 -0.166768746716114 0.937281989491896 -0.754616840628341 -0.112176928141859 0.8667937687702 -0.768087783696048 -0.155994402656386 0.924082186352434 -0.837310971434013 -0.165236086832431 1.00254705826644
1.2572 -0.750111069630461 -0.197657340379125 0.947768410009586 -0.735207299723907 -0.168157812403699 0.903365112127606 -0.748654399134928 -0.211897729703861 0.960552128838789 -0.780745598069272 -0.184113592726991 0.964859190796263
1.2573 -0.728968627421382 -0.228350870110698 0.95731949753208 -0.71819469837874 -0.220384686138599 0.938579384517338 -0.731617996336502 -0.264047183501167 0.995665179837669 -0.726642930328478 -0.199302761315208 0.925945691643685
1.2574 -0.707106781186526 -0.25881904510255 0.965925826289076 -0.703663346874587 -0.268885406359621 0.972548753234208 -0.717062885507817 -0.312470620818389 1.02953350632621 -0.675087162087019 -0.210831333368114 0.885918495455133
1.2575 -0.684547105928676 -0.289031796944488 0.973578902873164 -0.691694987286748 -0.313691366807384 1.00538635409413 -0.668061345337697 -0.32018997184167 0.988251317179367 -0.663169382531779 -0.255740049901975 0.918909432433754
1.2576 -0.661311865323648 -0.318959309298074 0.980271174621722 -0.645359249714134 -0.317828003905064 0.963187253619198 -0.62176743946477 -0.324315106366247 0.946082545831017 -0.653893598776685 -0.296988724518736 0.950882323295422
1.2577 -0.637423989748695 -0.348572047321808 0.985996037070502 -0.60180747136085 -0.318408659490981 0.920216130851831 -0.578257418768791 -0.324884279738692 0.903141698507483 -0.647336177882059 -0.334615729076385 0.981951906958445
1.2578 -0.612907053652991 -0.377840786818448 0.990747840471439 -0.598122564829773 -0.352484486646081 0.950607051475855 -0.574614195983695 -0.358948645003913 0.933562840987608 -0.643570685244855 -0.368662869613099 1.01223355485795
1.2579 -0.587785252292452 -0.406736643075821 0.994521895368274 -0.597300135262185 -0.383025598213348 0.980325733475534 -0.573833376381587 -0.389478314968919 0.963311691350507 -0.642667812209071 -0.399175345337479 1.04184315754655
1.258 -0.562083377852119 -0.435231099372337 0.997314477224456 -0.599407930647976 -0.410080542302834 1.00948847295081 -0.575982708082948 -0.416521837707855 0.992504545790803 -0.644695306512125 -0.426201704269707 1.07089701078183
1.2581 -0.535826794978995 -0.46329603511986 0.999122830098855 -0.604510688720997 -0.433701168171847 1.03821185689284 -0.581126928951991 -0.440131062442182 1.02125799139417 -0.575698979012034 -0.486803258889282 1.06250223790132
1.2582 -0.509041415750381 -0.490903753615128 0.999945169365509 -0.612670073280447 -0.453942575302514 1.06661264858296 -0.589327702918046 -0.460361088618247 1.04968879153629 -0.546899897172816 -0.469941211662703 1.01684110883552
1.2583 -0.481753674101736 -0.518027009373107 0.999780683474842 -0.549925686921665 -0.507872522583247 1.05779820950491 -0.526624632706351 -0.51427967508874 1.04090430779509 -0.52128138776465 -0.449823914629381 0.971105302394031
1.2584 -0.453990499739579 -0.544639035014993 0.998629534754572 -0.527492270647847 -0.484458547473808 1.01195081812165 -0.467222996137863 -0.564873285901599 1.03209628203946 -0.4618892087744 -0.500531612556717 0.962420821331117
1.2585 -0.425779291565013 -0.570713567684481 0.996492859249495 -0.47133724950126 -0.531934145962392 1.00327139546365 -0.411174651998444 -0.612206549781091 1.02338120177953 -0.405850305473243 -0.547978761615754 0.953829067088997
1.2586 -0.397147890634732 -0.596224874965654 0.993372765600386 -0.418584271065181 -0.57621678910819 0.994801060173371 -0.395537625062444 -0.582328183627148 0.977865808689592 -0.353213239353253 -0.592233005687679 0.945446245040932
1.2587 -0.36812455268464 -0.621147780278338 0.989272332962978 -0.369278551198938 -0.617377069283287 0.986655620482224 -0.383282161221158 -0.549458719970439 0.932740881191597 -0.378042153261361 -0.596355473743541 0.974397627004902
1.2588 -0.338737920245265 -0.645457687723967 0.984195607969232 -0.397480842473284 -0.618478994642031 1.01595983711532 -0.337440739391036 -0.58769032456032 0.925131063951356 -0.406228932903161 -0.59749460746287 1.00372354036603
1.2589 -0.309016994374932 -0.669130606358865 0.978147600733797 -0.35506067239586 -0.653683277209618 1.00874394960548 -0.295126840685865 -0.622949103273838 0.918075943959703 -0.363793278648881 -0.632736032532 0.996529311180881
1.259 -0.278991106039171 -0.692143173870445 0.971134279909616 -0.316203139079326 -0.685993841171675 1.002196980251 -0.256375390640565 -0.655314066923297 0.911689457563862 -0.324920288562585 -0.665083673253132 0.990003961815717
1.2591 -0.248689887164808 -0.714472679632832 0.96316256679764 -0.280939664113699 -0.715492351576792 0.996432015690492 -0.221217811178092 -0.684866880728017 0.906084691906109 -0.289641384185778 -0.694619194791221 0.984260578976998
1.2592 -0.218143241396508 -0.736097087119753 0.954240328516261 -0.249298134446566 -0.742263047643713 0.991561182090279 -0.189681989578386 -0.711691784077171 0.901373773655557 -0.257984452417623 -0.721426836481168 0.979411288898791
1.2593 -0.187381314585702 -0.756995055651766 0.944376370237468 -0.221302874840339 -0.766392659983135 0.987695534823474 -0.16179225093562 -0.735875507751602 0.897667758687222 -0.229973817972193 -0.74559332904964 0.975567147021833
1.2594 -0.15643446504022 -0.777145961456972 0.933580426497192 -0.19697462384499 -0.78797032536023 0.98494494920522 -0.137569334130941 -0.757507188686289 0.895076522817231 -0.205630219351206 -0.767207809377533 0.972838028728739
1.2595 -0.125333233564306 -0.79652991802419 0.921863151588495 -0.139321049998072 -0.770078035769964 0.909399085768037 -0.117030371344401 -0.776678282357626 0.893708653702027 -0.184970788355955 -0.786361732887247 0.971332521243203
1.2596 -0.0941083133184714 -0.815127795728573 0.909236109047045 -0.122440095134043 -0.786893908773578 0.909334003907621 -0.100188871126306 -0.79348247288193 0.893671344008236 -0.168009033158662 -0.803148783641225 0.971157816799887
1.2597 -0.0627905195292827 -0.83292124071011 0.895711760239393 -0.109266544241474 -0.801438678606827 0.910705222848301 -0.0870547050446921 -0.808015580913931 0.895070285958623 -0.154754824949944 -0.817664782240408 0.972419607190352
1.2598 -0.03141075907811 -0.849892692986868 0.881303452064978 -0.099806622019295 -0.813810208288823 0.913616830308118 -0.0776340979220964 -0.820375469436144 0.898009567358241 -0.145214388175588 -0.83000759161361 0.975221979789198
1.2599 5.88418203051333e-15 -0.866025403784435 0.86602540378443 -0.094062900256861 -0.824108306939586 0.918171207196448 -0.0719296216712646 -0.830661947532063 0.902591569203328 -0.0653713677484373 -0.877286484102633 0.94265785185107


==> Figures/step.txt <==
t i_ref_1 i_ref_2 i_ref_3 i_ctrl1_1 i_ctrl1_2 i_ctrl1_3 i_ctrl2_1 i_ctrl2_2 i_ctrl2_3 i_ctrl3_1 i_ctrl3_2 i_ctrl3_3
0.5849 1.00000000000001 -0.499999999999983 -0.500000000000023 1.06113349399966 -0.625436624135744 -0.435696869863912 1.03853874958016 -0.556774899409559 -0.481763850170598 0.952356000782414 -0.513116475372576 -0.439239525409838
0.585 0.999506560365738 -0.472550764869048 -0.526955795496689 1.05230278444819 -0.563726516898033 -0.488576267550158 1.02974803287301 -0.495186323870384 -0.534561709002621 0.943717828100156 -0.451605175527389 -0.492112652572767
0.5851 0.998026728428277 -0.444635179184908 -0.553391549243369 1.04348743137134 -0.505335672587253 -0.538151758784089 1.02097260185288 -0.436916796146245 -0.584055805706632 0.972104134412915 -0.467431713342576 -0.504672421070339
0.5852 0.995561964603086 -0.416280792260393 -0.579281172342693 1.03480384074918 -0.450314856092462 -0.584488984656718 1.01232886262513 -0.382017081506949 -0.630311781118185 1.00055635600172 -0.486496913725548 -0.514059442276168
0.5853 0.992114701314484 -0.387515586452106 -0.604599114862378 0.989358634575401 -0.435720981945977 -0.553637652629424 1.00393290062045 -0.33053463155298 -0.673398269067475 0.992181231410192 -0.434829533790239 -0.557351697619953
0.5854 0.987688340595142 -0.358367949545289 -0.629320391049853 0.981351896870543 -0.387513707235277 -0.593838189635266 1.03290982968199 -0.356532463989193 -0.676377365692793 0.984169497690611 -0.386623836948562 -0.597545660742049
0.5855 0.982287250728694 -0.328866646738584 -0.653420603990111 0.973823643095586 -0.342808804859627 -0.631014838235959 0.988280854719318 -0.348891861927136 -0.639388992792182 0.976636256743911 -0.341920509649097 -0.634715747094814
0.5856 0.975916761938756 -0.299040792256099 -0.676875969682657 0.966888313216166 -0.301643517036366 -0.6652447961798 0.944310472169555 -0.34472527036528 -0.599585201804275 0.969695948520073 -0.300756794114125 -0.668939154405947
0.5857 0.968583161128636 -0.268919820615263 -0.699663340513373 0.960659572644354 -0.264051604981395 -0.696607967662959 0.938121694522979 -0.30705710332722 -0.631064591195759 0.963462238415546 -0.263166451564484 -0.700295786851062
0.5858 0.960293685676951 -0.238533457578591 -0.72176022809836 0.95525020039989 -0.230063315569395 -0.725186884830494 0.932752214469111 -0.272992693903949 -0.659759520565162 0.958047905434471 -0.229179728879779 -0.728868176554692
0.5859 0.951056516295148 -0.207911690817726 -0.743144825477422 0.950771978145547 -0.199705351462311 -0.751066626683237 0.928313813795929 -0.242558744518506 -0.685755069277423 0.953564731224054 -0.198823328726871 -0.754741402497182
0.586 0.940880768954223 -0.177084740319563 -0.76379602863466 0.947335580206213 -0.173000844735572 -0.774334735470641 0.924917166953298 -0.215778387007842 -0.709138779945456 0.950123390093638 -0.1721203831861 -0.778003006907538
0.5861 0.929776485888253 -0.146083028562403 -0.783693457325849 0.945050464680163 -0.149969334028107 -0.795081130652056 0.922671732164252 -0.192671159772832 -0.73000057239142 0.947833340125988 -0.149090430901294 -0.798742909224694
0.5862 0.917754625683987 -0.114937150492871 -0.802817475191116 0.944024765750022 -0.130626745238672 -0.81339802051135 0.921685643735952 -0.173252988474596 -0.748432655261356 0.94680271548824 -0.129749397776099 -0.817053317712141
0.5863 0.904827052466018 -0.0836778433323041 -0.821149209133714 0.944365187299678 -0.114985375787555 -0.829379811512123 0.922065605676605 -0.15753617029621 -0.764529435380395 0.947138220048824 -0.114109581235687 -0.833028638813137
0.5864 0.891006524188372 -0.0523359562429452 -0.838670567945427 0.946176897942152 -0.103053882459203 -0.843123015482948 0.923916786723326 -0.145529361785327 -0.778387424937999 0.948945022405328 -0.102179638069378 -0.84676538433595
0.5865 0.876306680043873 -0.0209424198833711 -0.855364260160502 0.949563427561986 -0.094837272837736 -0.85472615472425 0.927342716884536 -0.13723757028969 -0.790105146594847 0.952326652426891 -0.0939645758661559 -0.858362076560735
0.5866 0.860742027003946 0.0104717841162474 -0.871213811120193 0.954626565474289 -0.0903369003438247 -0.864289665130465 0.895435722287095 -0.0586432223702032 -0.836792499916891 0.957384899413244 -0.0894657480515505 -0.867919151361694
0.5867 0.844327925502024 0.0418756537291885 -0.886203579231212 0.924456796989021 -0.0155315362540221 -0.908925260734999 0.865370721978553 0.0161060437038218 -0.881476765682374 0.927210248658997 -0.0146619259069605 -0.912548322752036
0.5868 0.827080574274577 0.073238197127608 -0.900318771402185 0.859217638717284 0.0184253708844845 -0.877643009601769 0.837245609755095 0.0870164154323257 -0.924262025187421 0.861966216759928 0.019293442015586 -0.881259658775514
0.5869 0.809016994374937 0.104528463267674 -0.913545457642611 0.796079919238315 0.0486186260522371 -0.844698545290552 0.811156244221945 0.154097727317839 -0.965253971539783 0.79882363227998 0.0494851606917996 -0.848308792971779
0.587 0.790155012375687 0.135715572434312 -0.925870584809999 0.772146714615694 0.112071048838969 -0.884217763454663 0.787196354406223 0.217363451410531 -1.00455980581675 0.774885571267461 0.112936049706595 -0.887821620974056
0.5871 0.770513242775775 0.166768746716125 -0.937281989491901 0.750434445640687 0.171724649927547 -0.922159095568234 0.802466910782988 0.20281175763914 -1.00527866842213 0.7531684544984 0.172588119738021 -0.925756574236421
0.5872 0.750111069630453 0.197657340379137 -0.94776841000959 0.768041770914443 0.153581207711395 -0.921622978625837 0.819982138255633 0.184613291040513 -1.00459542929615 0.770770940558728 0.154443149174699 -0.925214089733427
0.5873 0.728968627421413 0.228350870110654 -0.957319497532067 0.750971052342097 0.205833882131235 -0.956804934473332 0.765810021583976 0.199801575159469 -0.965611596743445 0.753695391338393 0.206694297952554 -0.960389689290947
0.5874 0.707106781186538 0.258819045102534 -0.965925826289072 0.736381686478638 0.254360357369817 -0.990742043848455 0.714184927336712 0.211329264308631 -0.925514191645344 0.739101203377223 0.255219250249546 -0.994320453626769
0.5875 0.684547105928688 0.289031796944472 -0.97357890287316 0.724355415217285 0.299192027248592 -1.02354744246588 0.665188481171241 0.219227636189571 -0.884416117360812 0.727070118553304 0.300049399882347 -1.02711951843565
0.5876 0.66131186532366 0.318959309298059 -0.980271174621719 0.677961868475196 0.303354328271422 -0.981316196746618 0.655909123598448 0.26054093801565 -0.916450061614098 0.680671766768685 0.304210183350049 -0.984881950118734
0.5877 0.637423989748686 0.348572047321819 -0.985996037070504 0.63435238327504 0.303960602357178 -0.938312985632218 0.649348135211803 0.298232455392038 -0.947580590603841 0.637057485030956 0.304814942566759 -0.941872427597716
0.5878 0.612907053652982 0.377840786818459 -0.990747840471441 0.630609872038585 0.338062002667205 -0.96867187470579 0.645579081397064 0.332343994559382 -0.977923075956446 0.596300722434924 0.301905367377146 -0.898206089812071
0.5879 0.587785252292466 0.406736643075806 -0.994521895368272 0.629729939726322 0.368628642124749 -0.998358581851071 0.644672653487051 0.362920754928401 -1.00759340841545 0.595481517540203 0.332536004313892 -0.928017521854096
0.588 0.56208337785211 0.435231099372348 -0.997314477224457 0.631780334147667 0.39570906891998 -1.02748940306765 0.646696599208028 0.390011284721026 -1.03670788392905 0.597592531891169 0.359680315312372 -0.957272847203541
0.5881 0.535826794978986 0.46329603511987 -0.999122830098856 0.636825792856323 0.419355132390183 -1.05618092524651 0.651715656030687 0.413667433306252 -1.06538308933694 0.602698503231775 0.38339014991037 -0.986088653142144
0.5882 0.509041415750371 0.490903753615138 -0.999945169365509 0.570909052847841 0.476631395409228 -1.04754044825707 0.585772560867717 0.470953763589602 -1.05672632445732 0.610861095371307 0.403720607869991 -1.0145817032413
0.5883 0.481753674101701 0.518027009373141 -0.999780683474841 0.50823858376635 0.53052118333107 -1.03875976709742 0.523075783280532 0.524853600956626 -1.04792938423716 0.548119910915171 0.457739448359134 -1.0058593592743
0.5884 0.453990499739543 0.544639035015027 -0.99862953475457 0.485878953935761 0.507067119945064 -0.992946073880825 0.46368042819857 0.575428495852048 -1.03910892405062 0.488680227564701 0.508433135740378 -0.997113363305079
0.5885 0.42577929156508 0.570713567684421 -0.996492859249501 0.42979758862992 0.554502701113593 -0.984300289743512 0.407638354427403 0.6227430769414 -1.0303814313688 0.432593903986351 0.555866299052081 -0.988460203038431
0.5886 0.397147890634773 0.596224874965618 -0.993372765600391 0.451137062287086 0.561735934458343 -1.01287299674543 0.392007586761063 0.592846061065976 -0.984853647827039 0.379909501523366 0.600106582131534 -0.980016083654901
0.5887 0.368124552684682 0.621147780278302 -0.989272332962984 0.401773723769039 0.602921845840183 -1.00469556960922 0.37975837111049 0.559957980697915 -0.939716351808405 0.404691162874115 0.604215113905972 -1.00890627678009
0.5888 0.338737920245307 0.645457687723933 -0.98419560796924 0.355899571753156 0.641058820350176 -0.996958392103332 0.333923186411742 0.598171001528143 -0.932094187939885 0.358811846972074 0.642349799323093 -1.00116164629517
0.5889 0.309016994374921 0.669130606358874 -0.978147600733795 0.313553000794865 0.676223136479663 -0.989776137274528 0.291615513798182 0.633411229375384 -0.925026743173566 0.316460121267739 0.677511830411416 -0.993971951679155
0.589 0.278991106039214 0.692143173870413 -0.971134279909627 0.274768936326545 0.708493804744478 -0.983262741071023 0.252870278824271 0.665757674993719 -0.91862795381799 0.277670911177309 0.709780217679604 -0.987451128856913
0.5891 0.248689887164852 0.7144726796328 -0.963162566797652 0.239578800168794 0.737952490067994 -0.977531290236788 0.21771890343247 0.69529200354435 -0.91301090697682 0.24247563850523 0.739236626043874 -0.981712264549105
0.5892 0.218143241396524 0.736097087119742 -0.954240328516266 0.20801047949937 0.764683431543963 -0.972693911043333 0.18618927492219 0.722098454358435 -0.908287729280626 0.210902190413144 0.765965294590823 -0.976867485003968
0.5893 0.187381314585718 0.756995055651755 -0.944376370237473 0.180088299310452 0.788773359658321 -0.968861658968772 0.158305718407043 0.746263758158904 -0.904569476565947 0.182974891877135 0.790052953799267 -0.973027845676401
0.5894 0.156434465040236 0.777145961456961 -0.933580426497198 0.155832998381367 0.810311411051688 -0.966144409433056 0.134088972787576 0.767877051822926 -0.901966024610501 0.158714481660467 0.811588740302697 -0.970303221963163
0.5895 0.125333233564294 0.796529918024197 -0.921863151588491 0.135261708790532 0.8293890409066 -0.964650749697131 0.113556170263209 0.787029790769187 -0.900585961032396 0.138138091825519 0.83066410927654 -0.968802201102059
0.5896 0.0941083133185163 0.815127795728547 -0.909236109047064 0.0813784756748855 0.809090469734149 -0.890468945409035 0.0967208194035842 0.803815659056396 -0.90053647845998 0.121259230805136 0.847372744536686 -0.968631975341823
0.5897 0.0627905195293277 0.832921240710086 -0.895711760239413 0.068277604115344 0.82359595151039 -0.891873555625734 0.0835927917960361 0.818330477281782 -0.901923269077818 0.108087770050097 0.861810466437971 -0.969898236488068
0.5898 0.0314107590781267 0.849892692986859 -0.881303452064986 0.0588902325833003 0.835928262675495 -0.894818495258795 0.0741783122823671 0.830672108370453 -0.90485042065282 0.0616204709539807 0.837065674351655 -0.898686145305636
0.5899 -1.765254609154e-14 0.866025403784441 -0.866025403784424 0.0532189330958094 0.846187212226392 -0.899406145322201 0.0684799527945544 0.840940361348592 -0.909420314143147 0.0189348756149384 0.810313147364598 -0.829248022979536
0.59 -0.0314107590781619 0.881303452065002 -0.84989269298684 0.0512626222006762 0.854474457113193 -0.90573707931387 0.0664966297954758 0.849236893195511 -0.915733522990987 0.017039247724128 0.818663889579129 -0.835703137303257
0.5901 -0.0627905195293346 0.895711760239416 -0.832921240710082 0.0530165620247265 0.860893402266837 -0.913909964291563 0.06822360532718 0.855665108871294 -0.923888714198474 0.0188537631431894 0.82514621966982 -0.84399998281301
0.5902 -0.0941083133185231 0.909236109047066 -0.815127795728543 -0.0155465616952322 0.902558562213032 -0.887012000517799 -0.000366434958152425 0.897339522930741 -0.896973087972589 0.0243700344228639 0.829865189049402 -0.854235223472265
0.5903 -0.125333233564329 0.921863151588504 -0.796529918024175 -0.0802888375035839 0.9425015608229 -0.862212723319316 -0.0651355796893821 0.937291759274022 -0.87215617958464 -0.0404428940197661 0.869936855401732 -0.829493961381966
0.5904 -0.156434465040243 0.9335804264972 -0.777145961456957 -0.141226156103845 0.980830546330572 -0.839604390226727 -0.126099719654353 0.97562996616426 -0.849530246509907 -0.101450740198684 0.908394280909128 -0.806943540710444
0.5905 -0.187381314585725 0.944376370237475 -0.756995055651751 -0.161368558703667 0.943636071987635 -0.782267513283969 -0.146268896144896 0.938444696881982 -0.792175800737086 -0.158673008854804 0.945346945850079 -0.786673936995275
0.5906 -0.218143241396558 0.954240328516276 -0.736097087119718 -0.177814114942265 0.905178782334078 -0.727364667391814 -0.162741178884254 0.899996595996066 -0.737255417111812 -0.212132799546047 0.980905554562492 -0.768772755016445
0.5907 -0.248689887164858 0.963162566797654 -0.714472679632795 -0.190589380479461 0.865570264680087 -0.674980884200626 -0.212552586928044 0.934416177469371 -0.721863590541327 -0.2618567841006 1.01518192665383 -0.753325142553233
0.5908 -0.278991106039221 0.971134279909629 -0.692143173870408 -0.236733920690291 0.898942038748978 -0.662208118058687 -0.258658252120867 0.967666093825657 -0.709007841704789 -0.27086571723242 0.974269960485884 -0.703404243253463
0.5909 -0.309016994374981 0.978147600733808 -0.669130606358826 -0.279206384165861 0.931257651939927 -0.652051267774065 -0.301091909387465 0.999860064992943 -0.698768155605478 -0.276268303894609 0.932433316142477 -0.656165012247868
0.591 -0.338737920245313 0.984195607969241 -0.645457687723928 -0.318043989533593 0.962631607287754 -0.644587617754162 -0.339890777233467 1.03111259362428 -0.691221816390813 -0.278101646371588 0.889786263933203 -0.611684617561615
0.5911 -0.368124552684688 0.989272332962985 -0.621147780278297 -0.353287402519638 0.993179078010415 -0.639891675490777 -0.338086057951542 0.987519925932698 -0.649433867981157 -0.313415757564347 0.920462671386533 -0.607046913822186
0.5912 -0.397147890634805 0.993372765600395 -0.59622487496559 -0.384980696064642 1.02301579430558 -0.638035098240934 -0.332796794663214 0.943347732339947 -0.610550937676733 -0.345179624179778 0.950428096193513 -0.605248472013735
0.5913 -0.425779291565086 0.996492859249501 -0.570713567684415 -0.37616184376464 0.978239002972891 -0.60207715920825 -0.361079771519392 0.972730880617998 -0.611651109098605 -0.37344068334732 0.979798712181575 -0.606358028834255
0.5914 -0.453990499739549 0.99862953475457 -0.544639035015021 -0.400966033541575 1.00713407369787 -0.606168040156295 -0.385910656662118 1.00163570075531 -0.615725044093189 -0.39824968959586 1.00869102221113 -0.61044133261527
0.5915 -0.481753674101731 0.999780683474842 -0.518027009373111 -0.422372201011267 1.03566755095363 -0.613295349942366 -0.40734347224663 1.03017891016688 -0.622835437920245 -0.419660665011971 1.03722174365792 -0.617561078645945
0.5916 -0.509041415750377 0.999945169365509 -0.490903753615132 -0.440437582735996 1.06395625190974 -0.623518669173749 -0.462444918230761 1.0214678627409 -0.559022944510135 -0.474740309484941 1.02849823037093 -0.553757920885992
0.5917 -0.535826794978991 0.999122830098855 -0.463296035119864 -0.492232036841141 1.05510751537957 -0.562875478538433 -0.514200419209199 1.0126943309354 -0.498493911726201 -0.526474047541031 1.01971225476909 -0.493238207228056
0.5918 -0.562083377852139 0.997314477224455 -0.435231099372316 -0.54074408673219 1.04631298393098 -0.505568897198794 -0.562673584920831 1.00397487109863 -0.441301286177803 -0.574925488850832 1.01098037316157 -0.436054884310741
0.5919 -0.587785252292494 0.994521895368268 -0.406736643075774 -0.586040378543446 1.03768896933408 -0.45164859079063 -0.607931061377921 0.995425795236309 -0.387494733858389 -0.620161279358423 1.00241889751512 -0.382257618156693
0.592 -0.61290705365301 0.990747840471436 -0.377840786818426 -0.554171602646267 0.992341961257039 -0.438170358610773 -0.65004246545382 0.987163056563717 -0.337120591109898 -0.625241572557187 1.03115324431801 -0.405911671760825
0.5921 -0.637423989748713 0.985996037070499 -0.348572047321786 -0.59337914578023 0.984471873409738 -0.391092727629507 -0.652070853226287 1.01631159872327 -0.364240745496982 -0.627313858071096 1.06022392355964 -0.432910065488546
0.5922 -0.661311865323665 0.980271174621717 -0.318959309298052 -0.629588186262771 0.977118513125148 -0.347530326862377 -0.651166545693699 1.04591134523009 -0.394744799536386 -0.663462833892569 1.05273648165448 -0.389273647761916
0.5923 -0.684547105928693 0.973578902873158 -0.289031796944466 -0.662876832623477 0.970396074628747 -0.307519242005271 -0.647407534906213 0.965048216350427 -0.317640681444214 -0.696691521907046 1.04588019886285 -0.349188676955808
0.5924 -0.707106781186563 0.965925826289063 -0.2588190451025 -0.693325873966419 0.96441794022258 -0.271092066256161 -0.677883957006546 0.959079547688132 -0.281195590681586 -0.690071247718514 0.965749530442918 -0.275678282724404
0.5925 -0.728968627421418 0.957319497532065 -0.228350870110647 -0.72101870059772 0.959296568725642 -0.238277868127922 -0.70560411593112 0.953967625180639 -0.248363509249519 -0.717769835059404 0.960625802022645 -0.242855966963241
0.5926 -0.750111069630458 0.947768410009588 -0.19765734037913 -0.74604122208542 0.955143384825041 -0.209102162739621 -0.730653921333756 0.949823873544708 -0.219169952210953 -0.7427981070602 0.956470265370478 -0.213672158310278
0.5927 -0.770513242775798 0.937281989491888 -0.16676874671609 -0.768481782832504 0.95206866944712 -0.183586886614616 -0.753121717703069 0.946758573736288 -0.19363685603322 -0.765244408141934 0.953393201405377 -0.188148793263443
0.5928 -0.790155012375691 0.925870584809996 -0.135715572434305 -0.788431075246406 0.950181451256748 -0.161750376010342 -0.773098197531971 0.944880754449799 -0.171782556917828 -0.785199430730055 0.95150363878484 -0.166304208054784
0.5929 -0.809016994374975 0.913545457642585 -0.10452846326761 -0.805982050590698 0.949589399391855 -0.143607348801157 -0.790676312169362 0.944298084852667 -0.153621772683305 -0.802756126106122 0.950909246639438 -0.148153120533317
0.593 -0.827080574274581 0.900318771402182 -0.073238197127601 -0.821229827606927 0.950398717539063 -0.129168889932135 -0.805951180441966 0.945116768660962 -0.139165588218996 -0.818009613029633 0.951716228648448 -0.133706615618815
0.5931 -0.844327925502027 0.886203579231209 -0.0418756537291817 -0.834271598996795 0.952714039454948 -0.118442440458154 -0.819019995136508 0.947441439660654 -0.128421444524146 -0.831057084220208 0.954029218561116 -0.122972134340908
0.5932 -0.860742027003964 0.871213811120176 -0.0104717841162122 -0.845206535856951 0.956638326036064 -0.111431790179113 -0.829981927434514 0.951375058777636 -0.121393131343121 -0.841997710792389 0.957951177266675 -0.115953466474287
0.5933 -0.876306680043877 0.855364260160499 0.0209424198833779 -0.854135690160742 0.962272764039267 -0.108137073878525 -0.875947492705965 0.920009349486154 -0.0440618567801895 -0.887942008049285 0.926573828202774 -0.0386318201534897
0.5934 -0.891006524188375 0.838670567945423 0.0523359562429521 -0.898171358695035 0.932707203240435 -0.0345358445454003 -0.919944554208145 0.890518595205468 0.0294259590026765 -0.931917839181436 0.897071454752141 0.0348463844292953
0.5935 -0.904827052466033 0.821149209133694 0.0836778433323394 -0.940343085000332 0.905113955679632 0.0352291293207 -0.962077741816026 0.863000021754786 0.0990777200612401 -0.974029833997181 0.869541282697519 0.104488551299662
0.5936 -0.91775462568399 0.802817475191112 0.114937150492878 -0.906738149818386 0.84257871674903 0.0641594330693561 -0.928434336150408 0.800539324760645 0.127895011389762 -0.940365273050805 0.807069007629041 0.133296265421763
0.5937 -0.929776485888255 0.783693457325845 0.14608302856241 -0.871614174138773 0.782269454877636 0.089344719261137 -0.89327195808013 0.740304472886003 0.152967485194127 -0.905181777144754 0.746822598173329 0.158359178971425
0.5938 -0.940880768954235 0.763796028634638 0.177084740319597 -0.835079973666103 0.724276800101993 0.110803173564111 -0.930718349813091 0.719395559712841 0.21132279010025 -0.905597625108742 0.762911611188004 0.142686013920737
0.5939 -0.951056516295168 0.743144825477379 0.207911690817789 -0.871264551199866 0.705698504490456 0.16556604670941 -0.929724183488255 0.737835367240396 0.191888816247859 -0.904647922629723 0.781274395021931 0.123373527607792
0.594 -0.960293685676953 0.721760228098355 0.238533457578597 -0.906129194382723 0.689545458184265 0.216583736198458 -0.927475889430517 0.758634901790408 0.168840987640109 -0.939453477028415 0.76498757889884 0.174465898129575
0.5941 -0.968583161128645 0.699663340513347 0.268919820615297 -0.939786405891951 0.67590112462514 0.263885281266811 -0.961095317150922 0.744868279467553 0.216227037683369 -0.97305170434101 0.75120971229626 0.221841992044751
0.5942 -0.975916761938757 0.676875969682652 0.299040792256106 -0.972349619962697 0.664846371943236 0.307503248019461 -0.993620814310396 0.733691454473824 0.259929359836572 -1.00555603861753 0.740021662925254 0.26553437569228
0.5943 -0.982287250728696 0.653420603990106 0.32886664673859 -1.00393309090233 0.656459393361592 0.347473697540735 -1.02516663509793 0.72518261964914 0.299984015448793 -1.03708073398056 0.731501623590513 0.305579110390047
0.5944 -0.987688340595147 0.629320391049826 0.358367949545322 -1.03465178079467 0.650815630240036 0.383836150554634 -1.05584774147919 0.719417215970883 0.336430525508309 -1.06774075232945 0.725725035234255 0.342015717095193
0.5945 -0.992114701314485 0.604599114862373 0.387515586452112 -0.990602319881123 0.610978234522549 0.379624085358575 -1.01176076357763 0.679458395001273 0.332302368576353 -1.02363272372146 0.685755049383596 0.337877674337867
0.5946 -0.995561964603086 0.579281172342687 0.416280792260399 -0.946050686829934 0.574091894211266 0.371958792618668 -0.967171679943727 0.642450844361351 0.324720835582376 -0.979022626641034 0.648736353624538 0.330286273016496
0.5947 -0.998026728428279 0.553391549243339 0.444635179184939 -0.975131981573053 0.577232708221275 0.397899273351778 -0.99621559039191 0.645470662585788 0.350744927806122 -1.00804556083662 0.651745046456772 0.35630051437985
0.5948 -0.999506560365738 0.526955795496684 0.472550764869054 -1.00381268994289 0.58338931024379 0.420423379699096 -0.987849517325345 0.577487556362241 0.410361960963104 -1.03666801195747 0.657769761156855 0.37889825080062
0.5949 -1.00000000000001 0.500000000000017 0.499999999999989 -1.03220960872806 0.592622325935595 0.439587282792462 -0.979265227717779 0.512712091572915 0.466553136144864 -1.02799731329747 0.59285219634383 0.435145116953638
0.595 -0.999506560365737 0.472550764869033 0.526955795496705 -1.0234300946413 0.530970300218737 0.492459794422565 -0.970579425529145 0.45120150748968 0.519377918039465 -1.01922525500097 0.531199763754857 0.488025491246116
0.5951 -0.998026728428277 0.444635179184917 0.55339154924336 -1.01466584641286 0.472637434624141 0.542028411788718 -0.99891818664006 0.467028759799913 0.531889426840147 -1.01046844936599 0.472866492008313 0.537601957357681
0.5952 -0.995561964603084 0.416280792260377 0.579281172342707 -1.00603327018319 0.417674494222831 0.588358775960361 -1.02732294718234 0.486094673413273 0.541228273769064 -1.00184330255635 0.417903146173946 0.583940156382404
0.5953 -0.992114701314482 0.38751558645209 0.604599114862392 -1.03465791472991 0.440147857040672 0.594510057689242 -1.01890044555065 0.434428005445927 0.584472440104718 -0.993465900061069 0.366357177652533 0.627108722408536
0.5954 -0.987688340595143 0.358367949545299 0.629320391049845 -1.02657099700509 0.391932746732314 0.634638250272774 -1.01084141864857 0.386223019312028 0.624618399336542 -1.02246135578154 0.392291603949579 0.630169751831964
0.5955 -0.982287250728697 0.328866646738594 0.653420603990103 -1.01896270512932 0.347220022628065 0.671742682501252 -1.00326096822861 0.341520401462382 0.661740566766231 -1.01486033799742 0.347578244665726 0.667282093331694
0.5956 -0.975916761938752 0.299040792256082 0.676875969682669 -0.974938015505134 0.343056390232623 0.631881625272511 -0.996273534092591 0.300357394121499 0.695916139971092 -1.0078523729016 0.306404514903044 0.701447857998559
0.5957 -0.968583161128639 0.268919820615274 0.699663340513365 -0.968695026908012 0.305391177123232 0.663303849784779 -0.989992781489053 0.262767758512436 0.727225022976617 -1.0015511256782 0.268804175850938 0.732746949827261
0.5958 -0.960293685676954 0.238533457578601 0.721760228098353 -0.963271431857332 0.271329716400158 0.691941715457174 -0.984531489274494 0.228781741517021 0.755749747757473 -0.996069375119386 0.234807474357645 0.761261900761741
0.5959 -0.95105651629516 0.207911690817765 0.743144825477396 -0.958779011971234 0.240898710495691 0.717880301475543 -0.980001438948741 0.198426045804329 0.781575393144412 -0.991518902660781 0.204441113058705 0.787077789602076
0.596 -0.940880768954227 0.177084740319573 0.763796028634653 -0.955328441530045 0.214121291256025 0.74120715027402 -0.976513304674019 0.17172380345691 0.804789501217109 -0.988010382400514 0.177728224003194 0.810282158397319
0.5961 -0.929776485888246 0.146083028562386 0.78369345732586 -0.953029178587559 0.191016997091253 0.762012181496306 -0.97417654438623 0.148694553120799 0.825481991265431 -0.985653272210507 0.154688345803734 0.830964926406773
0.5962 -0.91775462568398 0.114937150492853 0.802817475191127 -0.951989357282002 0.171601753671702 0.780387603610299 -0.973099292105915 0.129354220701845 0.843745071404069 -0.984555706047431 0.135337404332817 0.849218301714614
0.5963 -0.904827052466023 0.0836778433323149 0.821149209133708 -0.952315681452937 0.155887858189638 0.796427823263299 -0.973388251555161 0.11371510362742 0.859673147927741 -0.984824387569624 0.119687696984521 0.865136690585102
0.5964 -0.891006524188364 0.0523359562429276 0.838670567945436 -0.954113319669143 0.143883967201885 0.810229352467259 -0.975148591185476 0.101785858689038 0.873362732496437 -0.912545558541133 0.070738417205215 0.841807141335918
0.5965 -0.876306680043865 0.0209424198833534 0.855364260160512 -0.920476338459088 0.0615761614415323 0.858900177017556 -0.904464914096363 0.0565620301659695 0.847902883930393 -0.841972689226236 0.0255695428551413 0.816403146371095
0.5966 -0.860742027003951 -0.0104717841162366 0.871213811120188 -0.888581497396039 -0.0168842652930819 0.905465762689121 -0.835588950046479 0.0151199417881742 0.820469008258305 -0.847226263443905 0.0211917746930059 0.826034488750899
0.5967 -0.844327925502014 -0.0418756537292063 0.88620357923122 -0.858528629110052 -0.0914998472236044 0.950028476333657 -0.842639342225251 0.014466638827158 0.828172703398093 -0.85425605750241 0.0205277245483272 0.833728332954083
0.5968 -0.827080574274567 -0.0732381971276255 0.900318771402193 -0.8674250907473 -0.0882578448065707 0.955682935553871 -0.851563928003443 0.0175210798759077 0.834042848127535 -0.863160081619142 0.0235714374360004 0.839588644183141
0.5969 -0.80901699437496 -0.104528463267635 0.913545457642595 -0.878291770648767 -0.0813180327302023 0.959609803378969 -0.862458682265942 0.0242736625688331 0.838185019697109 -0.837024847302548 -0.0437056156670532 0.880730462969601
0.597 -0.790155012375676 -0.135715572434329 0.925870584810006 -0.817203587203499 -0.107703114042899 0.924906701246398 -0.838407986801811 -0.0393077800419913 0.877715766843802 -0.813019169891427 -0.107166734514064 0.920185904405491
0.5971 -0.770513242775782 -0.166768746716115 0.937281989491897 -0.758402103959583 -0.130354983092501 0.888757087052084 -0.816578434944849 -0.0990901725887382 0.915668607533587 -0.791234556405227 -0.166829016270837 0.958063572676064
0.5972 -0.75011106963046 -0.197657340379126 0.947768410009586 -0.775995326426387 -0.112284765455231 0.888280091881618 -0.797059221616204 -0.155094220492869 0.952153442109073 -0.771760201906138 -0.222713165981871 0.994473367888008
0.5973 -0.728968627421401 -0.228350870110671 0.957319497532072 -0.758910530009149 -0.164610534845972 0.923521064855121 -0.779937141967727 -0.207344216870263 0.98728135883799 -0.717673438374888 -0.237834013074826 0.955507451449714
0.5974 -0.707106781186545 -0.258819045102523 0.965925826289069 -0.744307111218673 -0.213209975676883 0.957517086895556 -0.765296505937574 -0.255868018806552 1.02116452474413 -0.666133546192421 -0.249294384561961 0.915427930754382
0.5975 -0.684547105928696 -0.289031796944462 0.973578902873158 -0.732266811904076 -0.258114481998413 0.990381293902489 -0.716209591946148 -0.263687556802872 0.97989714874902 -0.654231614595444 -0.294135021245496 0.94836663584094
0.5976 -0.661311865323647 -0.318959309298075 0.980271174621722 -0.722868725250396 -0.299358953854946 1.02222767910534 -0.669830463364133 -0.267912700968896 0.937743164333029 -0.644971650747625 -0.335315736513706 0.980287387261331
0.5977 -0.637423989748694 -0.348572047321809 0.985996037070503 -0.679179754622199 -0.299972299779358 0.979152054401557 -0.663244834115721 -0.305591170276997 0.968836004392718 -0.638430021758937 -0.372874902011293 1.01130492377023
0.5978 -0.61290705365299 -0.377840786818449 0.990747840471439 -0.638348435335522 -0.297071296098918 0.93541973143444 -0.659451183053701 -0.33968968447122 0.999140867524921 -0.634680293075894 -0.406854323563521 1.04153461663941
0.5979 -0.587785252292474 -0.406736643075796 0.994521895368271 -0.637454805715982 -0.327710489373211 0.965165295089193 -0.658520201433695 -0.370253442921403 1.0287736443551 -0.59678369278006 -0.400289736854537 0.997073429634597
0.598 -0.562083377852119 -0.435231099372338 0.997314477224456 -0.639491527074373 -0.354863341564464 0.994354868638837 -0.660519636904903 -0.397330993808676 1.05785063071358 -0.561882938960488 -0.390304659994621 0.95218759895511
0.5981 -0.535826794978971 -0.463296035119886 0.999122830098856 -0.644523336921487 -0.378581702237268 1.02310503915875 -0.591495300237281 -0.457983649773204 1.04947895001048 -0.567052116512419 -0.413960289303708 0.981012405816127
0.5982 -0.509041415750356 -0.490903753615153 0.999945169365509 -0.578592972210035 -0.435930134492396 1.01452310670243 -0.525658795495032 -0.515191540065695 1.04085033556073 -0.57527780298787 -0.434236637918134 1.009514440906
0.5983 -0.48175367410171 -0.518027009373132 0.999780683474842 -0.515908902541386 -0.489891963910305 1.00580086645169 -0.50007788297474 -0.494994149657321 0.995072032632061 -0.586618527814081 -0.451192001524067 1.03781052933815
0.5984 -0.453990499739552 -0.544639035015018 0.99862953475457 -0.456526232884861 -0.540528741130279 0.997054974015141 -0.477732697637535 -0.471602969351568 0.949335666989103 -0.527110701661756 -0.501897277928717 1.02900797959047
0.5985 -0.425779291565064 -0.570713567684436 0.996492859249499 -0.400496822085847 -0.587905095012069 0.988401917097915 -0.42166575125823 -0.519101322296891 0.940767073555121 -0.470956355894752 -0.549342009751178 1.02029836564593
0.5986 -0.397147890634783 -0.596224874965609 0.993372765600392 -0.421888158290024 -0.595079205902761 1.01696736419278 -0.369000691696524 -0.563406679623889 0.932407371320412 -0.418204051642831 -0.593593840865052 1.01179789250788
0.5987 -0.368124552684692 -0.621147780278294 0.989272332962986 -0.446595517145759 -0.599196636165762 1.04579215331152 -0.393801661711489 -0.567580170464031 0.96138183217552 -0.368899004767435 -0.634723363545722 1.00362236831316
0.5988 -0.33873792024529 -0.645457687723947 0.984195607969237 -0.400642030264603 -0.637340204321064 1.03798223458567 -0.421960546921018 -0.568770236656981 0.990730783577999 -0.360092504529523 -0.598785122539082 0.958877627068605
0.5989 -0.309016994374958 -0.669130606358845 0.978147600733803 -0.358216264864266 -0.672511102425064 1.03072736728933 -0.379497047607793 -0.604062504048922 0.983559551656715 -0.317738512052996 -0.634024263388148 0.951762775441143
0.599 -0.278991106039197 -0.692143173870425 0.971134279909623 -0.319353146128577 -0.704788341014255 1.02414148714283 -0.340596261748488 -0.636460897101625 0.977057158850113 -0.278947039202576 -0.666369623932301 0.945316663134877
0.5991 -0.248689887164835 -0.714472679632813 0.963162566797647 -0.284084095630023 -0.734253585032615 1.01833768066264 -0.305289610797371 -0.666047081139327 0.971336691936697 -0.243749507775608 -0.695902869329336 0.939652377104944
0.5992 -0.218143241396534 -0.736097087119735 0.954240328516269 -0.215427536986785 -0.7239816102826 0.939409147269385 -0.273604981566522 -0.692905295655936 0.966510277222458 -0.212173804926643 -0.722708238907017 0.93488204383366
0.5993 -0.187381314585701 -0.756995055651767 0.944376370237467 -0.18749222855796 -0.748143580884857 0.935635809442818 -0.245566698683087 -0.717122271536838 0.962688970219925 -0.184244255624689 -0.746872463384875 0.931116719009564
0.5994 -0.156434465040219 -0.777145961456973 0.933580426497192 -0.16322382262604 -0.769753547250451 0.93297736987649 -0.221195500562009 -0.738787145821376 0.959982646383385 -0.159981598625947 -0.768484679636695 0.928466278262642
0.5995 -0.125333233564305 -0.79652991802419 0.921863151588495 -0.142639451228308 -0.788902964787621 0.931542416015929 -0.200508518917962 -0.75799137409012 0.958499893008082 -0.139402965985744 -0.78763634307778 0.927039309063525
0.5996 -0.0941083133184988 -0.815127795728557 0.909236109047056 -0.125752622772558 -0.805685517544651 0.931438140317209 -0.1835192618367 -0.774828640563374 0.958347902400074 -0.122521866129886 -0.804421137763465 0.926943003893351
0.5997 -0.0627905195293101 -0.832921240710095 0.895711760239405 -0.112573208684564 -0.820197026108357 0.932770234792921 -0.170237600422526 -0.789394765999669 0.959632366422194 -0.109348170502125 -0.818934884287592 0.928283054789717
0.5998 -0.0314107590781375 -0.849892692986853 0.881303452064991 -0.103107433644854 -0.832535353393471 0.935642787038325 -0.0866508324112459 -0.838797076797063 0.925447909208309 -0.099888103800935 -0.831275445571924 0.931163549372859
0.5999 6.82787160144471e-15 -0.866025403784436 0.866025403784429 -0.0973578694244133 -0.842800308415826 0.940158177840239 -0.00691146985801115 -0.886060411840248 0.892971881698259 -0.0941442378152193 -0.8415426306393 0.93568686845452
0.6 0.0314107590781512 -0.881303452064997 0.849892692986846 -0.0953234323254162 -0.851093548144362 0.946416980469778 0.068981803150369 -0.931286544216775 0.862304741066406 -0.0921154888650342 -0.849838096465666 0.9419535853307
0.6001 0.0627905195293239 -0.895711760239412 0.832921240710088 -0.0229804576056717 -0.894527940840742 0.917508398446413 0.0670150299127873 -0.93756953147756 0.870554501564773 -0.0197781922260414 -0.893274711319667 0.913052903545708
0.6002 0.0941083133185407 -0.909236109047074 0.815127795728533 0.0455295020144627 -0.936133567435295 0.890604065420833 0.0613467703119198 -0.942089510865339 0.880742740553419 0.048726099363581 -0.934882556138609 0.886156456775028
0.6003 0.125333233564318 -0.9218631515885 0.796529918024182 0.0732092445118829 -0.90199821144415 0.828788966932267 0.0889985161417635 -0.907943612815653 0.818945096673889 0.11340964717485 -0.974768341069374 0.861358693894524
0.6004 0.156434465040233 -0.933580426497197 0.777145961456964 0.0971496307257921 -0.866379961519368 0.769230330793575 0.11291095524238 -0.872314839491844 0.759403884249464 0.137278878415052 -0.939021287542731 0.801742409127679
0.6005 0.187381314585742 -0.944376370237481 0.756995055651739 0.154379512373603 -0.903406992078407 0.749027479704804 0.0960940126196493 -0.87232190196643 0.776227889346781 0.15742826772201 -0.901900815859271 0.744472548137261
0.6006 0.218143241396548 -0.954240328516273 0.736097087119725 0.207846902581493 -0.9390398347813 0.731192932199807 0.149664568540509 -0.908009765480636 0.758345196940126 0.173880798301227 -0.863517397880018 0.689636599578791
0.6007 0.248689887164848 -0.963162566797651 0.714472679632803 0.257578473201499 -0.973390309468475 0.715811836266976 0.199499122269505 -0.94241516359193 0.742916041322425 0.223672489146327 -0.898001547770822 0.674329058624495
0.6008 0.278991106039238 -0.971134279909633 0.692143173870395 0.303604442283293 -1.00657124135809 0.702966799074795 0.245627892179522 -0.975650921690847 0.730023029511326 0.269758472040029 -0.931315918258087 0.661557446218058
0.6009 0.309016994374944 -0.9781476007338 0.669130606358856 0.308949081189593 -0.96467742353783 0.655728342348237 0.288084613267813 -1.00783075966097 0.71974614639316 0.312172481845304 -0.963574229472124 0.65140174762682
0.601 0.33873792024533 -0.984195607969244 0.645457687723914 0.310724578478587 -0.921973299049129 0.611248720570542 0.326906504112393 -1.03906918011098 0.712162675998592 0.350951737006118 -0.994890984267911 0.643939247261793
0.6011 0.368124552684705 -0.989272332962988 0.621147780278283 0.34598094686972 -0.952592735241338 0.606611788371618 0.325124767078189 -0.995462429209668 0.670337662131478 0.386136903065491 -1.02538135568388 0.63924445261839
0.6012 0.397147890634796 -0.993372765600394 0.596224874965598 0.377687172888659 -0.982501289626698 0.604814116738039 0.319858445358856 -0.951276177334552 0.631417731975695 0.41777205278126 -1.05516107373849 0.637389020957234
0.6013 0.425779291565102 -0.996492859249503 0.570713567684401 0.405890693483938 -1.01181513585416 0.605924442370218 0.348164323177304 -0.980645292213489 0.632480969036185 0.40889515956698 -1.01032738505252 0.601432225485537
0.6014 0.453990499739565 -0.998629534754571 0.544639035015006 0.430642263003862 -1.04065077660595 0.610008513602089 0.373018068747446 -1.00953610379089 0.636518035043444 0.396631947850524 -0.965146732509059 0.568514784658535
0.6015 0.481753674101722 -0.999780683474842 0.51802700937312 0.451995903354739 -1.06912492907997 0.617129025725227 0.394473704296269 -1.03806532943779 0.643591625141525 0.418045786680027 -0.99375452763132 0.575708740951293
0.6016 0.509041415750367 -0.999945169365509 0.490903753615141 0.507018314245911 -1.06034494694766 0.55332663270175 0.449597929853226 -1.0293403229985 0.579742393145277 0.436118826186211 -1.02211741491082 0.585998588724612
0.6017 0.535826794979006 -0.999122830098855 0.463296035119848 0.558694920024011 -1.05150260245071 0.492807682426703 0.501376170084502 -1.02055285688724 0.519176686802741 0.487920924518487 -1.01334273339377 0.525421808875282
0.6018 0.56208337785213 -0.997314477224455 0.435231099372326 0.533070403556516 -1.00570498840951 0.47263458485299 0.549872034800343 -1.01181948740852 0.461947452608179 0.536440605106339 -1.00462212588044 0.468181520774105
0.6019 0.587785252292462 -0.994521895368272 0.40673664307581 0.504361351212999 -0.960143386916402 0.455782035703403 0.595152170084258 -1.0032565265244 0.408104356440142 0.581744514108013 -0.996071904372954 0.414327390264941
0.602 0.612907053653001 -0.990747840471437 0.377840786818436 0.546656074348293 -0.9519430983356 0.405287023987307 0.63728619288071 -0.994979927406589 0.357693734525879 0.623902268542589 -0.987808022082996 0.363905753540406
0.6021 0.637423989748704 -0.9859960370705 0.348572047321796 0.585876920016136 -0.944144516737949 0.358267596721814 0.639337159338448 -1.024114633654 0.38477747431555 0.625976924633299 -1.01695542264939 0.390978498016092
0.6022 0.661311865323678 -0.980271174621714 0.318959309298035 0.622099239486985 -0.936862536136484 0.314763296649499 0.675464853838619 -1.01669110542641 0.341226251587787 0.662128266835636 -1.00954456627176 0.347416299436119
0.6023 0.684547105928706 -0.973578902873154 0.289031796944449 0.655401141332105 -0.930211350980707 0.274810209648603 0.708672298199871 -1.00989862318472 0.301226324984844 0.695359317042469 -1.00276473345077 0.307405416408299
0.6024 0.707106781186555 -0.965925826289065 0.25881904510251 0.685863414697167 -0.924304343796286 0.23844092909912 0.739040281271427 -1.00385056901114 0.264810287739716 0.725750864177104 -0.996729306308339 0.270978442131235
0.6025 0.72896862742143 -0.95731949753206 0.22835087011063 0.713569449929822 -0.919253973625451 0.205684523695628 0.766652193105008 -0.998659401505241 0.232007208400233 0.75338629836522 -0.991550743483655 0.238164445118435
0.6026 0.750111069630469 -0.947768410009582 0.197657340379112 0.738605156639568 -0.915171665378145 0.176566508738577 0.791593943014705 -0.994436545135066 0.20284260212036 0.778351528994732 -0.987340469484329 0.208988940489597
0.6027 0.770513242775791 -0.937281989491892 0.166768746716101 0.761058879270768 -0.912167700203153 0.151108820932385 0.813953875150004 -0.991292280608294 0.17733840545829 0.800734900288819 -0.984208765057529 0.18347386476871
0.6028 0.790155012375702 -0.92587058480999 0.135715572434288 0.781021310272167 -0.91035110698739 0.129329796715223 0.833822681665287 -0.989335636371517 0.15551295470623 0.820627104475427 -0.982264658689263 0.161637554213836
0.6029 0.809016994374952 -0.913545457642601 0.104528463267649 0.798585400948568 -0.909829555090444 0.111244154141875 0.851293313571522 -0.98867428134477 0.137380967773248 0.80111162932705 -0.907596892715111 0.106485263388061
0.603 0.827080574274575 -0.900318771402187 0.0732381971276118 0.813846270082684 -0.910709248420195 0.096862978337511 0.866460889358103 -0.989414418997171 0.122953529639069 0.816368027020536 -0.908480537871763 0.0921125108512267
0.6031 0.844327925502037 -0.886203579231201 0.041875653729164 0.826901110417305 -0.913094820954096 0.0861937105367915 0.84241313816311 -0.917641756244365 0.075228618081255 0.829418403829006 -0.910870055237805 0.081451651408799
0.6032 0.860742027003958 -0.871213811120181 0.010471784116223 0.837849093090098 -0.917089233809177 0.0792401407190791 0.816324201134178 -0.847609194370652 0.0312849932364741 0.840361930876117 -0.914868405942648 0.0745064750665306
0.6033 0.876306680043872 -0.855364260160504 -0.0209424198833671 0.846791270115354 -0.922793673962386 0.0760024038470324 0.825304477357941 -0.853436614644751 0.0281321372868092 0.849299660162178 -0.920576776975599 0.0712771168134214
0.6034 0.891006524188383 -0.838670567945413 -0.0523359562429696 0.853830475008903 -0.930307454721203 0.0764769797123007 0.832381714014169 -0.861073157848846 0.0286914438346768 0.856334425189058 -0.928094481656476 0.0717600564674173
0.6035 0.904827052466029 -0.8211492091337 -0.0836778433323285 0.896080684966198 -0.902718454730859 0.00663776976466174 0.837660425105769 -0.870616166325357 0.0329557412195883 0.898580203138279 -0.900509398642823 0.00192919550454412
0.6036 0.917754625683985 -0.802817475191118 -0.114937150492867 0.936573021143488 -0.877196919164395 -0.0593761019790928 0.878256165522293 -0.845151452017787 -0.0331047135045062 0.939068115152178 -0.874991773119977 -0.0640763420322011
0.6037 0.929776485888262 -0.783693457325834 -0.146083028562428 0.975415164171747 -0.853835846161882 -0.121579318009865 0.917201529763612 -0.821847099700173 -0.0953544300634393 0.977905841847843 -0.851634603240279 -0.126271238607564
0.6038 0.940880768954231 -0.763796028634645 -0.177084740319587 0.938697235272816 -0.795716518409038 -0.142980716863778 0.954605565999334 -0.800793855548151 -0.153811710451183 0.941183504433255 -0.793519171701697 -0.147664332731558
0.6039 0.951056516295155 -0.743144825477405 -0.20791169081775 0.900679482957008 -0.740002310720384 -0.160677172236624 0.990578582458674 -0.782080124251705 -0.208498458206969 0.903161351404892 -0.737808853330981 -0.165352498073911
0.604 0.960293685676958 -0.721760228098343 -0.238533457578615 0.861473134895871 -0.686779083142549 -0.174694051753322 0.951213112407767 -0.728782418670738 -0.222430693737029 0.863950610420488 -0.684589508186966 -0.179361102233522
0.6041 0.968583161128642 -0.699663340513355 -0.268919820615287 0.89520938792031 -0.673139646085209 -0.222069741835102 0.91077159846558 -0.67805917212491 -0.232712426340671 0.897682478297166 -0.670953946691513 -0.226728531605653
0.6042 0.975916761938761 -0.676875969682638 -0.299040792256123 0.927851503602273 -0.662089781238249 -0.265761722364024 0.943386168933843 -0.66700059968492 -0.276385569248923 0.930320216593104 -0.659907950546669 -0.270412266046434
0.6043 0.982287250728699 -0.653420603990092 -0.328866646738607 0.959513736496755 -0.653707681840049 -0.305806054656705 0.975020905369833 -0.658609808106188 -0.316411097263645 0.961978079849565 -0.651529713002959 -0.310448366846605
0.6044 0.987688340595146 -0.629320391049834 -0.358367949545312 0.990311048934775 -0.64806878926575 -0.342242259669025 1.00579077001827 -0.652962238736571 -0.3528285312817 0.992771030383851 -0.645894675447641 -0.34687635493621
0.6045 0.992114701314488 -0.604599114862359 -0.387515586452129 1.02035899802831 -0.645245718786528 -0.37511327924178 1.03581131990499 -0.650130506820016 -0.38568081308497 1.02281462529425 -0.643075453163992 -0.379739172130256
0.6046 0.995561964603088 -0.579281172342673 -0.416280792260415 0.975754695463609 -0.608298724805624 -0.367455970657985 0.991179666630245 -0.613174866732579 -0.378004799897666 1.05222490287716 -0.643141763879238 -0.409083138997924
0.6047 0.998026728428278 -0.553391549243348 -0.44463517918493 1.0047834139186 -0.6113789925034 -0.393404421415199 0.946162156162312 -0.57923704031558 -0.366925115846732 1.08111826856857 -0.646160359171644 -0.434957909396922
0.6048 0.999506560365738 -0.526955795496693 -0.472550764869045 1.03341163906067 -0.617475155381048 -0.415936483679627 0.974894141311201 -0.585390094657275 -0.389504046653927 1.07260191721042 -0.578176032180662 -0.494425885029757
0.6049 1.00000000000001 -0.500000000000002 -0.500000000000005 1.06175616751374 -0.626647838905666 -0.435108328608076 1.0033422461152 -0.594619568947679 -0.408722677167519 1.02685815199291 -0.550408812096578 -0.476449339896335
0.605 0.299851968109721 -0.141765229460713 -0.158086738649009 1.05292435582611 -0.564935587809946 -0.487988768016164 0.994613827447683 -0.532964008097723 -0.461649819349961 0.981078646707417 -0.525840967885188 -0.455237678822229
0.6051 0.299408018528483 -0.13339055375547 -0.166017464773012 0.859060586004352 -0.469533140123899 -0.389527445880453 0.837862730951629 -0.400608687003424 -0.437254043948205 0.78734204425724 -0.43050771793022 -0.35683432632702
0.6052 0.298668589380925 -0.124884237678116 -0.17378435170281 0.59163718891249 -0.340556767720197 -0.251080421192293 0.570476854200833 -0.271754311329222 -0.298722542871611 0.520045589449886 -0.301600420777165 -0.218445168672722
0.6053 0.297634410394345 -0.11625467593563 -0.181379734458715 0.435948000653899 -0.215128776166986 -0.220819224486913 0.377815656560154 -0.183457563882418 -0.194358092677736 0.364483118787137 -0.176241382210958 -0.188241736576179
0.6054 0.296306502178542 -0.107510384863585 -0.188796117314957 0.354901876740163 -0.130302487780754 -0.22459938895941 0.333881890584783 -0.172706260371365 -0.161175630213418 0.320572951490183 -0.165502851388313 -0.15507010010187
0.6055 0.294686175218608 -0.0986599940215732 -0.196026181197035 0.311472980256017 -0.123062314245333 -0.188410666010684 0.290490199612599 -0.165391031883162 -0.125099167729437 0.277204817426601 -0.158200372980776 -0.119004444445825
0.6056 0.292775028581626 -0.0897122376768278 -0.203062790904798 0.268700552038078 -0.119295442449022 -0.149405109589056 0.284764374364543 -0.124539774669917 -0.160224599694626 0.271502507391267 -0.117361843280473 -0.154140664110794
0.6057 0.29057494833859 -0.080675946184577 -0.209899002154013 0.263707608336393 -0.0820262876699297 -0.181681320666463 0.279742997593049 -0.0872613373887465 -0.192481660204302 0.266504604210415 -0.0800961109844623 -0.186408493225953
0.6058 0.288088105703085 -0.0715600372735753 -0.216528068429509 0.296541308905477 -0.122379110875156 -0.174162198030321 0.275538852107135 -0.0535859678981649 -0.22195288420897 0.262323890766736 -0.0464334239911351 -0.215890466775601
0.6059 0.285316954888549 -0.0623735072453326 -0.222943447643216 0.293229005665611 -0.0922117485095035 -0.201017257156108 0.272263723352156 -0.0235403698422065 -0.24872335350995 0.296081615891032 -0.0904194126081457 -0.205662203282886
0.606 0.282264230686266 -0.0531254220958667 -0.229138808590399 0.290956463056528 -0.0656975061578775 -0.22525895689865 0.27002828942888 0.00285232372334257 -0.272880613152223 0.29380402414333 -0.0639083427027015 -0.229895681440628
0.6061 0.278932945766475 -0.043824908568719 -0.235108037197756 0.289833142829237 -0.0428559230563455 -0.246977219772891 0.268942012204782 0.0255725731809379 -0.29451458538572 0.292675663714429 -0.0410699264321013 -0.251605737282327
0.6062 0.275326387705195 -0.0344811451478592 -0.240845242557336 0.289967182812633 -0.0237029256997487 -0.266264257112884 0.269113029625015 0.0446044516549373 -0.313717481279952 0.292804672417404 -0.0219200903011249 -0.270884582116279
0.6063 0.271448115739805 -0.0251033529996892 -0.246344762740115 0.291465290530422 -0.00825081210340586 -0.283214478427016 0.270648049329338 0.0599356607498919 -0.33058371007923 0.294297757760171 -0.0064711323350124 -0.287826625425159
0.6064 0.267301957256511 -0.0157007868728815 -0.251601170383629 0.257423174917077 -0.0335177029576391 -0.223905471959438 0.273652243679988 0.0715575427079256 -0.345209786387914 0.297260091973359 0.00526829007791299 -0.302528382051272
0.6065 0.262892004013161 -0.00628272596500926 -0.256609278048152 0.262028803098256 -0.0254241728253451 -0.236604630272911 0.278229146304094 0.0794650889732127 -0.357694235277306 0.301795208552716 0.0132931687507223 -0.315088377303438
0.6066 0.258222608101183 0.00314153523487629 -0.261364143336059 0.268308881759537 -0.0210466619691152 -0.247262219790422 0.284480550252723 0.0836569451550933 -0.368137495407816 0.308004900418168 0.0176021496609984 -0.325607050079166
0.6067 0.253298377650606 0.0125626961187586 -0.265861073769365 0.276363363342126 -0.0203828686749102 -0.255980494667216 0.292506407877089 0.0841354123849286 -0.376641820262017 0.315989119790014 0.0181975343076994 -0.334186654097713
0.6068 0.248124172282372 0.0219714591382844 -0.270095631420656 0.286290261279371 -0.02342683795843 -0.262863423320941 0.302404732520702 0.0809064450653761 -0.383311177586079 0.325845879881085 0.0150852774604255 -0.340931157341511
0.6069 0.242705098312485 0.0313585389802957 -0.274063637292781 0.298185553601895 -0.030168967421217 -0.268016586180678 0.314271502124509 0.0739796450142808 -0.38825114713879 0.263652231878052 0.0452844446152284 -0.30893667649328
0.607 0.237046503712705 0.0407146717302956 -0.277761175443 0.312143088550836 -0.0405960167063567 -0.271547071844479 0.328200564840131 0.0633682520089727 -0.391568816849104 0.203651964406819 0.0717333056128326 -0.275385270019652
0.6071 0.231153972832731 0.0500306240148396 -0.281184596847571 0.328254492292353 -0.054691120544438 -0.273563371747915 0.344283546744367 0.0490891307403055 -0.393372677484673 0.21995539814242 0.0574393781449764 -0.277394776287396
0.6072 0.225033320889135 0.0592972021137429 -0.284330523002878 0.309599615512538 0.00158512124692425 -0.311184736759462 0.362609761746025 0.0311627541893006 -0.393772515935325 0.23850167477427 0.0394982216018531 -0.277999896376123
0.6073 0.218690588226423 0.0685052610331981 -0.287195849259621 0.293340342531586 0.0541068297266026 -0.347447172258189 0.309247197150176 0.0466226467547315 -0.355869843904908 0.259377708921928 0.0179338970239365 -0.277311605945865
0.6074 0.21213203435596 0.0776457135307621 -0.289777747886722 0.24255152268365 0.065892399521076 -0.308443922204726 0.258430222066293 0.0584214636016546 -0.316851685667947 0.282667929779801 -0.00722597016777435 -0.275441959612027
0.6075 0.205364131778605 0.0867095390833436 -0.292073670861948 0.194389870706388 0.074048195596911 -0.268438066303299 0.210240464688036 0.0665904832825701 -0.276830947970606 0.271444734813441 0.0380687092090275 -0.309513444022468
0.6076 0.198393559597096 0.0956877927894195 -0.294081352386516 0.148934366418766 0.0786090026634666 -0.227543369082233 0.164756904746159 0.0711644905483395 -0.235921395294499 0.262862306227995 0.0797026635119917 -0.342564969739987
0.6077 0.191227196924611 0.10457161419654 -0.29579881112115 0.143270726643755 0.116622540746572 -0.259893267390327 0.196074722287492 0.0351722788424002 -0.231247001129892 0.256997013259864 0.117714265808293 -0.374711279068157
0.6078 0.183872116095893 0.11335223604554 -0.297224352141433 0.177406896439689 0.0770366040180719 -0.25444350045776 0.19310796535641 0.0697494362300888 -0.262857401586499 0.216912960166324 0.115135860031261 -0.332048820197585
0.6079 0.176335575687745 0.122020992922736 -0.298356568610481 0.177329136336559 0.108065260125866 -0.285394396462425 0.193002414259362 0.100790990672178 -0.293793404931541 0.179755810762001 0.109087616896652 -0.288843427658653
0.608 0.168625013355645 0.130569329811691 -0.299194343167336 0.18018028311702 0.135606885798876 -0.315787168915896 0.195825819236145 0.128345491849348 -0.324171311085492 0.145593199001062 0.0996179696796311 -0.245211168680694
0.6081 0.160748038493694 0.138988810535963 -0.299736849029657 0.186025076847918 0.159713331821846 -0.345738408669764 0.201642920266537 0.15246479058675 -0.354107710853288 0.151499212095395 0.123788116317787 -0.275287328413181
0.6082 0.152712424725109 0.147271126084543 -0.299983550809653 0.194925183657314 0.180439699201644 -0.375364882858958 0.210515383391687 0.173203987931594 -0.383719371323281 0.160460429909554 0.144578071562267 -0.305038501471821
0.6083 0.144526102230508 0.155408102811944 -0.299934205042452 0.169929671777188 0.160834821724911 -0.330764493502099 0.222501740068728 0.190621381022685 -0.413123121091413 0.172535384179229 0.162046132711179 -0.334581516890408
0.6084 0.136197149921861 0.16339171050451 -0.299588860426371 0.148168850917215 0.138035105599063 -0.286203956516278 0.200647866306566 0.167768942493499 -0.368416808800065 0.1877794145033 0.176253735868923 -0.364033150372223
0.6085 0.127733787469522 0.171214070305328 -0.29894785777485 0.129694697998132 0.112104949205016 -0.241799647203148 0.182080825189536 0.141786157015113 -0.323866982204649 0.206244613941419 0.187265395563078 -0.393510009504497
0.6086 0.11914436719043 0.178867462489687 -0.298011829680117 0.151565355720072 0.120121229442805 -0.271686585162877 0.166849295814329 0.112740438010472 -0.279589733824801 0.153960851191337 0.232158104634757 -0.386118955826093
0.6087 0.110437365805403 0.186344334083492 -0.296781699888895 0.176751187691372 0.125079338407692 -0.301830526099063 0.154998611800522 0.0807021477122008 -0.235700759512723 0.10512351649628 0.273927370915084 -0.379050887411364
0.6088 0.10162137607359 0.193637306317181 -0.295258682390772 0.205294253649074 0.127052633946208 -0.332346887595282 0.183580179958775 0.0827539911663611 -0.266334171125136 0.0967839005851141 0.238627741157797 -0.335411641742911
0.6089 0.0927050983124824 0.200739181907657 -0.29344428022014 0.163214255081599 0.163126744362691 -0.326340999444289 0.141538615442705 0.118906510468168 -0.260445125910872 0.091905429358951 0.200485436286327 -0.292390865645278
0.609 0.0836973318117705 0.207642952161119 -0.29134028397289 0.124696291169232 0.196305596572705 -0.321001887741938 0.103059017553224 0.15216363277927 -0.255222650332494 0.0905231458429803 0.159579236745281 -0.250102382588261
0.6091 0.0746069661494535 0.214341803889841 -0.288948770039295 0.089771784567722 0.226670858349945 -0.316442642917667 0.068172809066489 0.18260702611901 -0.250779835185499 0.0556591259305588 0.190009504417856 -0.245668630348415
0.6092 0.0654429724189552 0.220829126135924 -0.286272098554879 0.0954780866004109 0.180287845009622 -0.275765931610032 0.0369078781141314 0.210320932671622 -0.247228810785754 0.0244163442785942 0.21771030853582 -0.242126652814415
0.6093 0.0562143943757134 0.227098516695528 -0.283312911071241 0.0677550894775148 0.205412157106212 -0.273167246583727 0.00928855064051006 0.235392086008068 -0.244680636648578 -0.00318087309903972 0.242768382629013 -0.239587509529973
0.6094 0.0469303395120689 0.23314378843709 -0.280074127949159 0.0436986190591328 0.227982761615447 -0.27168138067458 -0.0146644336245496 0.257909625848509 -0.24324519222396 -0.0271117864031254 0.265272866376546 -0.23816107997342
0.6095 0.0375999700692861 0.23895897540726 -0.276558945476546 0.0233258080477047 0.248091116960509 -0.271416925008214 -0.0349339416538184 0.277965010449585 -0.243031068795766 -0.0473592625371646 0.285315217994082 -0.237955955456917
0.6096 0.0282324939955528 0.244538338718565 -0.272770832714118 0.00665016551500166 0.265830910199289 -0.272481075714291 -0.0515064640513115 0.295651926702939 -0.244145462651627 0.0101091345877932 0.265979661020454 -0.276088795608247
0.6097 0.0188371558587963 0.249876372213027 -0.268713528071823 -0.00631843645040012 0.281297964922889 -0.274979528472489 -0.0643721284048119 0.311066198033722 -0.24669406962891 -0.00286558977532403 0.281446452454136 -0.278580862678812
0.6098 0.00942322772343594 0.254967807896059 -0.264391035619495 -0.0155737725063443 0.294590147044994 -0.279016374538649 -0.0735247090490962 0.324305690189956 -0.25078098114086 -0.0121270373922999 0.294738371752346 -0.282611334360046
0.6099 1.16573417585641e-15 0.259807621135329 -0.25980762113533 -0.0211132702213857 0.305807268575081 -0.284693998353696 -0.0789616332302236 0.335470215015756 -0.256508581785532 -0.0176726358508703 0.305955230923738 -0.288282595072868
0.61 -0.00942322772343358 0.264391035619494 -0.25496780789606 -0.0229380126340622 0.315050989470451 -0.292112976836389 -0.0806839836648069 0.344661432303345 -0.263977448638539 -0.0195034682087203 0.315198689924791 -0.29569522171607
0.6101 -0.0188371558588024 0.268713528071826 -0.249876372213023 -0.0210527372046234 0.32242471766392 -0.301371980459297 -0.0786964974917409 0.351982749820761 -0.27328625232902 -0.0176242719452123 0.322572156687496 -0.304947884742284
0.6102 -0.028232493995559 0.272770832714121 -0.244538338718562 -0.0154658311602493 0.328033507365849 -0.312567676205599 -0.0730075616174194 0.357539221613873 -0.284531659996453 -0.012043434306606 0.328180685421396 -0.31613725111479
0.6103 -0.0375999700693007 0.276558945476552 -0.238958975407251 -0.0431987865502628 0.294974492428969 -0.251775705878706 -0.0636292044590374 0.361437444683117 -0.29780824022408 -0.00277298404936001 0.332130873290304 -0.329357889240944
0.6104 -0.046930339512075 0.280074127949161 -0.233143788437086 -0.0671922914696001 0.26043067842782 -0.19323838695822 -0.0505770840941262 0.363785454136885 -0.313208370042759 0.0101714204103306 0.334530755565703 -0.344702175976034
0.6105 -0.0562143943757194 0.283312911071243 -0.227098516695524 -0.0504562711785659 0.261520779840002 -0.211064508661436 -0.0338704728280171 0.364692616925054 -0.330822144097037 -0.0102389568828386 0.298480236048371 -0.288241279165532
0.6106 -0.0654429724189695 0.286272098554883 -0.220829126135914 -0.0300886795742495 0.261280301993941 -0.231191622419692 -0.0135322381944608 0.364269524257533 -0.350737286063072 -0.0269520134978369 0.261164876412968 -0.234212862915131
0.6107 -0.0746069661494595 0.288948770039297 -0.214341803889837 -0.00611595677921494 0.259820952142434 -0.253704995363219 -0.0265982837200667 0.325618419502082 -0.299020135782015 -0.0399943059340314 0.222696267553584 -0.182701961619553
0.6108 -0.0836973318117682 0.291340283972889 -0.207642952161121 -0.0525870161476452 0.294264906427197 -0.241677890279552 -0.0360236259249258 0.285926985218631 -0.249903359293706 -0.0123864737806915 0.22019646945919 -0.207809995678498
0.6109 -0.0927050983124802 0.293444280220139 -0.200739181907659 -0.095385420839792 0.327650802068079 -0.232265381228287 -0.0418418846133913 0.245308712410373 -0.203466827796982 -0.0552560336938199 0.253713466714378 -0.198457433020558
0.611 -0.101621376073588 0.295258682390771 -0.193637306317183 -0.0975389271941223 0.286074218835144 -0.188535291641022 -0.0440901633744617 0.203877875210715 -0.159787711836254 -0.0944900326358393 0.286286679668853 -0.191796647033013
0.6111 -0.110437365805408 0.296781699888896 -0.186344334083487 -0.0961631722601839 0.243800273903941 -0.147637101643757 -0.0798184764113975 0.235768344965188 -0.15594986855379 -0.130129137576973 0.318031285304409 -0.187902147727436
0.6112 -0.119144367190444 0.298011829680119 -0.178867462489675 -0.0913021140501632 0.200944468923721 -0.109642354873558 -0.111995811731053 0.266945683175157 -0.154949871444103 -0.162217422699735 0.349063017575899 -0.186845594876164
0.6113 -0.127733787469528 0.298947857774851 -0.171214070305323 -0.120012538058882 0.231641675797904 -0.111629137739021 -0.140669607760528 0.297526067471613 -0.156856459711085 -0.190802326151743 0.379498053657336 -0.188695727505593
0.6114 -0.136197149921867 0.299588860426371 -0.163391710504505 -0.145270113769914 0.261858228639097 -0.116588114869184 -0.165890620324076 0.3276260045118 -0.161735384187724 -0.215934603478263 0.40945289974979 -0.193518296271527
0.6115 -0.144526102230521 0.299934205042453 -0.155408102811931 -0.167128864677656 0.29171084897915 -0.124581984301493 -0.187712872801344 0.35736221546157 -0.169649342660226 -0.200658814468535 0.365025349939932 -0.164366535471397
0.6116 -0.152712424725115 0.299983550809653 -0.147271126084538 -0.185646028764811 0.321316358127723 -0.135670329362912 -0.206193603060483 0.38685152126524 -0.180657918204758 -0.182107167014962 0.320482165322012 -0.13837499830705
0.6117 -0.160748038493699 0.299736849029657 -0.138988810535957 -0.20088200226275 0.350791562342881 -0.149909560080131 -0.221393207218517 0.416210727816172 -0.194817520597655 -0.16033994100926 0.275939919440035 -0.115599978430775
0.6118 -0.168625013355643 0.299194343167336 -0.130569329811693 -0.175890816982713 0.306234211391882 -0.130343394409169 -0.196365716972544 0.371537584517566 -0.175171867545022 -0.135420515440852 0.231515056382927 -0.0960945409420743
0.6119 -0.176335575687743 0.298356568610481 -0.122020992922738 -0.147813974826339 0.261910677715261 -0.114096702888922 -0.168252634110261 0.32709846344655 -0.158845829336289 -0.144424769292865 0.261342702719592 -0.116917933426727
0.612 -0.183872116095891 0.297224352141433 -0.113352236045542 -0.116720862508828 0.217936802250963 -0.101215939742135 -0.137123345233122 0.283009205178294 -0.145885859945171 -0.150347119203064 0.291388759198546 -0.141041639995482
0.6121 -0.191227196924615 0.295798811121149 -0.104571614196534 -0.119693232980984 0.248446879874675 -0.128753646893691 -0.103050139866487 0.239385177602534 -0.136335037736047 -0.15325997098256 0.321768826381586 -0.168508855399025
0.6122 -0.198393559597101 0.294081352386515 -0.0956877927894137 -0.119731237292578 0.279405751919041 -0.159674514626463 -0.103117602560945 0.270360088918753 -0.167242486357808 -0.153238561949967 0.352597918104604 -0.199359356154637
0.6123 -0.205364131778609 0.292073670861947 -0.0867095390833377 -0.153922333763099 0.273918269539728 -0.119995935776629 -0.137338105272801 0.264888617421677 -0.127550512148876 -0.187370350238305 0.346980885115962 -0.159610534877657
0.6124 -0.21213203435597 0.289777747886718 -0.0776457135307479 -0.185272227873302 0.269172905370301 -0.0839006774969994 -0.168717353575102 0.260159235795122 -0.0914418822200209 -0.218661041142193 0.342106199642628 -0.123445158500434
0.6125 -0.218690588226427 0.287195849259619 -0.0685052610331921 -0.213864312756618 0.265282122098782 -0.0514178093421641 -0.197338740693405 0.256284406777271 -0.0589456660838663 -0.247194027609254 0.338086323966748 -0.0908922963574941
0.6126 -0.225033320889139 0.284330523002876 -0.0592972021137369 -0.202775037491483 0.299366811586365 -0.0965917740948818 -0.223288179110017 0.253375558967475 -0.0300873798574579 -0.273055221844357 0.335032686232449 -0.0619774643880924
0.6127 -0.231153972832741 0.281184596847566 -0.0500306240148251 -0.226177182912338 0.297452825000566 -0.0712756420882278 -0.24665401613703 0.251542977197399 -0.00488896106036903 -0.296332970882634 0.333055570816977 -0.0367225999343421
0.6128 -0.237046503712709 0.277761175442998 -0.0407146717302895 -0.247086357988895 0.296724281104818 -0.0496379231159232 -0.267526947085843 0.250895694030325 0.0166312530555181 -0.317117969759019 0.332264009829994 -0.0151460400709751
0.6129 -0.242705098312484 0.274063637292781 -0.031358538980298 -0.265595516997302 0.297288852673529 -0.0316933356762266 -0.285999926118843 0.251541382495689 0.0344585436231538 -0.261484245736104 0.295756212536215 -0.0342719668001114
0.613 -0.248124172282371 0.270095631420657 -0.0219714591382867 -0.281799781686342 0.299252747023353 -0.0174529653370108 -0.302168074871267 0.253586250164736 0.0485818247065311 -0.203676860778142 0.26071335635712 -0.0570364955789781
0.6131 -0.253298377650609 0.265861073769362 -0.0125626961187524 -0.295796347759628 0.302720601534481 -0.00692425377485309 -0.31612858893338 0.257134934671786 0.0589936542615935 -0.217811704928626 0.264249425839934 -0.0464377209113077
0.6132 -0.25822260810119 0.261364143336052 -0.00314153523486158 -0.270674925998497 0.233776454096842 0.0368984719016551 -0.327980642285287 0.262290400784272 0.0656902415010147 -0.229837779803516 0.269392299256858 -0.0395545194533413
0.6133 -0.262892004013164 0.256609278048149 0.00628272596501545 -0.280621004981767 0.240690362306409 0.0399306426753573 -0.337825289778684 0.269153839123082 0.0686714506556021 -0.239856140800671 0.276243167189258 -0.0363870263885871
0.6134 -0.267301957256513 0.251601170383626 0.0157007868728876 -0.288662334920346 0.249411470355274 0.0392508645650726 -0.345765367761788 0.277824566633189 0.0679408011285989 -0.247969624813503 0.284901346542656 -0.0369317217291536
0.6135 -0.271448115739811 0.246344762740107 0.0251033529997038 -0.294903432842931 0.260037123989737 0.0348663088531935 -0.351905392945513 0.288399928902774 0.063505464042739 -0.254282749097162 0.295464182865856 -0.0411814337686934
0.6136 -0.275326387705198 0.240845242557332 0.0344811451478654 -0.299450393347592 0.272662601863062 0.0267877914845291 -0.35635145961072 0.300975204427265 0.0553762551834556 -0.258901608475774 0.308026954614968 -0.0491253461391942
0.6137 -0.278932945766477 0.235108037197752 0.043824908568725 -0.30241078425153 0.287381021838891 0.0150297624126391 -0.359211135257956 0.315643510912741 0.0435676243452145 -0.26193377099219 0.322682779456831 -0.0607490084646407
0.6138 -0.282264230686271 0.22913880859039 0.0531254220958812 -0.266884077474389 0.23026432280268 0.0366197546717088 -0.323583891490769 0.258476787087382 0.0651071044033877 -0.300497635415131 0.302513059392359 -0.00201542397722893
0.6139 -0.285316954888548 0.222943447643218 0.0623735072453302 -0.230055438809484 0.175550969171323 0.0545044696381608 -0.286654893786942 0.203713497211076 0.0829413965758654 -0.337628427158265 0.284681288340091 0.0529471388181732
0.614 -0.288088105703084 0.216528068429511 0.071560037273573 -0.229045562972275 0.197345750756424 0.0316998122158513 -0.248535373235051 0.151439504314887 0.097095868920164 -0.373437609745198 0.269273445239851 0.104164164505347
0.6141 -0.290574948338594 0.209899002154003 0.0806759461845912 -0.226891753593013 0.221582077186857 0.0053096764061558 -0.24634706676509 0.175757085099558 0.0705899816655327 -0.334018762193801 0.219363532560254 0.114655229633548
0.6142 -0.292775028581628 0.203062790904794 0.0897122376768337 -0.260716795826649 0.21133147216849 0.049385323658159 -0.243128209656189 0.202597053926601 0.0405311557295883 -0.29363526230289 0.172107391068366 0.121527871234524
0.6143 -0.294686175218609 0.19602618119703 0.098659994021579 -0.293559861485128 0.203747217903797 0.0898126435813308 -0.238992943914467 0.23203772295081 0.00695522096365664 -0.252401135438165 0.127583100369961 0.124818035068204
0.6144 -0.296306502178544 0.188796117314946 0.107510384863598 -0.325535916605487 0.198904758271938 0.126631158333549 -0.27106558283319 0.227145188941348 0.0439203938918415 -0.284450041770841 0.122875451720615 0.161574590050226
0.6145 -0.297634410394346 0.18137973445871 0.116254675935636 -0.282741595375332 0.159867247731765 0.122874347643567 -0.302386601071274 0.225067155967458 0.0773194451038152 -0.278737906117802 0.157991440170464 0.120746465947338
0.6146 -0.298668589380926 0.173784351702804 0.124884237678122 -0.239442880402145 0.123779376795839 0.115663503606306 -0.333072040934288 0.225873344082571 0.107198696851717 -0.272455741012512 0.195925816049923 0.0765299249625887
0.6147 -0.299408018528484 0.166017464773 0.133390553755484 -0.269774875550145 0.127717246885232 0.142057628664913 -0.289219385236455 0.192621043875132 0.0965983413613229 -0.302729303182903 0.199735986473442 0.102993316709461
0.6148 -0.299851968109722 0.158086738649003 0.141765229460718 -0.299704070577023 0.134669494192695 0.165034576384328 -0.245095236731125 0.162448947728638 0.0826462890024867 -0.332600168658922 0.206560760144269 0.126039408514653
0.6149 -0.300000000000002 0.150000000000003 0.149999999999999 -0.32934726618975 0.14469674687213 0.18465051931762 -0.274835090334295 0.172427030594962 0.102408059739333 -0.362185137964473 0.216460764816231 0.145724373148243
0.615 -0.299851968109721 0.141765229460716 0.158086738649006 -0.358821286324384 0.157856478962094 0.200964807362289 -0.304405597374101 0.185537679902704 0.118867917471396 -0.391601034852873 0.229493474128522 0.162107560724351
0.6151 -0.299408018528483 0.133390553755473 0.16601746477301 -0.314223936689579 0.137193490565391 0.177030446124188 -0.333923490485845 0.201835158912535 0.13208833157331 -0.383955128162276 0.171694224473383 0.212260903688894
0.6152 -0.298668589380926 0.124884237678119 0.173784351702807 -0.269821683875677 0.11983375143477 0.149987932440907 -0.326495832645746 0.147351540297363 0.179144292348383 -0.376438913998672 0.117263955507851 0.25917495849082
0.6153 -0.297634410394344 0.116254675935625 0.181379734458719 -0.225730501086042 0.105824830989106 0.119905670096937 -0.282304336244841 0.133293913186757 0.149010423058085 -0.332159018019528 0.10325958361766 0.228899434401868
0.6154 -0.296306502178543 0.107510384863588 0.188796117314955 -0.256084853447064 0.1322204012312 0.123864452215865 -0.275549089238433 0.0856219363512069 0.189927152887226 -0.288306064590789 0.0926502310523432 0.195655833538446
0.6155 -0.294686175218609 0.0986599940215762 0.196026181197032 -0.286849790359519 0.161986296288433 0.124863494071086 -0.306279574327169 0.115470310993807 0.190809263333362 -0.244995043126506 0.085476702255781 0.159518340870725
0.6156 -0.292775028581625 0.0897122376768228 0.203062790904802 -0.318139871971383 0.195159992103113 0.12297987986827 -0.337535265095267 0.148726340404454 0.188808924690813 -0.239349744600792 0.0447668939247996 0.194582850675993
0.6157 -0.290574948338591 0.0806759461845801 0.209899002154011 -0.313059420352442 0.157756556578599 0.155302863773842 -0.332420483504576 0.111405092744906 0.221015390759669 -0.271418215330731 0.0816485817842728 0.189769633546458
0.6158 -0.288088105703086 0.0715600372735784 0.216528068429507 -0.308796304581944 0.123956410092377 0.184839894489566 -0.328123098526601 0.0776869886505962 0.250436109876005 -0.304238268075375 0.122002073531368 0.182236194544007
0.6159 -0.285316954888547 0.0623735072453274 0.22294344764322 -0.305462309920168 0.0937862558968704 0.211676054023298 -0.28774543200215 0.0846081949433403 0.20313723705881 -0.300912341167808 0.0918353785242624 0.209076962643546
0.616 -0.28226423068627 0.0531254220958783 0.229138808590392 -0.303168114283132 0.0672692266569461 0.235898887626186 -0.285482595354053 0.0581074109308909 0.227375184423162 -0.298626199005004 0.0653218023499538 0.23330439665505
0.6161 -0.278932945766473 0.0438249085687137 0.235108037197759 -0.302023179353889 0.0444248615999273 0.257598317753962 -0.284368963908134 0.0352792623471879 0.249089701560946 -0.29748930329529 0.0424808842466012 0.255008419048689
0.6162 -0.275326387705193 0.034481145147854 0.240845242557339 -0.302135642893496 0.0252690872119229 0.276866555681573 -0.284512675523696 0.0161396757292368 0.268372999794459 -0.297609791824956 0.0233285507111329 0.274281241113823
0.6163 -0.271448115739806 0.0251033529996924 0.246344762740114 -0.266602749046024 0.0468236648114384 0.219779084234585 -0.249010974442881 0.0377104124463473 0.211300561996534 -0.299094372075176 0.0078770997609505 0.291217272314225
0.6164 -0.267301957256508 0.0157007868728763 0.251601170383632 -0.269614103604438 0.0350128181540475 0.234601285450391 -0.252053466556552 0.0259156963048072 0.226137770251745 -0.302048216249884 -0.00386481122344673 0.305913027473331
0.6165 -0.262892004013158 0.00628272596500395 0.256609278048155 -0.274198153762693 0.0269166416581493 0.247281512104544 -0.25666859915639 0.0178356217736436 0.238832977382747 -0.306574857818186 -0.0118921740629401 0.318467031881126
0.6166 -0.258222608101184 -0.00314153523487304 0.261364143336057 -0.280456692594291 0.0225364891223965 0.257920203471895 -0.262958165413448 0.0134715427020426 0.249486622711405 -0.312776089673407 -0.0162036347429093 0.328979724416316
0.6167 -0.253298377650603 -0.0125626961187639 0.265861073769367 -0.288489672472836 0.021870058824458 0.266619613648378 -0.271022117798708 0.0128211574181206 0.258200960380588 -0.320751864009295 -0.0168014947700946 0.33755335877939
0.6168 -0.248124172282369 -0.0219714591382897 0.270095631420659 -0.298395106764193 0.0249113957717575 0.273483710992435 -0.280958469775243 0.0158785109796573 0.265079958795585 -0.330600194012178 -0.0136917089218661 0.344291902934044
0.6169 -0.242705098312487 -0.0313585389802924 0.274063637292779 -0.31026897343162 0.0316508975575768 0.278618075874043 -0.292863199403344 0.0226340010302027 0.270229198373141 -0.268398130842266 -0.0438933427020299 0.312291473544296
0.617 -0.237046503712712 -0.040714671730284 0.277761175442996 -0.324205120649014 0.0420753238167546 0.28212979683226 -0.232811228329945 -0.00393507605713896 0.236746304387084 -0.208389463099055 -0.0703446659590514 0.278734129058106
0.6171 -0.231153972832733 -0.0500306240148364 0.28118459684757 -0.266276247891582 0.0191583459597332 0.247117901931849 -0.249063049979092 0.0102388481042387 0.238824201874854 -0.150665584807394 -0.0930626597043081 0.243728244511702
0.6172 -0.225033320889137 -0.0592972021137398 0.284330523002877 -0.210721609694829 -4.55392780129849e-05 0.210767148972842 -0.267557805878223 0.0280602137475174 0.239497592130705 -0.169334504858695 -0.0750584497215486 0.244392954580244
0.6173 -0.218690588226419 -0.0685052610332032 0.287195849259622 -0.231646814738031 0.0214489537960492 0.210197860941982 -0.251372947173271 -0.0245139671675667 0.275886914340838 -0.190332965346154 -0.0534311833089945 0.243764148655148
0.6174 -0.212132034355962 -0.077645713530759 0.289777747886721 -0.254986119458641 0.0465391130861194 0.208447006372522 -0.237667873199494 -0.0733613798328061 0.3110292530323 -0.213745395848407 -0.0282084856901043 0.241953881538511
0.6175 -0.205364131778607 -0.0867095390833406 0.292073670861948 -0.24381192147627 0.00117484919112178 0.242637072285148 -0.226524328625438 -0.118513419076907 0.345037747702346 -0.239653657526482 0.000578480773835488 0.239075176752646
0.6176 -0.198393559597092 -0.0956877927894245 0.294081352386517 -0.235278403149836 -0.0405285664649877 0.275806969614824 -0.218021409450587 -0.160004985721128 0.378026395171715 -0.231127499354236 -0.0411238793063038 0.272251378660539
0.6177 -0.191227196924607 -0.104571614196544 0.295798811121151 -0.229461933869241 -0.0786095071673929 0.308071441036634 -0.249244948472784 -0.123855525761961 0.373100474234745 -0.225318377200308 -0.079203766301115 0.304522143501423
0.6178 -0.183872116095895 -0.113352236045537 0.297224352141432 -0.226436081356901 -0.113109780378938 0.339545861735839 -0.209174616584246 -0.12126624991494 0.330440866499186 -0.222299858810173 -0.113702987670136 0.336002846480308
0.6179 -0.176335575687741 -0.122020992922741 0.298356568610481 -0.189262075966245 -0.107065123418468 0.296327199384713 -0.172031164098303 -0.115207155950437 0.28723832004874 -0.22214263787219 -0.144666744040812 0.366809381913002
0.618 -0.168625013355641 -0.130569329811696 0.299194343167336 -0.155082638054177 -0.0975990560280341 0.252681694082211 -0.137882225012109 -0.105726677109561 0.24360890212167 -0.224914464463992 -0.172143584849662 0.397058049313654
0.6181 -0.160748038493697 -0.13898881053596 0.299736849029657 -0.123962391467864 -0.0847633128445499 0.208725704312414 -0.106792423268552 -0.0928765479839953 0.199668971252548 -0.193670615091566 -0.159175897366205 0.352846512457771
0.6182 -0.152712424725105 -0.147271126084548 0.299983550809653 -0.13297234963331 -0.105622342244539 0.238594691877849 -0.115832772389184 -0.113721216905114 0.229553989294298 -0.165547725936721 -0.142893752696577 0.308441478633298
0.6183 -0.144526102230511 -0.155408102811941 0.299934205042452 -0.145095957983534 -0.12315935528726 0.268255313270794 -0.127986717902405 -0.131243894887105 0.25923061278951 -0.140604212347487 -0.123355331788913 0.2639595441364
0.6184 -0.136197149921864 -0.163391710504507 0.299588860426371 -0.160388556270117 -0.137435788293512 0.297824344563629 -0.143309599655009 -0.145506018205779 0.288815617860787 -0.118895297741095 -0.100621954603574 0.219517252344669
0.6185 -0.127733787469517 -0.171214070305332 0.29894785777485 -0.178902237705138 -0.148516156006893 0.327418393712031 -0.16185351095412 -0.15657210155982 0.318425612513941 -0.137482422513098 -0.111767483041597 0.249249905554695
0.6186 -0.119144367190433 -0.178867462489684 0.298011829680117 -0.200685797762328 -0.156467988172246 0.357153785934574 -0.183667247368345 -0.164509674649244 0.348176922017588 -0.159339295912087 -0.119784360596686 0.279123656508773
0.6187 -0.110437365805406 -0.18634433408349 0.296781699888895 -0.151765759608489 -0.198371226450114 0.350136986058603 -0.208796258783012 -0.169389215777928 0.37818547456094 -0.184511367958776 -0.124743065821617 0.309254433780393
0.6188 -0.101621376073585 -0.193637306317185 0.295258682390771 -0.106334123312291 -0.237224258182873 0.343558381495164 -0.163263678133017 -0.208293545857736 0.371557223990753 -0.139021771723204 -0.163726419876703 0.302748191599907
0.6189 -0.0927050983124855 -0.200739181907655 0.29344428022014 -0.101438748129898 -0.19908443748538 0.300523185615278 -0.121258073957079 -0.244223859332696 0.365481933289775 -0.0970590758789961 -0.199735617453993 0.296794693332989
0.619 -0.0836973318117736 -0.207642952161117 0.29134028397289 -0.100039590577809 -0.158180717721308 0.258220308299117 -0.0828143727576938 -0.27725916912271 0.360073541880404 -0.058658207063316 -0.232849671720961 0.291507878784277
0.6191 -0.0746069661494484 -0.214341803889845 0.288948770039294 -0.0651587264964237 -0.188613460781635 0.253772187278058 -0.0849734607355907 -0.233462215927151 0.318435676662742 -0.0238505882994106 -0.263150250247934 0.287000838547344
0.6192 -0.0654429724189583 -0.220829126135922 0.28627209855488 -0.107918057113603 -0.179307272593989 0.287225329707592 -0.0906882558326143 -0.187067181839825 0.277755437672439 0.00733589203443712 -0.290721594770929 0.283385702736492
0.6193 -0.0562143943757082 -0.227098516695531 0.28331291107124 -0.0801730411621352 -0.204433320310121 0.284606361472256 -0.0629737367412743 -0.212179494466212 0.275153231207486 -0.0391420188761659 -0.278640975101566 0.317782993977732
0.6194 -0.0469303395120637 -0.233143788437093 0.280074127949157 -0.0560945908886505 -0.227005657366841 0.283100248255491 -0.0389257293482772 -0.234738120744385 0.273663850092662 -0.0891551204023314 -0.264072500815618 0.353227621217949
0.6195 -0.0375999700692893 -0.238958975407258 0.276558945476548 -0.0356998389266061 -0.247115742192766 0.282815581119372 -0.0185613663826243 -0.254834519059931 0.273395885442555 -0.10571131440032 -0.210098050464178 0.315809364864497
0.6196 -0.0282324939955476 -0.244538338718568 0.272770832714116 -0.0190022942789117 -0.264857261851217 0.283859556130128 -0.00189415694260052 -0.272562376433214 0.274456533375815 -0.0518803856745931 -0.190895628365415 0.242776014040008
0.6197 -0.018837155858791 -0.24987637221303 0.268713528071821 -0.00601182896540431 -0.280326039938715 0.286337868904119 0.0110660268567509 -0.288017516417878 0.276951489561127 -0.0388317259258618 -0.206495319024362 0.245327044950224
0.6198 -0.00942322772343918 -0.254967807896057 0.264391035619496 0.00326533174037734 -0.293619942374351 0.290354610633974 0.0203129596468531 -0.301297804890212 0.280984845243359 -0.0294964737893843 -0.219919902315347 0.249416376104731
0.6199 4.10782519111308e-15 -0.259807621135332 0.259807621135328 0.0088266154754843 -0.304838781173004 0.29601216569752 0.0258440689698877 -0.312503053822365 0.286658984852477 -0.0238772014457911 -0.231269190663385 0.255146392109176
0.62 0.00942322772343888 -0.264391035619496 0.254967807896057 0.0106731053468295 -0.314084216297363 0.303411110950534 0.0276604378380658 -0.321734923134376 0.294074485296311 -0.021972825606173 -0.240644844440581 0.262617670046754
0.6201 0.0188371558587992 -0.268713528071824 0.249876372213025 0.00880953888291632 -0.321459655685624 0.312650116802708 0.0257668036853567 -0.329096820721866 0.303330017036509 -0.023778608560353 -0.248150271993818 0.27192888055417
0.6202 0.0282324939955643 -0.272770832714123 0.244538338718559 0.0402537666909673 -0.290060690241618 0.249806923550651 0.0201715537127067 -0.334693800758065 0.314522247045358 -0.0292861628316656 -0.253890527946792 0.283176690778458
0.6203 0.0375999700692975 -0.276558945476551 0.238958975407253 0.0679428472741617 -0.257068887437579 0.189126040163417 0.010886716631342 -0.338632460370543 0.327745743739201 -0.0384834594336536 -0.257972209876744 0.296455669310397
0.6204 0.0469303395120718 -0.28007412794916 0.233143788437088 0.0548830917334626 -0.25960162991526 0.204718538181798 0.0349374141242141 -0.304011371482698 0.269073957358484 -0.051354839720531 -0.260503353467843 0.311858193188374
0.6205 0.0562143943757246 -0.283312911071245 0.22709851669552 0.0381688588058761 -0.260693198748692 0.222524339942816 0.0552679484873987 -0.268014871473333 0.212746922985934 0.00613789580410056 -0.298602789556642 0.292464893752541
0.6206 0.0654429724189663 -0.286272098554883 0.220829126135916 0.0178230160012327 -0.260454185726536 0.242631169725303 0.0719013034949171 -0.230753435731016 0.158852132236099 0.0598676746357428 -0.335306139624545 0.275438464988802
0.6207 0.0746069661494564 -0.288948770039296 0.214341803889839 -0.0061279964896455 -0.258996298106185 0.26512429459583 0.0478545720840838 -0.229348118630987 0.181493546546903 0.109861169449936 -0.370725226871745 0.260864057421809
0.6208 0.0836973318117734 -0.29134028397289 0.207642952161117 0.0403647347555618 -0.293441712033946 0.253076977278385 0.0202328272086272 -0.226836546716999 0.206603719508372 0.0821296724945778 -0.367963416558307 0.285833744063729
0.6209 0.0927050983124852 -0.29344428022014 0.200739181907655 0.0831847729651228 -0.326829064734249 0.243644291769126 -0.010930427598571 -0.223332327680422 0.234262755278993 0.050856859869372 -0.364209402045876 0.313352542176504
0.621 0.101621376073585 -0.295258682390771 0.193637306317186 0.0853598745454013 -0.285253935981729 0.199894061436328 0.0284207218096357 -0.255959315448229 0.227538593638593 0.0530891820657116 -0.322568109853631 0.26947892778792
0.6211 0.110437365805405 -0.296781699888895 0.18634433408349 0.0840056766137209 -0.242981442956503 0.158975766342782 0.064176769859871 -0.287757600715349 0.223580830855478 0.0517921034692305 -0.2802295704984 0.228437467029169
0.6212 0.119144367190441 -0.298011829680118 0.178867462489678 0.0791661372499244 -0.200127087312376 0.120960950062452 0.0963817911016735 -0.318842917605107 0.222461126503433 0.0470095823390391 -0.237309285426703 0.190299703087664
0.6213 0.127733787469525 -0.29894785777485 0.171214070305326 0.10789804201637 -0.230825740957318 0.122927698940948 0.125083224049033 -0.34933144345969 0.224248219410657 0.112807867728354 -0.230932663027672 0.118124795299318
0.6214 0.136197149921871 -0.299588860426371 0.1633917105045 0.133177060464047 -0.261043738008477 0.12786667754443 0.150331824612941 -0.379339684648043 0.229007860035101 0.138078195752645 -0.261150470826073 0.123072275073428
0.6215 0.144526102230518 -0.299934205042453 0.155408102811934 0.155057216154653 -0.290897800002233 0.135840583847581 0.135172152947717 -0.334965435424418 0.199793282476702 0.15994967640197 -0.291004343902049 0.131054667500079
0.6216 0.152712424725112 -0.299983550809653 0.147271126084541 0.173595747138066 -0.320504748252773 0.146909001114708 0.116736417310194 -0.290475457050348 0.173739039740154 0.178479547698982 -0.320611103569195 0.142131555870213
0.6217 0.160748038493704 -0.299736849029656 0.138988810535953 0.188853049712717 -0.349981389022679 0.161128339309962 0.0950848979558771 -0.245986323236826 0.150901425280949 0.193728205914933 -0.350087556089499 0.156359350174566
0.6218 0.168625013355641 -0.299194343167337 0.130569329811696 0.163883155756789 -0.305425472083717 0.141542316326927 0.10729043754924 -0.275633404863286 0.168342967314046 0.205759146212789 -0.379550377857953 0.173791231645163
0.6219 0.17633557568774 -0.298356568610481 0.122020992922741 0.135827567238743 -0.261103369880923 0.12527580264218 0.11634448182175 -0.305382961436709 0.189038479614959 0.177629436919766 -0.335097074090703 0.157467637170938
0.622 0.183872116095895 -0.297224352141432 0.113352236045537 0.141765134252393 -0.291149849980554 0.149384715728162 0.122316534023077 -0.335351066371807 0.21303453234873 0.146483551040778 -0.290993658229678 0.1445101071889
0.6221 0.191227196924606 -0.295798811121151 0.104571614196545 0.144693176200969 -0.321530340034461 0.176837163833492 0.162288463432232 -0.328643856673831 0.166355393241599 0.112393778049093 -0.24735549812018 0.134961720071087
0.6222 0.198393559597105 -0.294081352386514 0.0956877927894086 0.181696393762664 -0.315350390567958 0.133653996805294 0.199260537221294 -0.322451316236694 0.1231907790154 0.112444702443306 -0.278316301917336 0.16587159947403
0.6223 0.205364131778613 -0.292073670861946 0.0867095390833327 0.215777811503937 -0.309799285944874 0.0940214744409367 0.233310866314614 -0.316887642929074 0.08357677661446 0.146648696127816 -0.272830747871599 0.126182051743782
0.6224 0.212132034355968 -0.289777747886719 0.077645713530751 0.247018221016957 -0.304990412143461 0.0579721911265046 0.264520242206791 -0.312066222689781 0.0475459804829894 0.178011464623857 -0.268087308622586 0.0900758439987289
0.6225 0.21869058822643 -0.287195849259617 0.0685052610331869 0.275501015091542 -0.30103623165242 0.0255352165608775 0.218953130966418 -0.271090054656221 0.0521369236898037 0.206616401105264 -0.264198446864359 0.0575820457590949
0.6226 0.225033320889142 -0.284330523002874 0.0592972021137317 0.227293179151199 -0.261038709510144 0.0337455303589448 0.1708453851481 -0.231145537441647 0.0603001522935471 0.232549418002714 -0.261275591152228 0.0287261731495145
0.6227 0.231153972832739 -0.281184596847567 0.0500306240148283 0.176633000678318 -0.222183100601946 0.0455500999236284 0.194304046260899 -0.229352302953996 0.0350482566930966 0.255898862576762 -0.259429026273897 0.0035301636971353
0.6228 0.237046503712712 -0.277761175442996 0.0407146717302842 0.197629869279084 -0.221587784607056 0.0239579153279725 0.215269636996259 -0.228744297424398 0.0134746604281393 0.239745966775442 -0.295777248060669 0.0560312812852269
0.6229 0.242705098312487 -0.274063637292779 0.0313585389802927 0.216226566593588 -0.222285348262372 0.00605878166878465 0.233835111807381 -0.229429194005565 -0.00440591780181554 0.258268118323951 -0.296343495884015 0.0380753775600643
0.623 0.248124172282369 -0.270095631420659 0.02197145913829 0.232518214645354 -0.224381999301945 -0.00813621534340825 0.250095592619799 -0.231513200391794 -0.0185823922280049 0.274485352556214 -0.298309063521494 0.0238237109652805
0.6231 0.253298377650603 -0.265861073769367 0.0125626961187641 0.246602009412247 -0.227982375522622 -0.0186196338896245 0.264148275313565 -0.235100954340247 -0.0290473209733186 0.288494865216548 -0.301778588358548 0.0132837231420001
0.6232 0.258222608101188 -0.261364143336053 0.0031415352348648 0.25857712526129 -0.233189441854068 -0.0253876834072226 0.27609233415805 -0.24029542074097 -0.0357969134170797 0.300395830438839 -0.306855034914167 0.00645920447532761
0.6233 0.262892004013162 -0.25660927804815 -0.0062827259650122 0.268544617430407 -0.240104389079116 -0.0284402283512912 0.286028824293706 -0.247197790337254 -0.0388310339564514 0.310289303228294 -0.313639593561239 0.00335029033294548
0.6234 0.267301957256516 -0.251601170383623 -0.015700786872893 0.276607322653356 -0.248826534304396 -0.02778078834896 0.294060582356995 -0.255907380196256 -0.0381532021607385 0.318278120086362 -0.322231580997174 0.00395346091081136
0.6235 0.27144811573981 -0.246344762740109 -0.0251033529997007 0.282869758025916 -0.259453223279466 -0.0234165347464507 0.300292125346568 -0.266521536028126 -0.0337705893184417 0.28745733456501 -0.25870941593921 -0.0287479186257994
0.6236 0.275326387705196 -0.240845242557334 -0.0344811451478621 0.287438018213129 -0.272079734660839 -0.0153582835522901 0.304829547830512 -0.279135536450045 -0.0256940113804671 0.255008011400046 -0.197318317240584 -0.0576896941594622
0.6237 0.278932945766479 -0.235108037197749 -0.0438249085687303 0.290419671099043 -0.286799186315399 -0.00362048478364402 0.307780417596093 -0.293842499289631 -0.0139379183064629 0.258047065608564 -0.212170097089352 -0.0458769685192118
0.6238 0.28226423068627 -0.229138808590392 -0.053125422095878 0.291923651981949 -0.303702443755663 0.0117787917737135 0.27224420653307 -0.236714363396381 -0.0355298431366888 0.259608346213359 -0.229205448502061 -0.0304028977112987
0.6239 0.285316954888547 -0.22294344764322 -0.0623735072453271 0.255050693107599 -0.248859104173437 -0.00619158893416183 0.235406080404931 -0.181989593151298 -0.0534164872536334 0.259802048951938 -0.248512895708911 -0.0112891532430268
0.624 0.288088105703086 -0.216528068429507 -0.0715600372735781 0.216987112196099 -0.196505203259829 -0.0204819089362698 0.234386733897361 -0.203772978330153 -0.0306137555672082 0.258739521421659 -0.270178534210351 0.0114390127886922
0.6241 0.290574948338591 -0.209899002154011 -0.0806759461845798 0.214854646352997 -0.220743017464788 0.00588837111179055 0.232223470610885 -0.227997928526053 -0.00422554208483225 0.293542616855073 -0.257276482829312 -0.0362661340257603
0.6242 0.292775028581627 -0.203062790904796 -0.0897122376768306 0.248700994344596 -0.210493897587575 -0.0382070967570202 0.266039075670784 -0.217735967409161 -0.0483031082616226 0.327249686628019 -0.24696269848122 -0.0802869881467992
0.6243 0.29468617521861 -0.196026181197026 -0.098659994021584 0.281565328049707 -0.202911125835328 -0.0786542022143791 0.298872720859385 -0.210140377146313 -0.0887323437130723 0.359974988637829 -0.239315376714625 -0.120659611923204
0.6244 0.296306502178544 -0.188796117314949 -0.107510384863595 0.313562613572119 -0.198070146091858 -0.115492467480261 0.330839372184159 -0.205286601581088 -0.125552770603071 0.391833488551942 -0.234409961210753 -0.15742352734119
0.6245 0.297634410394345 -0.181379734458713 -0.116254675935633 0.344808411789892 -0.196043576132575 -0.148764835657317 0.288035663803197 -0.166237795136825 -0.121797868666373 0.34892182018902 -0.195309606230868 -0.153612213958152
0.6246 0.298668589380926 -0.1737843517028 -0.124884237678126 0.375418764772521 -0.196901136172425 -0.178517628600096 0.244727578294522 -0.130138648290632 -0.11458893000389 0.305505965788252 -0.159159002090297 -0.146346963697955
0.6247 0.299408018528484 -0.166017464773003 -0.133390553755481 0.331491155098568 -0.163700116961083 -0.167791038137485 0.275050219492944 -0.134065262428194 -0.14098495706475 0.261702102222394 -0.126024786701312 -0.135677315521082
0.6248 0.299851968109721 -0.158086738649006 -0.141765229460715 0.28729218528614 -0.133579211042988 -0.153712974243152 0.304970077126794 -0.141006273706933 -0.163963803419861 0.217626659486651 -0.095970566362378 -0.121656093124273
0.6249 0.300000000000002 -0.149999999999999 -0.150000000000003 0.242938423392589 -0.106598930218764 -0.136339493173825 0.33460395187374 -0.151022310245487 -0.183581641628253 0.247415132649877 -0.106066316395316 -0.141348816254561

